Deep SDSS optical spectroscopy of distant halo stars II. Iron, calcium, and magnesium abundances

We analyze a sample of 3,944 low-resolution (R ~ 2000) optical spectra from the Sloan Digital Sky Survey (SDSS), focusing on stars with effective temperatures 5800 < Teff < 6300 K, and distances from the Milky Way plane in excess of 5 kpc, and determine their abundances of Fe, Ca, and Mg. We followed the same methodology as in the previous paper in this series, deriving atmospheric parameters by chi2 minimization, but this time we obtained the abundances of individual elements by fitting their associated spectral lines. Distances were calculated from absolute magnitudes obtained by a statistical comparison of our stellar parameters with stellar-evolution models. The observations reveal a decrease in the abundances of iron, calcium, and magnesium at large distances from the Galactic center. The median abundances for the halo stars analyzed are fairly constant up to a Galactocentric distance r ~ 20 kpc, rapidly decrease between r ~ 20 and r ~ 40 kpc, and flatten out to significantly lower values at larger distances, consistent with previous studies. In addition, we examine the [Ca/Fe] and [Mg/Fe] as a function of Fe/H and Galactocentric distance. Our results show that the most distant parts of the halo show a steeper variation of the [Ca/Fe] and [Mg/Fe] with iron. We found that at the range -1.6 < [Fe/H] < -0.4 [Ca/Fe] decreases with distance, in agreement with earlier results based on local stars. However, the opposite trend is apparent for [Mg/Fe]. Our conclusion that the outer regions of the halo are more metal-poor than the inner regions, based on in situ observations of distant stars, agrees with recent results based on inferences from the kinematics of more local stars, and with predictions of recent galaxy formation simulations for galaxies similar to the Milky Way.

==> table2.dat <==
0270-51909-0595      0.76      4.22      6252        32      3.16      0.24     -1.49      0.12     -1.17      0.04     -0.81      0.17     18.36      0.97     22.37     12.69
0272-51941-0086      0.78      4.29      6083        48      3.49      0.28     -1.16      0.13     -0.70      0.06     -1.45      0.34     11.84      0.63     16.11      8.34
0273-51957-0424      0.82      4.29      6273        49      2.97      0.36     -1.41      0.15     -1.21      0.06     -0.90      0.24     26.77      0.58     30.03     19.58
0282-51630-0530      1.02      4.62      6086        28      3.34      0.23     -2.91      0.19     -2.51      0.04     -2.67      0.27     11.43      0.82     14.27      9.72
0284-51662-0102      1.03      4.80      6034        43      2.79      0.32     -1.16      0.12     -1.29      0.06     -1.00      0.23     33.10      0.28     33.72     28.43
0284-51662-0535      1.05      4.75      6138        48      3.83      0.30     -1.68      0.18     -1.17      0.07     -1.35      0.31      6.79      0.69     10.39      5.90
0296-51984-0502      1.09      5.58      6257        29      2.54      0.21     -1.58      0.12     -1.22      0.04     -0.64      0.16     43.88      0.52     41.71     38.86
0297-51663-0194      1.07      5.61      6249        26      2.80      0.20     -1.46      0.10     -1.05      0.03     -0.95      0.17     30.70      0.55     28.67     26.90
0298-51955-0569      1.08      5.71      6081        44      3.69      0.25     -1.72      0.18     -0.91      0.06     -1.07      0.21     10.10      0.42     10.09      8.89
0299-51671-0592      1.04      5.77      6192        55      3.20      0.46     -1.88      0.15     -4.24      0.35     -2.02      0.37     24.96      0.78     22.62     21.58
0299-51671-0624      1.05      5.78      6056        25      2.96      0.18     -1.43      0.09     -1.17      0.03     -0.79      0.13     23.43      0.83     21.18     20.29
0300-51666-0244      1.02      5.77      6101        46      2.68      0.41     -1.99      0.17     -1.83      0.05     -1.19      0.31     36.23      0.57     33.38     30.95
0302-51688-0338      1.03      5.93      6288        58      3.05      0.45     -2.23      0.23     -2.07      0.08     -2.12      0.49     35.28      0.34     32.16     30.17
0302-51688-0411      1.01      5.94      6123        40      3.83      0.27     -2.32      0.18     -1.88      0.05     -1.84      0.28      6.89      0.73      7.53      5.85
0323-51615-0156      1.07      4.93      6280        32      3.82      0.21     -1.68      0.14     -1.02      0.03     -1.08      0.16      5.93      0.66      9.44      5.20
0323-51615-0164      1.07      4.92      6221        32      3.62      0.21     -1.36      0.12     -0.91      0.04     -1.68      0.32      9.32      0.49     11.65      8.16
0323-51615-0206      1.05      4.94      5973        32      3.77      0.21     -2.09      0.14     -1.49      0.04     -1.47      0.18      8.01      0.65     10.67      6.95
0323-51615-0243      1.05      4.91      6124        37      2.61      0.31     -1.60      0.13     -1.51      0.04     -0.68      0.18     43.96      0.49     43.91     38.17
0323-51615-0289      1.05      4.90      6159        28      2.51      0.23     -1.69      0.11     -1.58      0.04     -0.93      0.17     53.91      0.67     53.75     46.79
0323-51615-0517      1.08      4.94      6128        20      2.71      0.15     -1.25      0.08     -1.11      0.02     -0.54      0.11     42.75      0.32     42.66     37.67
0323-51615-0564      1.09      4.93      5897        19      2.81      0.13     -1.27      0.07     -1.07      0.01     -0.69      0.10     33.81      0.28     33.96     29.93
0323-51615-0588      1.08      4.96      6223        25      2.75      0.20     -1.74      0.12     -1.03      0.02     -1.25      0.25     42.12      0.48     41.97     37.15
0323-51615-0638      1.08      4.96      6115        27      3.79      0.16     -1.58      0.10     -1.06      0.03     -1.15      0.17      7.31      0.67     10.19      6.45
0340-51691-0124      1.03      5.47      6164        32      2.73      0.26     -1.29      0.11     -1.29      0.04     -0.90      0.20     38.89      0.59     36.82     33.30
0340-51691-0293      1.04      5.45      6215        42      2.76      0.35     -1.86      0.16     -1.71      0.05     -1.10      0.32     34.51      0.48     32.67     29.73
0340-51691-0368      1.07      5.46      6163        49      3.09      0.38     -1.47      0.16     -1.30      0.06     -0.46      0.19     25.87      0.93     24.43     22.64
0340-51691-0594      1.05      5.51      5952        35      3.77      0.22     -1.89      0.14     -1.36      0.05     -1.30      0.18      8.65      0.63      9.47      7.51
0340-51990-0297      1.04      5.45      6209        36      2.83      0.29     -2.03      0.15     -1.81      0.04     -1.31      0.28     32.20      0.59     30.43     27.74
0342-51691-0018      0.67      0.13      5941        37      2.64      0.28     -1.21      0.07     -1.29      0.04     -0.87      0.13     29.17      0.59     23.51     18.14
0342-51691-0489      0.70      0.14      6053        25      2.56      0.19     -1.42      0.08     -1.17      0.03     -1.33      0.20     36.76      0.60     31.14     23.63
0345-51690-0463      0.62      0.21      6088        44      3.11      0.36     -1.17      0.08     -2.93      0.06     -0.63      0.11     18.76      0.86     13.31     10.90
0346-51693-0268      0.60      0.21      6124        16      2.71      0.12     -1.62      0.05     -1.39      0.01     -0.85      0.07     14.99      0.54      9.75      8.48
0348-51696-0305      0.54      0.25      5890        51      2.59      0.40     -1.63      0.14     -1.43      0.06     -0.43      0.16     45.68      0.50     39.30     23.56
0350-51691-0537      0.59      1.67      6181        29      3.19      0.22     -1.48      0.10     -1.18      0.03     -0.83      0.14     13.02      0.81     15.85      7.30
0351-51695-0201      0.64      1.57      5815        54      3.64      0.35     -2.23      0.24     -1.61      0.07     -1.74      0.34     13.80      0.53     15.93      8.25
0354-51792-0201      0.60      1.54      6298        22      3.04      0.15     -1.19      0.08     -1.03      0.02     -0.75      0.13     15.66      0.79     17.42      8.80
0354-51792-0316      0.61      1.56      6163        34      2.60      0.24     -1.38      0.12     -1.09      0.04     -1.00      0.22     36.06      0.40     36.88     20.80
0357-51813-0013      0.59      1.43      6234        29      3.15      0.23     -1.63      0.09     -1.52      0.04     -1.10      0.20     20.14      0.78     20.79     11.26
0362-51999-0533      0.56      1.45      6161        26      3.46      0.18     -2.64      0.15     -2.08      0.03     -1.76      0.21     10.10      0.65     12.24      5.38
0364-52000-0269      0.57      0.23      6168        51      2.86      0.47     -2.43      0.15     -2.96      0.06     -1.62      0.25     37.15      0.64     30.93     19.92
0367-51997-0002      0.59      1.43      6235        26      2.98      0.19     -1.74      0.09     -1.41      0.03     -1.00      0.14     26.45      0.41     26.72     14.78
0367-51997-0469      0.61      1.47      6052        31      2.69      0.26     -2.39      0.14     -2.12      0.04     -1.65      0.23     43.45      0.65     43.50     24.79
0367-51997-0539      0.60      1.47      6065        47      3.81      0.31     -2.44      0.24     -1.51      0.06     -1.26      0.24     14.69      0.23     16.15      8.33
0374-51791-0010     -0.79      1.08      6001        49      3.11      0.37     -1.62      0.14     -1.50      0.06     -1.00      0.19     17.50      0.79     16.62    -12.37
0380-51792-0038     -0.93      1.32      6123        32      2.70      0.26     -1.71      0.11     -1.31      0.04     -1.17      0.24     29.59      0.62     29.47    -23.72
0386-51788-0577     -1.03      1.64      6225        40      3.51      0.25     -1.20      0.14     -0.84      0.04     -0.88      0.21     11.11      0.51     13.93     -9.51
0388-51793-0259     -1.08      1.72      6085        37      2.94      0.29     -1.76      0.12     -1.54      0.04     -1.02      0.17     25.32      0.37     27.08    -22.32
0388-51793-0330     -1.04      1.73      6207        39      2.77      0.34     -1.61      0.14     -1.26      0.04     -0.88      0.22     29.57      0.49     31.23    -25.49
0393-51794-0222     -1.11      2.06      6214        33      2.62      0.27     -2.47      0.20     -2.02      0.05     -1.52      0.30     28.90      0.41     31.55    -25.86
0396-51816-0587     -1.08      2.29      6223        30      2.83      0.23     -1.22      0.10     -1.14      0.04     -0.97      0.19     37.56      0.82     40.75    -33.16
0402-51793-0099     -1.04      2.70      6144        48      3.46      0.35     -2.16      0.22     -1.70      0.06     -1.30      0.31     14.21      0.65     19.22    -12.29
0402-51793-0118     -1.03      2.69      6136        38      3.75      0.23     -1.47      0.14     -1.01      0.04     -1.41      0.27      8.36      0.66     13.98     -7.18
0406-51876-0199     -0.97      2.90      5995        47      2.94      0.35     -1.53      0.15     -1.35      0.06     -1.08      0.23     37.44      0.53     42.36    -30.91
0406-51876-0412     -0.95      2.88      6149        43      2.85      0.33     -1.54      0.14     -1.35      0.05     -1.46      0.37     36.65      0.68     41.68    -29.75
0406-51900-0181     -0.97      2.90      5885        43      2.51      0.37     -1.63      0.13     -1.60      0.05     -1.12      0.30     55.10      0.51     59.85    -45.48
0406-51900-0411     -0.95      2.88      6071        42      2.69      0.35     -1.73      0.16     -1.34      0.04     -0.64      0.19     43.37      0.60     48.34    -35.20
0414-51869-0495     -0.76      3.20      6255        28      2.86      0.20     -1.44      0.07     -1.33      0.03     -0.83      0.11     31.47      0.70     37.65    -21.75
0414-51869-0542     -0.75      3.20      6167        69      2.60      0.53     -1.96      0.19     -1.49      0.06     -1.89      0.46     66.15      0.52     72.19    -45.14
0415-51810-0078     -0.73      3.24      5955        55      2.92      0.41     -2.46      0.22     -1.31      0.05     -2.28      0.42     37.24      0.59     43.50    -24.86
0415-51810-0373     -0.73      3.20      5918        59      2.82      0.39     -1.21      0.13     -1.13      0.07     -0.81      0.20     54.80      0.25     60.97    -36.75
0415-51879-0071     -0.73      3.24      6100        47      3.80      0.29     -1.79      0.15     -1.19      0.06     -2.27      0.38      8.81      0.28     15.69     -5.88
0418-51817-0358     -0.83      2.02      6174        39      2.79      0.29     -1.54      0.13     -1.33      0.04     -1.10      0.22     35.12      0.55     38.26    -25.87
0418-51884-0376     -0.81      2.05      6171        16      2.90      0.11     -1.39      0.06     -1.20      0.01     -0.85      0.09     12.65      0.90     16.96     -9.19
0419-51868-0041     -0.85      2.12      6085        28      2.77      0.22     -1.58      0.09     -1.29      0.03     -0.86      0.13     19.85      0.63     23.81    -14.97
0419-51879-0042     -0.85      2.12      5999        25      2.56      0.20     -1.65      0.08     -1.42      0.02     -1.04      0.13     24.99      0.57     28.74    -18.84
0422-51878-0270     -0.85      2.24      6194        17      2.87      0.13     -1.22      0.06     -1.36      0.01     -0.83      0.10     13.40      0.88     18.23    -10.03
0422-51878-0411     -0.82      2.25      6244        51      3.83      0.35     -1.86      0.17     -1.53      0.05     -1.73      0.33      6.98      0.70     12.66     -5.12
0428-51883-0002     -0.80      2.66      6055        61      3.34      0.44     -2.25      0.20     -1.65      0.06     -1.49      0.29     15.90      0.77     21.77    -11.41
0431-51877-0045      0.42      3.19      6002        23      2.80      0.16     -1.19      0.07     -1.08      0.02     -0.76      0.12     26.21      0.47     33.67     10.64
0431-51877-0386      0.42      3.15      5887        38      3.44      0.24     -2.71      0.22     -1.19      0.04     -1.77      0.27     16.92      0.71     24.44      6.93
0437-51869-0357      0.51      3.09      6108        19      2.75      0.14     -1.47      0.07     -1.26      0.02     -0.99      0.12     21.31      0.53     28.56     10.37
0437-51876-0356      0.51      3.09      6154        20      2.64      0.15     -1.52      0.08     -1.27      0.02     -1.32      0.19     24.54      0.42     31.76     11.94
0439-51877-0373      0.56      3.04      6286        23      2.65      0.18     -1.68      0.09     -1.52      0.02     -1.29      0.22     25.42      0.46     32.47     13.40
0457-51901-0068     -0.95      3.25      6199        35      2.84      0.26     -1.40      0.12     -1.02      0.03     -0.97      0.20     34.66      0.87     39.81    -28.28
0457-51901-0251     -0.98      3.24      6257        25      2.80      0.23     -1.90      0.09     -1.63      0.01     -1.11      0.17     11.97      0.47     17.71     -9.93
0457-51901-0612     -0.94      3.24      6074        25      2.59      0.18     -1.62      0.09     -1.36      0.03     -1.53      0.23     19.06      0.46     24.64    -15.34
0462-51909-0076     -0.77      3.40      5885        31      3.57      0.18     -1.65      0.10     -1.15      0.03     -1.35      0.16      8.12      0.72     14.85     -5.63
0464-51908-0087     -0.71      3.44      6065        34      3.67      0.20     -1.59      0.09     -1.01      0.03     -1.07      0.10      9.02      0.77     15.81     -5.88
0464-51908-0564     -0.70      3.43      5872        36      3.29      0.18     -1.21      0.08     -0.83      0.04     -0.67      0.10     15.76      0.83     22.31    -10.10
0470-51929-0124      0.50      4.02      6154        27      3.73      0.14     -0.61      0.07     -0.77      0.04     -0.43      0.11     16.02      0.82     21.55      7.69
0472-51955-0036      0.57      4.05      6095        25      2.68      0.19     -1.67      0.10     -1.51      0.03     -1.10      0.21     17.63      0.60     22.84      9.45
0472-51955-0067      0.56      4.05      5978        16      3.90      0.07     -0.56      0.04     -0.55      0.02     -0.40      0.06    126.78      1.04    131.15     67.02
0477-52026-0508      0.66      4.07      6126        31      2.89      0.23     -1.35      0.10     -1.12      0.04     -0.94      0.16     32.48      0.91     36.93     19.99
0483-51902-0209      0.69      2.82      6129        19      2.76      0.15     -1.66      0.07     -1.52      0.02     -1.08      0.11     23.47      0.58     29.83     14.94
0483-51924-0228      0.69      2.82      6099        25      2.67      0.19     -1.80      0.11     -1.47      0.03     -1.07      0.16     25.22      0.64     31.55     16.05
0483-51942-0235      0.69      2.82      6124        22      2.69      0.17     -1.67      0.09     -1.48      0.02     -1.09      0.14     25.25      0.62     31.58     16.07
0484-51907-0505      0.72      2.73      6141        63      2.55      0.63     -2.39      0.24     -1.69      0.06     -1.81      0.44     56.07      0.51     61.87     36.93
0491-51942-0507      0.83      2.36      6192        34      3.05      0.28     -1.78      0.09     -4.00      0.17     -1.45      0.19     27.83      0.36     32.41     20.59
0499-51988-0487      0.86      1.87      6287        40      3.61      0.28     -1.93      0.17     -1.09      0.04     -1.65      0.35     15.05      0.81     18.34     11.44
0505-52317-0629      0.88      4.29      6158        34      2.80      0.26     -1.09      0.10     -1.12      0.04     -0.94      0.19     27.32      0.47     30.44     20.99
0506-52022-0049      0.88      4.33      5919        29      3.09      0.22     -3.06      0.21     -2.28      0.04     -2.60      0.27     17.57      0.84     20.98     13.51
0508-52366-0274      0.93      4.38      6175        27      3.50      0.18     -1.66      0.11     -1.06      0.02     -0.95      0.14      8.05      0.55     12.41      6.45
0514-51994-0603      1.08      4.68      6241        32      3.00      0.24     -1.59      0.12     -1.42      0.04     -0.89      0.17     19.79      0.59     21.47     17.50
0526-52312-0377      1.14      5.58      6081        24      3.79      0.17     -2.17      0.12     -1.63      0.02     -1.98      0.20      5.85      0.26      8.28      5.32
0529-52025-0035      1.08      5.83      6263        49      3.86      0.33     -1.64      0.19     -1.16      0.07     -1.52      0.37      5.90      0.72      7.67      5.20
0541-51959-0397      0.40      3.25      6127        14      2.70      0.11     -2.40      0.08     -1.80      0.01     -2.08      0.15     25.60      0.47     33.07     10.06
0542-51993-0254      0.43      3.25      6160        43      3.71      0.24     -1.54      0.16     -0.70      0.06     -0.55      0.15     14.89      0.70     22.38      6.23
0544-52201-0582      0.52      3.16      6164        26      2.70      0.21     -2.54      0.15     -1.83      0.02     -2.19      0.27     27.64      0.53     34.80     13.81
0555-52266-0528      0.78      2.78      6005        16      2.80      0.12     -1.33      0.06     -1.09      0.01     -0.94      0.10     29.12      0.34     34.98     20.38
0565-52225-0007      0.52      3.96      6011        40      2.63      0.30     -1.27      0.11     -1.16      0.05     -0.93      0.20     40.67      0.42     45.88     20.14
0565-52225-0048      0.51      3.95      6285        32      2.93      0.23     -1.36      0.11     -1.15      0.04     -0.63      0.16     24.95      0.79     30.44     12.16
0565-52225-0397      0.49      3.92      5982        53      3.61      0.33     -1.67      0.17     -1.22      0.06     -1.54      0.32     12.67      0.78     18.73      6.02
0568-52254-0035      0.64      4.02      6184        36      2.90      0.28     -1.24      0.11     -1.19      0.04     -0.92      0.19     24.41      0.89     29.31     14.63
0580-52368-0534      0.98      4.32      6126        39      3.64      0.25     -1.73      0.15     -1.00      0.04     -1.10      0.25      9.27      0.43     13.49      7.69
0582-52045-0227      1.06      5.99      6000        21      2.77      0.15     -1.21      0.08     -1.04      0.02     -0.82      0.13     26.80      0.52     24.16     23.44
0582-52045-0376      1.08      6.01      5957        32      3.42      0.24     -2.32      0.16     -1.63      0.03     -1.61      0.22     13.40      0.85     12.13     11.85
0594-52027-0555      0.72      0.19      6143        50      3.66      0.33     -1.92      0.16     -1.25      0.05     -1.11      0.22      8.96      0.46      6.25      5.94
0594-52045-0057      0.72      0.20      6178        38      3.15      0.26     -1.16      0.09     -1.04      0.03     -0.67      0.13     17.02      0.83     12.35     11.19
0594-52045-0165      0.74      0.17      6222        26      3.33      0.17     -0.88      0.06     -0.95      0.03     -0.57      0.10      8.23      0.58      5.97      5.53
0606-52365-0074      0.93      1.83      6227        41      2.94      0.28     -1.51      0.16     -1.11      0.06     -0.81      0.23     27.69      0.68     29.96     22.25
0616-52442-0346      0.87      1.53      6110        34      3.56      0.21     -1.96      0.14     -1.09      0.03     -1.37      0.23      8.16      0.76     11.27      6.25
0623-52051-0531      0.77      1.40      6215        50      2.76      0.41     -2.34      0.26     -1.67      0.06     -1.49      0.43     45.12      0.48     44.86     31.54
0623-52051-0610      0.77      1.40      6051        39      3.74      0.23     -1.82      0.17     -0.93      0.04     -1.10      0.25      8.67      0.65     11.07      6.04
0648-52559-0390     -1.16      1.33      5994        40      3.81      0.27     -2.14      0.18     -1.66      0.05     -1.94      0.29      7.74      0.21     10.57     -7.08
0648-52559-0449     -1.15      1.39      6077        23      3.65      0.14     -1.79      0.10     -0.98      0.02     -1.20      0.15      6.62      0.77     10.00     -6.06
0653-52145-0143     -1.26      1.78      6158        40      2.71      0.31     -1.91      0.15     -1.70      0.06     -1.13      0.29     39.66      0.53     40.97    -37.77
0653-52145-0269     -1.25      1.70      5905        28      3.40      0.20     -2.67      0.13     -2.18      0.03     -2.24      0.21      8.84      0.61     12.16     -8.40
0670-52520-0466     -1.09      2.27      6015        43      3.84      0.29     -1.93      0.16     -1.75      0.06     -2.10      0.33      9.70      0.61     14.30     -8.58
0673-52162-0584     -0.81      1.17      5973        35      2.94      0.27     -2.62      0.15     -1.98      0.03     -2.55      0.29     24.95      0.37     24.07    -18.14
0673-52162-0587     -0.81      1.17      6005        34      2.59      0.25     -1.17      0.08     -1.44      0.03     -0.98      0.15     43.28      0.38     41.84    -31.44
0674-52201-0163     -0.84      1.16      6102        26      2.85      0.20     -1.61      0.09     -1.39      0.03     -0.99      0.14     17.57      0.62     17.27    -13.09
0674-52201-0344     -0.81      1.15      6294        36      3.33      0.26     -1.65      0.12     -1.52      0.06     -0.98      0.16     14.91      0.66     14.83    -10.85
0679-52177-0635     -0.96      1.40      6085        31      2.81      0.22     -1.26      0.09     -1.20      0.04     -0.95      0.15     36.79      0.82     36.90    -30.18
0683-52524-0106     -1.03      1.58      6002        53      2.86      0.40     -1.34      0.15     -1.34      0.07     -0.90      0.25     43.08      0.86     43.84    -37.02
0685-52203-0085     -1.06      1.69      6251        43      3.23      0.32     -1.21      0.13     -1.08      0.05     -0.62      0.19     15.92      0.86     18.24    -13.92
0685-52203-0277     -1.06      1.66      6188        27      2.94      0.21     -2.44      0.15     -1.80      0.03     -1.41      0.22     13.88      0.48     16.30    -12.13
0685-52203-0378     -1.04      1.67      6069        38      2.67      0.29     -1.42      0.12     -1.18      0.05     -1.02      0.21     46.84      0.90     47.89    -40.51
0686-52519-0207     -1.08      1.72      6248        31      2.97      0.23     -1.72      0.12     -1.41      0.04     -0.98      0.18     25.12      0.41     26.90    -22.15
0686-52519-0638     -1.07      1.79      6244        14      2.90      0.10     -1.20      0.06     -0.99      0.01     -0.70      0.10     13.54      0.83     16.45    -11.86
0687-52518-0354     -1.07      1.78      6190        22      2.65      0.16     -1.16      0.08     -1.09      0.02     -1.02      0.16     32.75      0.51     34.47    -28.66
0687-52518-0567     -1.06      1.85      5948        25      3.71      0.16     -2.15      0.12     -1.66      0.02     -2.12      0.21      6.56      0.65     11.00     -5.73
0688-52203-0560     -1.08      1.90      6167        25      2.72      0.19     -1.51      0.10     -1.26      0.03     -0.99      0.16     26.55      0.88     28.86    -23.47
0689-52262-0572     -1.07      1.98      6049        36      3.36      0.27     -2.63      0.21     -1.79      0.05     -1.64      0.27     16.77      0.77     19.90    -14.74
0690-52261-0334     -1.08      1.98      5989        46      3.18      0.35     -2.35      0.21     -1.49      0.05     -2.07      0.41     29.95      0.61     32.43    -26.37
0698-52203-0413     -1.04      2.56      6077        42      2.95      0.34     -2.95      0.28     -1.94      0.05     -1.88      0.34     28.66      0.37     32.84    -24.75
0698-52203-0466     -1.06      2.56      6202        45      2.73      0.35     -1.31      0.13     -1.23      0.06     -0.81      0.22     40.51      0.59     44.40    -35.32
0699-52202-0009     -1.05      2.68      6212        49      3.63      0.32     -1.50      0.18     -0.90      0.06     -1.66      0.43     10.02      0.50     15.36     -8.68
0700-52199-0279     -1.04      2.66      6137        32      2.73      0.26     -1.53      0.11     -1.30      0.04     -0.95      0.17     34.41      0.60     38.67    -29.71
0700-52199-0372     -1.02      2.66      6143        35      3.84      0.19     -1.56      0.13     -0.84      0.05     -1.48      0.24      6.82      0.64     12.70     -5.80
0701-52179-0182     -1.02      2.74      5951        45      3.83      0.25     -1.63      0.16     -1.08      0.05     -1.10      0.23      8.06      0.72     13.82     -6.87
0706-52199-0438     -0.92      2.97      6045        30      2.54      0.25     -2.53      0.17     -1.93      0.03     -1.75      0.28     35.34      0.54     40.61    -28.18
0716-52203-0342     -0.77      0.87      6265        25      2.86      0.19     -1.47      0.10     -1.31      0.03     -1.02      0.16     20.49      0.64     18.20    -14.21
0718-52206-0294     -0.81      0.87      6112        33      3.79      0.19     -1.60      0.13     -0.78      0.04     -0.79      0.13      7.75      0.67      8.30     -5.60
0718-52206-0352     -0.80      0.91      6204        13      3.09      0.09     -1.22      0.04     -1.09      0.01     -0.75      0.07      9.12      0.97      9.20     -6.56
0719-52203-0604     -0.86      0.95      5855        29      3.49      0.17     -1.76      0.09     -1.19      0.03     -1.41      0.14      8.18      0.63      9.01     -6.18
0724-52238-0048     -1.02      1.03      6205        46      3.19      0.35     -1.42      0.15     -1.14      0.06     -0.52      0.18     13.05      0.74     13.35    -11.12
0724-52254-0048     -1.02      1.03      6261        30      3.05      0.23     -1.45      0.10     -1.13      0.04     -0.94      0.16     18.57      0.62     18.14    -15.82
0726-52207-0099     -1.07      1.12      6020        40      2.56      0.32     -1.65      0.14     -1.35      0.04     -0.73      0.20     37.64      0.59     36.80    -33.07
0726-52207-0406     -1.05      1.15      5838        52      3.80      0.32     -2.42      0.23     -1.65      0.07     -1.47      0.22     10.21      0.38     11.62     -8.84
0726-52226-0085     -1.07      1.12      6232        26      3.06      0.19     -1.43      0.09     -1.27      0.03     -0.81      0.12     20.49      0.81     20.37    -18.00
0726-52226-0318     -1.04      1.10      6227        24      3.24      0.18     -1.54      0.09     -1.25      0.03     -0.88      0.12     10.45      0.78     11.62     -9.03
0731-52460-0028     -0.52      1.14      6221        46      2.97      0.38     -1.81      0.12     -3.55      0.15     -1.19      0.25     26.77      0.64     25.02    -13.23
0731-52460-0077     -0.51      1.14      5811        58      3.65      0.28     -1.62      0.16     -0.79      0.07     -0.94      0.18     13.45      0.50     12.91     -6.61
0733-52207-0342     -0.52      1.19      6156        15      2.52      0.12     -1.81      0.07     -1.51      0.01     -1.11      0.14     20.11      0.61     19.11    -10.05
0734-52224-0340     -0.55      1.23      6134        49      3.65      0.31     -1.56      0.15     -0.99      0.04     -1.48      0.31     11.23      0.41     11.81     -5.88
0738-52521-0421     -0.64      1.37      5871        36      4.10      0.13     -1.02      0.09     -0.44      0.05     -0.48      0.10     11.91      0.89     13.26     -7.08
0739-52520-0187     -0.67      1.40      6121        38      2.69      0.29     -1.14      0.11     -1.16      0.04     -0.54      0.17     45.25      0.41     44.89    -28.10
0740-52263-0214     -0.70      1.43      6026        32      2.62      0.25     -1.68      0.10     -1.62      0.04     -0.80      0.14     25.27      0.52     25.68    -16.26
0756-52237-0535      0.48      3.25      6160        32      3.07      0.26     -1.68      0.11     -1.55      0.03     -1.53      0.26     15.23      0.76     22.61      6.98
0756-52577-0551      0.48      3.25      6029        28      2.51      0.23     -1.77      0.10     -1.56      0.03     -0.83      0.14     28.71      0.70     35.97     13.15
0761-52266-0595      0.62      3.11      6128        10      2.86      0.08     -1.46      0.05     -1.21      0.01     -1.01      0.08     10.52      0.67     17.64      6.14
0761-54524-0572      0.62      3.11      6105        13      2.71      0.10     -1.45      0.06     -1.25      0.01     -0.92      0.10     12.84      0.77     19.88      7.50
0766-52247-0436      0.75      2.93      6190        19      2.72      0.14     -1.84      0.09     -1.61      0.02     -1.35      0.18     24.49      0.52     30.73     16.69
0768-52281-0585      0.82      2.84      6176        57      3.68      0.44     -2.18      0.22     -3.33      0.12     -2.65      0.49     12.20      0.46     18.45      8.90
0771-52370-0574      0.81      2.57      5986        32      3.48      0.23     -2.50      0.17     -2.02      0.04     -2.19      0.28     10.26      0.69     16.26      7.43
0791-52347-0455      0.93      1.70      6280        20      2.94      0.15     -1.21      0.09     -1.12      0.02     -0.86      0.16     15.85      0.74     18.30     12.71
0792-52353-0322      0.93      1.67      6032        36      3.77      0.20     -1.30      0.13     -0.93      0.04     -1.05      0.17      7.49      0.65     11.28      6.02
0795-52378-0510      0.88      1.50      6224        26      2.73      0.21     -2.50      0.16     -1.94      0.03     -2.16      0.29     26.11      0.43     26.95     20.15
0796-52401-0580      0.85      1.41      6170        25      2.64      0.19     -2.55      0.16     -2.24      0.04     -1.49      0.23     27.10      0.53     27.43     20.45
0806-52592-0095     -0.73      3.24      5944        43      2.67      0.36     -1.68      0.11     -1.37      0.04     -1.25      0.23     46.32      0.75     52.52    -30.93
0808-52556-0522     -0.83      3.10      5944        26      3.61      0.17     -2.06      0.10     -1.44      0.02     -1.86      0.17     10.11      0.63     16.61     -7.43
0810-52326-0057     -0.73      3.24      6180        47      3.81      0.29     -1.70      0.15     -1.04      0.04     -1.41      0.25      7.65      0.66     14.61     -5.11
0816-52379-0525      0.75      1.16      6076        30      3.28      0.22     -2.42      0.16     -2.14      0.04     -1.96      0.27     14.60      0.78     14.45      9.98
0820-52405-0101      0.66      1.00      6246        34      2.59      0.26     -1.30      0.12     -1.37      0.05     -1.16      0.32     55.05      0.35     52.14     33.53
0820-52405-0241      0.68      1.03      6278        21      2.99      0.16     -1.45      0.08     -1.40      0.02     -1.00      0.14     14.38      0.70     13.35      9.00
0820-52433-0169      0.66      1.02      6254        22      2.71      0.16     -1.44      0.10     -1.30      0.02     -0.87      0.15     24.24      0.82     22.20     14.92
0820-52433-0274      0.68      1.03      6134        26      2.97      0.20     -1.45      0.10     -1.37      0.03     -0.81      0.15     13.33      0.65     12.48      8.34
0820-52433-0596      0.64      1.05      5905        34      3.76      0.17     -1.66      0.13     -0.93      0.04     -1.27      0.19      9.19      0.36      9.48      5.50
0820-52438-0097      0.66      1.00      6245        32      2.84      0.23     -1.35      0.12     -1.34      0.05     -0.79      0.19     38.60      0.85     35.93     23.51
0827-52312-0084      0.60      3.25      6232        66      3.54      0.52     -1.90      0.22     -2.35      0.09     -1.41      0.38     16.13      0.68     23.15      9.12
0834-52316-0035      0.84      2.99      6096        31      2.73      0.23     -1.43      0.12     -1.29      0.04     -0.96      0.19     23.67      0.53     29.54     17.70
0837-52642-0486      1.07      4.51      5896        52      2.67      0.43     -2.78      0.28     -1.74      0.05     -2.21      0.49     44.66      0.49     46.13     39.20
0851-52376-0382      1.18      5.56      6269        35      3.65      0.24     -1.54      0.12     -1.14      0.14     -0.95      0.16      7.35      0.72      9.17      6.78
0865-52323-0068      0.69      3.23      6211        40      2.89      0.31     -1.79      0.15     -1.66      0.05     -1.25      0.32     25.16      0.44     31.74     15.94
0884-52374-0004      1.14      2.27      6094        22      2.71      0.17     -1.42      0.09     -1.20      0.03     -0.94      0.15     21.12      0.71     24.50     19.21
0884-52374-0482      1.12      2.30      6241        22      2.79      0.17     -2.15      0.12     -1.82      0.03     -1.03      0.14     20.34      0.47     23.92     18.30
0893-52589-0306      0.55      3.21      6159        45      3.55      0.31     -1.33      0.14     -1.02      0.04     -1.51      0.34     11.87      0.52     19.14      6.19
0910-52377-0309      1.03      5.58      6208        21      2.91      0.15     -1.29      0.08     -1.11      0.02     -0.88      0.13     16.57      0.91     15.34     14.23
0912-52427-0235      1.02      5.68      6299        32      3.27      0.22     -1.26      0.10     -1.00      0.03     -0.34      0.12     12.35      0.82     11.47     10.53
0912-52427-0280      1.02      5.66      6076        19      2.77      0.14     -1.46      0.07     -1.33      0.02     -0.94      0.12     14.81      0.53     13.51     12.62
0913-52433-0073      1.00      5.77      6024        28      3.29      0.22     -3.35      0.31     -2.94      0.07     -2.93      0.30     13.15      0.77     11.75     11.06
0913-52433-0505      1.01      5.76      6238        37      2.87      0.27     -1.35      0.12     -1.12      0.05     -0.76      0.18     38.13      0.87     35.19     32.39
0913-52433-0541      1.01      5.77      6207        26      2.71      0.20     -2.55      0.15     -2.03      0.03     -2.35      0.27     25.98      0.63     23.40     22.05
0913-52433-0594      1.00      5.77      5958        53      2.71      0.45     -2.14      0.19     -1.71      0.06     -1.71      0.38     45.81      0.51     42.66     38.67
0915-52443-0519      0.98      5.88      5974        22      2.59      0.16     -1.31      0.07     -1.22      0.02     -1.06      0.12     36.70      0.38     33.31     30.48
0944-52614-0366      0.94      2.95      6056        41      3.59      0.24     -1.66      0.17     -0.84      0.05     -1.06      0.21     13.64      0.72     19.41     10.99
0969-52442-0603      1.13      2.42      6173        46      3.87      0.30     -2.19      0.22     -1.38      0.05     -1.87      0.37      6.26      0.68     11.62      5.67
0969-52442-0626      1.15      2.41      6267        31      3.12      0.22     -1.24      0.11     -1.09      0.03     -0.93      0.18     15.65      0.92     19.63     14.26
0972-52428-0408      0.65      1.02      6030        19      3.04      0.14     -1.35      0.08     -1.09      0.01     -1.12      0.18     11.19      0.95     10.68      6.75
0972-52428-0419      0.65      1.01      5989        30      3.46      0.23     -3.13      0.28     -2.41      0.04     -2.64      0.30      9.70      0.69      9.63      5.86
0972-52435-0413      0.65      1.02      5980        18      2.89      0.13     -1.43      0.07     -1.14      0.02     -0.89      0.11     17.51      0.70     15.91     10.57
0973-52426-0288      0.64      0.95      6284        21      2.79      0.14     -1.54      0.09     -1.19      0.02     -0.96      0.15     20.50      0.47     18.16     12.18
0973-52426-0335      0.65      0.98      6253        47      2.93      0.35     -1.44      0.17     -1.29      0.06     -0.53      0.22     27.61      0.52     25.10     16.62
0975-52411-0495      0.60      0.94      6278        41      2.75      0.30     -1.36      0.14     -1.18      0.05     -0.93      0.24     54.92      0.81     51.52     31.24
0976-52413-0330      0.62      0.97      6229        20      2.73      0.16     -1.90      0.10     -1.58      0.02     -1.10      0.18     28.18      0.43     25.54     16.35
0981-52435-0324     -0.41      0.80      6218        28      3.10      0.22     -1.86      0.09     -3.57      0.09     -1.37      0.17     12.97      0.47     10.00     -5.12
0986-52443-0263     -0.55      0.87      6203        57      3.44      0.39     -1.39      0.17     -0.97      0.06     -1.24      0.36     15.78      0.64     13.21     -8.23
0987-52523-0036     -0.59      0.91      5985        27      2.75      0.23     -2.37      0.13     -1.81      0.02     -1.56      0.22     22.69      0.55     19.86    -12.64
0987-52523-0153     -0.57      0.91      6238        39      2.83      0.30     -2.68      0.23     -1.90      0.05     -2.17      0.37     30.25      0.65     27.03    -16.40
0989-52468-0026     -0.64      0.96      6254        45      3.49      0.35     -1.57      0.12     -2.96      0.09     -1.11      0.24      9.52      0.86      9.21     -5.69
0989-52468-0240     -0.61      0.94      5977        44      3.83      0.24     -1.54      0.14     -1.11      0.06     -1.11      0.23      8.76      0.72      8.56     -5.05
0989-52468-0392     -0.62      0.95      6019        44      3.67      0.24     -1.54      0.15     -0.96      0.04     -0.98      0.18     10.16      0.69      9.51     -5.87
0998-52750-0023      0.88      4.16      6168        34      2.79      0.25     -1.63      0.13     -1.54      0.04     -0.98      0.20     17.25      0.61     21.31     13.25
0999-52636-0545      0.91      4.15      6072        31      2.62      0.29     -1.59      0.11     -1.42      0.03     -0.69      0.14     30.22      0.58     33.68     23.84
1001-52670-0130      0.95      4.27      6013        37      2.59      0.27     -1.05      0.10     -1.15      0.05     -1.04      0.22     45.24      0.36     47.87     36.75
1007-52706-0112      0.92      2.86      6114        25      2.61      0.20     -2.55      0.16     -2.13      0.03     -1.56      0.24     20.89      0.68     26.39     16.55
1021-52460-0167     -0.42      0.80      6100        52      3.39      0.40     -2.14      0.19     -2.05      0.07     -2.46      0.44     22.23      0.87     18.21     -9.11
1023-52818-0196     -0.47      0.83      6201        39      4.34      0.13     -0.50      0.07     -0.61      0.02     -0.37      0.10     11.82      0.25      9.48     -5.36
1053-52468-0332      0.92      1.19      6226        27      2.80      0.21     -1.63      0.10     -1.51      0.03     -1.07      0.16     26.93      0.50     26.30     21.47
1053-52468-0401      0.91      1.20      6188        28      2.69      0.22     -2.56      0.17     -2.01      0.03     -1.85      0.27     21.50      0.57     21.20     16.95
1054-52516-0235      0.88      1.11      6133        17      2.55      0.13     -1.49      0.08     -1.22      0.02     -0.95      0.13     24.95      0.47     23.94     19.16
1054-52516-0420      0.88      1.13      6069        56      2.74      0.46     -2.39      0.24     -2.08      0.09     -1.44      0.38     31.98      0.58     30.77     24.56
1055-52761-0191      0.85      1.06      6101        26      3.52      0.17     -1.68      0.12     -0.96      0.03     -1.28      0.21      7.63      0.79      9.09      5.71
1056-52764-0232      0.82      1.03      6146        23      2.69      0.18     -1.54      0.10     -1.33      0.03     -0.88      0.16     20.43      0.59     19.14     14.95
1056-52764-0528      0.81      1.06      6274        22      3.09      0.16     -1.62      0.10     -1.28      0.02     -1.03      0.15     15.51      0.72     14.88     11.28
1072-52643-0175     -0.96      2.90      5832        42      2.66      0.29     -1.30      0.13     -1.00      0.04     -1.22      0.32     47.65      0.36     52.53    -38.98
1073-52649-0526     -0.97      2.84      6284        39      2.95      0.29     -1.19      0.13     -1.23      0.05     -0.93      0.22     36.76      0.71     41.62    -30.32
1075-52933-0163     -1.02      2.75      5960        37      3.70      0.26     -2.40      0.19     -1.80      0.04     -2.31      0.33      8.98      0.65     14.62     -7.68
1075-52933-0467     -1.01      2.72      6208        33      3.74      0.21     -1.68      0.13     -1.06      0.03     -1.61      0.28      7.56      0.82     13.41     -6.41
1082-52523-0180     -1.10      2.28      5892        29      2.64      0.26     -2.55      0.14     -2.03      0.03     -2.11      0.25     27.38      0.53     30.71    -24.40
1085-52531-0468     -1.09      2.07      5868        46      3.72      0.29     -1.95      0.17     -1.64      0.05     -1.60      0.25     12.62      0.64     16.37    -11.17
1085-52531-0486     -1.09      2.08      6126        47      3.82      0.30     -1.46      0.16     -1.27      0.06     -1.31      0.28      8.19      0.61     12.68     -7.26
1086-52525-0164     -1.09      1.99      6226        48      2.85      0.39     -2.40      0.25     -1.78      0.06     -1.70      0.42     35.66      0.65     37.98    -31.68
1086-52525-0441     -1.08      2.00      5810        54      3.65      0.34     -2.23      0.22     -1.65      0.07     -1.77      0.32     16.04      0.53     19.28    -14.14
1087-52930-0391     -1.08      1.91      6062        29      3.61      0.17     -1.63      0.12     -0.99      0.03     -1.27      0.20      8.53      0.57     12.55     -7.54
1088-52929-0162     -1.09      1.85      6207        47      3.38      0.33     -1.70      0.19     -0.98      0.05     -0.93      0.24     17.77      0.83     20.41    -15.76
1091-52902-0070     -1.07      1.68      6028        50      3.46      0.31     -1.72      0.17     -1.13      0.07     -1.11      0.30     14.73      0.73     17.11    -12.94
1115-52914-0493     -0.47      0.84      5863        47      2.65      0.33     -1.76      0.14     -0.93      0.04     -1.20      0.29     49.86      0.49     45.56    -22.49
1126-52618-0459     -1.08      2.00      5890        50      3.56      0.33     -1.91      0.17     -1.52      0.06     -1.57      0.28     17.42      0.43     20.55    -15.36
1133-52993-0450     -1.08      2.00      5892        54      3.14      0.41     -2.54      0.27     -1.48      0.06     -2.13      0.47     35.95      0.56     38.33    -31.69
1133-52993-0492     -1.09      2.00      5995        39      3.80      0.21     -1.55      0.14     -1.08      0.04     -1.45      0.25     10.26      0.41     14.17     -9.09
1135-53024-0522     -1.08      2.01      6249        36      2.74      0.28     -1.92      0.13     -1.67      0.06     -1.55      0.28     39.18      0.48     41.52    -34.55
1137-52971-0456     -0.78      1.13      5814        33      3.77      0.16     -2.07      0.12     -1.27      0.04     -1.42      0.14     13.17      0.53     13.17     -9.24
1137-52971-0503     -0.79      1.13      5854        69      3.71      0.48     -2.68      0.27     -1.97      0.07     -1.81      0.31     17.72      0.65     17.10    -12.55
1137-52971-0504     -0.79      1.13      6188        56      3.74      0.34     -2.28      0.24     -1.01      0.05     -2.32      0.46     14.47      0.76     14.27    -10.25
1138-53228-0114     -0.80      1.12      6209        42      2.76      0.33     -2.48      0.19     -1.95      0.05     -2.38      0.37     40.77      0.49     39.10    -29.36
1138-53228-0156     -0.80      1.12      6213        34      3.04      0.27     -2.67      0.18     -2.56      0.06     -3.09      0.36     26.89      0.33     25.61    -19.25
1138-53228-0385     -0.77      1.11      6288        45      2.81      0.34     -2.43      0.21     -1.95      0.06     -2.57      0.43     44.97      0.63     43.11    -31.28
1138-53228-0575     -0.79      1.14      5967        56      3.50      0.34     -1.77      0.18     -1.20      0.06     -1.64      0.34     18.48      0.77     17.85    -13.09
1138-53228-0589     -0.80      1.14      6141        36      3.81      0.20     -1.62      0.13     -0.98      0.03     -1.10      0.19      8.25      0.60      9.66     -5.90
1143-52619-0101     -0.80      1.11      6131        59      3.88      0.37     -1.59      0.17     -1.29      0.06     -1.72      0.35      8.54      0.80      9.75     -6.14
1143-52619-0139     -0.80      1.10      5991        19      2.54      0.14     -1.43      0.06     -1.25      0.02     -0.95      0.10     42.91      0.53     41.09    -30.70
1143-52619-0163     -0.79      1.10      6022        54      2.95      0.42     -1.86      0.17     -1.22      0.05     -1.09      0.23     54.77      0.38     52.78    -38.94
1143-52619-0279     -0.78      1.09      5964        49      3.73      0.29     -1.56      0.14     -1.11      0.06     -1.15      0.22     13.31      0.36     13.09     -9.34
1143-52619-0523     -0.78      1.15      5945        54      2.94      0.45     -2.44      0.20     -1.69      0.05     -2.44      0.39     50.42      0.38     48.68    -35.46
1144-53238-0158     -0.80      1.11      6102        59      3.64      0.44     -2.18      0.21     -1.78      0.07     -1.35      0.28     17.75      0.60     17.05    -12.69
1144-53238-0275     -0.78      1.09      6168        18      2.72      0.14     -2.07      0.07     -1.85      0.02     -1.47      0.14     27.84      0.64     26.33    -19.62
1144-53238-0451     -0.77      1.13      6252        23      2.52      0.19     -1.90      0.10     -1.64      0.03     -1.47      0.21     45.73      0.60     43.96    -31.87
1144-53238-0531     -0.77      1.14      6138        18      3.60      0.12     -1.68      0.06     -1.13      0.02     -1.23      0.11      8.12      0.42      9.53     -5.67
1144-53238-0539     -0.78      1.14      5948        47      3.46      0.30     -1.71      0.14     -1.24      0.05     -1.27      0.23     20.87      0.77     19.98    -14.62
1144-53238-0568     -0.78      1.14      5994        16      3.50      0.10     -1.83      0.06     -1.18      0.01     -1.41      0.10     10.57      0.70     11.22     -7.42
1144-53238-0627     -0.80      1.14      6254        43      3.74      0.30     -2.02      0.16     -1.45      0.05     -1.76      0.30     12.94      0.82     13.10     -9.28
1152-52941-0023     -0.67      0.98      5998        45      2.65      0.36     -1.85      0.14     -1.15      0.05     -1.76      0.36     51.12      0.51     48.16    -31.54
1152-52941-0333     -0.62      0.98      5947        33      3.59      0.19     -1.73      0.11     -1.04      0.03     -1.15      0.17     11.53      0.70     10.64     -6.74
1152-52941-0474     -0.63      0.97      6022        33      3.74      0.18     -1.45      0.10     -1.04      0.03     -0.96      0.12      9.60      0.35      9.30     -5.68
1154-53083-0155      0.36      3.92      5968        33      2.82      0.27     -2.13      0.12     -1.79      0.04     -1.67      0.23     45.10      0.49     50.78     16.06
1154-53083-0482      0.37      3.90      6113        43      3.65      0.28     -1.67      0.14     -1.30      0.06     -0.73      0.14     19.07      0.70     25.18      6.83
1155-52559-0029     -0.96      2.92      6024        41      3.73      0.29     -2.43      0.20     -1.73      0.06     -1.77      0.27     11.42      0.65     17.21     -9.36
1155-52559-0057     -0.97      2.90      6205        47      2.74      0.39     -2.40      0.22     -1.98      0.06     -1.74      0.39     53.62      0.48     58.37    -44.38
1155-52559-0275     -0.98      2.85      6234        31      2.56      0.25     -1.26      0.11     -1.18      0.04     -0.96      0.20     67.87      0.57     72.43    -56.52
1155-52559-0300     -0.99      2.87      5919        31      3.40      0.19     -1.68      0.12     -0.90      0.04     -0.84      0.13     17.05      0.74     22.33    -14.24
1155-52581-0276     -0.98      2.85      6036        28      3.79      0.16     -1.46      0.10     -0.96      0.03     -1.18      0.17      8.88      0.62     14.78     -7.39
1156-52641-0598     -0.73      3.24      6096        33      3.56      0.23     -1.70      0.10     -1.29      0.03     -1.74      0.22     11.44      0.40     18.18     -7.64
1164-52674-0058      0.96      1.53      6263        31      3.03      0.22     -1.30      0.12     -1.08      0.03     -0.62      0.17     13.88      0.83     15.87     11.35
1171-52753-0248      0.80      1.11      6134        17      2.60      0.13     -1.26      0.08     -1.17      0.02     -0.96      0.14     19.42      0.55     18.59     13.96
1174-52782-0568      0.72      1.05      6047        34      3.59      0.23     -2.23      0.16     -1.75      0.04     -1.55      0.22      7.80      0.64      8.81      5.12
1191-52674-0076      0.58      3.90      6129        37      2.74      0.29     -1.39      0.12     -1.29      0.04     -1.10      0.29     39.38      0.60     44.69     21.52
1191-52674-0525      0.58      3.88      6129        48      2.94      0.35     -1.37      0.15     -1.02      0.04     -0.67      0.21     35.55      0.94     40.97     19.63
1209-52674-0165      0.63      3.34      6176        39      2.54      0.32     -1.62      0.14     -1.58      0.04     -1.28      0.33     36.73      0.56     43.34     21.64
1242-52901-0337     -0.69      3.26      5926        74      3.70      0.35     -1.32      0.12     -0.80      0.05     -0.63      0.12      9.09      0.69     16.07     -5.77
1242-52901-0476     -0.69      3.28      6124        14      3.86      0.06     -0.56      0.03     -0.45      0.01     -0.45      0.04    116.51      1.01    122.74    -74.08
1242-52901-0486     -0.69      3.28      5915        36      3.47      0.21     -2.03      0.08     -1.03      0.02     -1.29      0.11      9.14      0.65     16.12     -5.78
1264-52707-0157      0.42      3.48      6224        29      2.82      0.22     -2.57      0.17     -2.04      0.03     -2.29      0.30     21.14      0.59     28.33      8.56
1264-52707-0581      0.44      3.46      6076        30      2.76      0.22     -1.00      0.08     -1.11      0.03     -1.32      0.26     39.21      0.28     46.27     16.63
1266-52709-0330      0.50      3.43      6282        22      2.78      0.16     -1.57      0.09     -1.33      0.02     -0.71      0.12     25.54      0.48     32.56     12.29
1279-52736-0272      1.18      2.20      6181        42      3.84      0.26     -1.70      0.18     -1.02      0.05     -0.94      0.20      6.55      0.63     11.43      6.05
1294-52753-0294      0.95      1.05      6205        30      2.72      0.23     -1.65      0.13     -1.45      0.03     -1.24      0.29     23.41      0.53     22.42     19.05
1294-52753-0626      0.92      1.07      5946        17      4.40      0.06     -0.55      0.05     -0.43      0.03     -0.43      0.07      7.98      0.23      9.53      6.36
1296-52738-0477      0.41      3.80      6003        56      4.14      0.18     -0.55      0.09     -0.92      0.06     -0.89      0.16     13.64      0.26     20.20      5.45
1299-52972-0477      0.54      3.84      6243        39      2.86      0.30     -1.25      0.11     -1.26      0.04     -0.92      0.20     35.45      0.82     41.14     18.23
1321-52764-0597      1.03      1.90      6071        16      2.52      0.12     -1.46      0.08     -1.20      0.02     -0.86      0.12     21.27      0.56     23.92     18.28
1336-52759-0387      0.82      1.11      6299        14      2.67      0.10     -1.22      0.07     -1.03      0.01     -0.83      0.12     18.91      0.71     18.20     13.88
1338-52765-0368      0.78      1.04      6269        14      2.84      0.10     -1.23      0.07     -1.07      0.01     -0.84      0.11     14.37      0.83     13.70     10.05
1338-52765-0569      0.75      1.04      6146        15      2.82      0.12     -1.67      0.08     -1.32      0.01     -1.07      0.12     13.26      0.56     12.69      9.06
1339-52767-0616      0.71      0.99      6086        21      2.69      0.16     -1.49      0.08     -1.19      0.02     -0.93      0.13     28.20      0.84     25.94     18.43
1341-52786-0613      0.69      0.95      6250        20      2.83      0.15     -1.57      0.09     -1.23      0.02     -0.99      0.14     17.03      0.65     15.19     10.77
1368-53084-0611      1.21      2.63      6260        16      3.01      0.12     -1.54      0.08     -1.35      0.01     -0.86      0.11      9.86      0.59     14.47      9.23
1372-53062-0577      1.25      2.24      6272        27      2.76      0.21     -2.64      0.19     -2.35      0.04     -1.67      0.27     23.35      0.48     26.14     22.12
1372-53062-0621      1.26      2.23      6185        21      2.84      0.16     -2.20      0.11     -1.93      0.02     -1.37      0.19     13.94      0.63     17.32     13.27
1374-53083-0502      1.26      2.00      6182        34      3.07      0.27     -2.71      0.22     -2.44      0.06     -2.29      0.35     20.49      0.36     22.94     19.49
1375-53084-0359      1.26      2.00      6170        34      3.09      0.27     -2.77      0.23     -2.46      0.06     -2.58      0.38     19.86      0.53     22.35     18.90
1375-53084-0374      1.24      1.97      6214        38      3.83      0.23     -1.81      0.14     -1.27      0.04     -1.47      0.24      5.33      0.71     10.15      5.05
1390-53142-0375      0.90      0.83      6096        38      3.66      0.25     -2.12      0.18     -1.35      0.04     -1.41      0.24      9.87      0.73      9.77      7.73
1390-53142-0458      0.89      0.84      6150        18      2.57      0.14     -2.30      0.10     -1.94      0.02     -1.46      0.18     17.61      0.50     16.00     13.73
1394-53108-0585      1.14      1.43      5926        50      3.10      0.38     -2.03      0.20     -1.59      0.05     -1.40      0.33     32.98      0.36     33.49     29.97
1398-53146-0535      1.05      1.19      5822        29      3.74      0.19     -2.68      0.15     -1.97      0.03     -2.45      0.25      6.47      0.57      9.30      5.61
1402-52872-0245      0.93      0.95      6002        41      3.21      0.32     -2.92      0.29     -2.34      0.07     -2.48      0.40     19.43      0.57     18.27     15.59
1414-53135-0029      0.64      0.75      6148        26      2.66      0.20     -1.61      0.09     -1.40      0.03     -0.96      0.15     23.69      0.88     20.07     14.07
1414-53135-0450      0.66      0.79      6285        15      2.99      0.10     -1.11      0.06     -1.03      0.01     -0.68      0.09     11.09      0.86      9.38      6.79
1425-52913-0150      0.56      0.71      6193        27      2.59      0.21     -1.43      0.09     -1.25      0.03     -1.09      0.17     28.57      0.71     24.22     15.10
1430-53002-0051      1.04      3.18      6146        45      2.66      0.36     -1.87      0.19     -1.37      0.05     -1.63      0.47     48.24      0.53     52.76     41.56
1431-52992-0127      1.02      3.03      6120        38      3.42      0.26     -1.72      0.15     -1.08      0.04     -1.25      0.28     13.71      0.81     19.11     11.72
1453-53084-0549      1.20      2.28      6205        28      2.96      0.21     -1.22      0.10     -1.15      0.03     -0.87      0.17     20.75      0.78     23.92     19.36
1461-53062-0401      1.21      1.94      6086        37      3.75      0.21     -1.64      0.16     -0.90      0.04     -0.99      0.18      9.86      0.36     13.46      9.21
1468-52999-0133     -0.49      2.02      5840        35      3.59      0.17     -1.28      0.10     -0.87      0.04     -0.83      0.12     13.63      0.39     18.25     -6.37
1468-52999-0138     -0.49      2.01      6161        41      3.75      0.28     -2.10      0.18     -1.28      0.05     -0.96      0.16     13.15      0.76     17.79     -6.24
1468-52999-0370     -0.45      2.02      6171        44      3.73      0.25     -1.21      0.12     -0.91      0.04     -1.09      0.18     13.38      0.71     18.05     -5.83
1468-52999-0410     -0.45      2.02      6158        43      3.50      0.29     -1.45      0.12     -1.03      0.04     -2.20      0.38     17.84      0.68     22.23     -7.73
1468-52999-0415     -0.46      2.02      5922        55      3.39      0.34     -1.57      0.15     -1.17      0.06     -0.98      0.19     24.66      0.89     28.74    -10.91
1468-52999-0427     -0.47      2.01      5972        45      3.78      0.23     -1.51      0.13     -0.91      0.05     -1.00      0.15     12.78      0.41     17.44     -5.73
1468-52999-0475     -0.47      2.01      5975        46      3.84      0.22     -1.53      0.14     -0.94      0.05     -0.97      0.15     12.93      0.72     17.60     -5.87
1468-52999-0489     -0.47      2.02      6083        40      3.37      0.28     -1.71      0.13     -1.12      0.04     -1.44      0.24     23.62      0.81     27.72    -10.76
1468-52999-0541     -0.47      2.04      6030        45      3.82      0.26     -1.86      0.15     -1.10      0.04     -1.31      0.20     13.39      0.22     18.14     -6.03
1468-52999-0559     -0.47      2.03      5960        43      3.17      0.26     -1.97      0.16     -0.89      0.04     -1.14      0.25     46.32      0.56     50.04    -21.02
1468-52999-0614     -0.46      2.04      6264        44      3.77      0.25     -1.08      0.12     -0.87      0.05     -1.05      0.19     12.94      0.73     17.75     -5.69
1471-52883-0057     -0.30      2.20      6013        59      2.75      0.45     -1.53      0.15     -1.17      0.07     -1.39      0.39     70.89      0.54     75.71    -20.68
1471-52883-0281     -0.30      2.18      5996        48      3.50      0.28     -1.48      0.13     -0.92      0.05     -0.87      0.15     16.89      0.81     22.30     -5.07
1471-52883-0288     -0.30      2.18      5982        56      3.22      0.38     -1.68      0.14     -1.10      0.06     -1.29      0.28     36.26      0.81     41.20    -10.61
1472-52913-0192     -0.28      2.19      6233        60      3.56      0.36     -0.72      0.11     -0.78      0.06     -1.10      0.34     20.52      0.75     25.86     -5.71
1473-52908-0372     -0.66      1.01      6178        39      3.58      0.27     -2.35      0.16     -1.62      0.04     -1.58      0.23      9.23      0.46      9.34     -5.69
1489-52991-0478     -1.04      1.68      6169        45      2.76      0.38     -2.08      0.18     -1.64      0.05     -1.46      0.34     44.26      0.49     45.41    -38.13
1489-52991-0530     -1.03      1.71      6191        41      3.02      0.31     -1.42      0.13     -1.25      0.05     -0.70      0.17     24.55      0.62     26.34    -21.09
1491-52996-0386     -1.06      1.77      6027        39      3.73      0.25     -2.06      0.17     -1.47      0.04     -1.69      0.26      9.48      0.65     12.99     -8.26
1491-52996-0484     -1.06      1.80      5814        51      3.79      0.35     -2.59      0.23     -2.13      0.06     -2.52      0.38     12.58      0.53     15.63    -10.99
1491-52996-0611     -1.06      1.84      6126        29      3.50      0.20     -2.23      0.15     -1.19      0.03     -1.27      0.20     10.37      0.69     13.90     -9.06
1492-52932-0393     -1.07      1.84      6227        41      3.55      0.30     -2.26      0.21     -1.57      0.05     -1.90      0.38     11.72      0.54     15.01    -10.28
1493-52933-0501     -1.08      1.94      6135        17      2.90      0.12     -1.07      0.06     -1.04      0.01     -0.82      0.11     18.69      0.87     21.53    -16.48
1504-52940-0009     -1.04      2.73      5945        48      3.20      0.33     -1.61      0.18     -1.08      0.05     -1.69      0.43     23.78      0.92     28.38    -20.52
1504-52940-0221     -1.05      2.67      6244        51      3.66      0.36     -1.94      0.22     -1.26      0.06     -1.44      0.38     12.31      0.70     17.42    -10.65
1505-52941-0527     -1.00      2.73      6257        23      2.57      0.19     -1.81      0.11     -1.43      0.03     -1.03      0.16     36.68      0.56     41.22    -30.88
1506-53003-0076     -0.99      2.81      6172        35      2.93      0.26     -2.04      0.14     -2.17      0.06     -1.27      0.24     27.39      0.48     32.24    -22.97
1506-53003-0475     -1.00      2.78      6258        44      2.64      0.35     -1.64      0.18     -1.36      0.05     -0.95      0.28     67.54      0.85     71.90    -56.94
1515-52932-0124     -0.80      3.19      5821        33      3.59      0.20     -1.85      0.10     -1.32      0.03     -1.60      0.17     12.07      0.45     18.55     -8.67
1515-52932-0284     -0.81      3.18      5938        43      2.69      0.35     -1.72      0.13     -1.20      0.04     -2.90      0.48     52.39      0.62     58.18    -38.02
1515-52932-0493     -0.79      3.17      6088        33      3.79      0.20     -1.55      0.10     -1.23      0.04     -0.81      0.11      8.85      0.67     15.55     -6.30
1522-52932-0427     -0.56      0.91      5824        49      3.77      0.22     -1.28      0.12     -0.99      0.05     -1.07      0.15      9.81      0.35      8.90     -5.25
1522-52932-0490     -0.57      0.91      6290        40      2.91      0.30     -2.88      0.30     -1.94      0.05     -2.86      0.45     28.61      0.63     25.45    -15.51
1523-52937-0053     -0.57      0.88      6279        54      3.25      0.40     -0.98      0.14     -1.27      0.07     -0.72      0.23     18.14      0.54     15.38     -9.76
1523-52937-0582     -0.56      0.91      6052        28      2.56      0.27     -1.71      0.08     -1.53      0.02     -1.07      0.12     29.83      0.62     26.57    -15.77
1523-52937-0621     -0.56      0.92      6041        25      2.88      0.19     -1.40      0.07     -1.39      0.02     -0.82      0.10     16.25      0.46     13.92     -8.63
1566-53003-0072     -0.76      3.22      6211        52      3.82      0.35     -2.22      0.21     -1.68      0.06     -1.11      0.24      8.72      0.55     15.52     -6.02
1567-53172-0034      0.56      0.67      6297        48      2.98      0.36     -1.58      0.16     -1.11      0.06     -1.25      0.38     26.69      0.37     22.23     14.22
1567-53172-0593      0.57      0.68      6295        58      3.05      0.48     -1.76      0.13     -3.89      0.22     -1.55      0.30     27.19      0.44     22.75     14.58
1571-53174-0172      0.69      0.71      6299        39      2.60      0.30     -1.81      0.16     -1.72      0.05     -1.86      0.42     42.92      0.46     38.80     27.32
1572-53177-0092      0.70      0.71      6176        35      2.71      0.25     -1.67      0.13     -1.29      0.04     -0.83      0.18     20.72      0.57     17.35     13.40
1572-53177-0177      0.71      0.73      6145        46      3.14      0.34     -1.09      0.12     -1.26      0.06     -0.43      0.17     20.71      0.93     17.50     13.51
1573-53226-0058      0.72      0.73      6160        29      2.68      0.23     -2.37      0.15     -1.87      0.03     -2.13      0.30     28.16      0.58     24.57     18.57
1574-53476-0237      0.76      0.74      6062        45      3.78      0.27     -1.63      0.15     -1.20      0.05     -1.05      0.17     10.01      0.41      8.84      6.87
1574-53476-0374      0.76      0.77      6123        28      3.22      0.21     -2.37      0.13     -2.05      0.03     -1.90      0.23     16.54      0.77     14.15     11.38
1577-53495-0081      0.79      0.78      6156        35      2.96      0.24     -1.15      0.10     -1.08      0.03     -0.73      0.17     24.93      0.90     22.07     17.76
1577-53495-0327      0.82      0.82      6231        33      2.69      0.26     -1.77      0.14     -1.29      0.04     -0.91      0.20     38.78      0.53     35.79     28.41
1578-53496-0336      0.85      0.85      6232        36      2.86      0.28     -2.62      0.21     -2.31      0.05     -2.18      0.34     25.23      0.44     22.91     19.00
1588-52965-0100      0.64      3.44      6165        23      2.64      0.20     -2.29      0.11     -1.79      0.02     -1.39      0.19     25.77      0.53     32.32     15.35
1593-52991-0212      0.80      3.35      6175        34      2.78      0.27     -1.55      0.13     -1.41      0.04     -0.97      0.20     32.56      0.49     38.46     23.36
1593-52991-0457      0.81      3.32      6219        30      2.77      0.23     -1.47      0.12     -1.17      0.04     -0.57      0.15     35.63      0.61     41.45     25.93
1595-52999-0304      0.86      3.30      6204        29      2.79      0.23     -1.44      0.12     -1.31      0.04     -0.81      0.18     25.27      0.61     31.04     19.17
1619-53084-0496      1.11      4.48      6259        56      3.24      0.45     -1.98      0.20     -2.22      0.07     -1.27      0.35     26.57      0.83     28.52     23.77
1630-54476-0240     -0.82      3.35      6115        25      3.75      0.17     -1.85      0.10     -1.44      0.03     -1.47      0.16      7.38      0.71     14.03     -5.42
1633-52998-0375     -0.69      3.26      5841        42      3.49      0.20     -1.18      0.06     -0.86      0.03     -1.04      0.08     10.63      0.48     17.54     -6.75
1636-54481-0418     -0.67      3.43      6039        49      3.18      0.37     -2.15      0.15     -1.47      0.04     -2.03      0.32     35.84      0.73     42.17    -22.37
1657-53520-0603      0.76      0.73      5903        35      3.02      0.25     -1.86      0.12     -1.22      0.03     -1.35      0.21     31.77      0.66     28.29     21.98
1664-52965-0084     -0.90      3.05      6093        54      2.66      0.42     -1.55      0.16     -1.24      0.07     -0.88      0.24     60.90      0.51     66.15    -47.70
1664-52965-0174     -0.89      3.04      6271        47      2.88      0.43     -1.64      0.14     -1.45      0.05     -0.86      0.19     42.88      0.45     48.27    -33.43
1664-52965-0244     -0.91      3.04      6169        21      3.13      0.15     -1.37      0.08     -1.07      0.02     -0.84      0.11     13.77      0.83     19.71    -10.86
1664-52973-0084     -0.90      3.05      6222        35      3.04      0.26     -1.03      0.09     -1.02      0.04     -0.37      0.13     37.55      0.73     42.97    -29.42
1664-52973-0180     -0.89      3.04      6299        23      2.87      0.18     -1.59      0.09     -1.36      0.03     -1.11      0.20     43.51      0.44     48.89    -33.92
1664-52973-0247     -0.91      3.04      6156        12      2.88      0.09     -1.24      0.04     -1.08      0.01     -0.81      0.07     29.01      0.83     34.49    -22.86
1664-52973-0343     -0.90      3.00      5916        37      3.74      0.19     -1.40      0.11     -0.99      0.04     -1.19      0.18     15.06      0.65     20.94    -11.83
1664-52973-0514     -0.89      3.03      5826        47      3.75      0.20     -0.90      0.10     -0.74      0.06     -0.55      0.13     16.25      0.58     22.17    -12.59
1664-52973-0549     -0.88      3.04      5979        42      3.85      0.23     -1.73      0.13     -1.07      0.04     -1.35      0.18     13.03      0.73     19.13    -10.03
1664-52973-0559     -0.88      3.03      6116        45      3.75      0.27     -1.65      0.15     -1.02      0.04     -1.18      0.24     16.79      0.46     22.72    -12.93
1685-53463-0298      0.74      0.86      6187        34      2.63      0.27     -1.61      0.14     -1.31      0.04     -1.10      0.32     37.66      0.85     34.55     25.48
1692-53473-0585      0.61      0.82      6233        14      3.03      0.10     -1.27      0.06     -1.09      0.01     -0.87      0.09     10.51      0.77      9.00      6.06
1693-53446-0130      0.60      0.78      6151        21      2.81      0.15     -1.37      0.07     -1.25      0.02     -0.87      0.12     21.90      0.87     18.40     12.40
1701-53142-0304      1.23      5.99      6077        31      2.73      0.26     -2.35      0.17     -1.62      0.03     -1.62      0.29     25.43      0.58     24.09     23.96
1705-53848-0346      1.16      6.20      5973        35      2.74      0.29     -2.33      0.16     -1.79      0.03     -2.33      0.36     28.39      0.55     26.22     25.98
1711-53535-0065      1.01      0.09      6212        33      2.85      0.24     -2.61      0.21     -2.04      0.04     -2.48      0.38     25.05      0.64     21.93     21.28
1716-53827-0092      0.97      0.21      6009        27      3.49      0.18     -1.90      0.11     -1.29      0.03     -1.45      0.18     10.62      0.74      9.10      8.76
1717-53883-0164      0.94      0.17      5947        47      3.65      0.28     -1.87      0.18     -1.17      0.07     -0.97      0.18     12.52      0.77     10.19     10.09
1717-53883-0286      0.94      0.14      6212        29      2.93      0.22     -2.37      0.16     -1.82      0.04     -2.07      0.31     22.63      0.43     19.07     18.23
1727-53859-0184      0.75      0.28      6225        38      2.75      0.28     -1.22      0.12     -1.11      0.05     -0.72      0.20     45.56      0.43     40.36     31.16
1733-53047-0342      0.40      3.13      6247        25      2.80      0.22     -1.70      0.08     -2.88      0.04     -1.02      0.12     19.71      0.49     27.26      7.60
1753-53383-0192      1.15      4.19      6278        23      3.06      0.18     -2.39      0.11     -3.45      0.07     -1.93      0.19     15.49      0.29     18.85     14.11
1753-53383-0540      1.16      4.16      5950        39      3.49      0.26     -1.94      0.15     -1.29      0.04     -1.24      0.21     17.25      0.78     20.47     15.82
1772-53089-0472      1.35      5.60      6162        50      3.12      0.40     -1.81      0.18     -1.42      0.06     -1.55      0.40     30.72      0.78     30.40     29.97
1776-53858-0480      1.27      6.06      6202        27      2.96      0.20     -1.42      0.09     -1.36      0.03     -0.78      0.13     20.22      0.69     19.50     19.33
1799-53556-0625      1.19      5.77      6129        30      2.76      0.22     -1.22      0.09     -1.14      0.04     -0.81      0.16     37.35      0.32     35.58     34.68
1800-53884-0446      1.24      5.77      6132        31      2.86      0.22     -1.13      0.10     -1.03      0.03     -0.73      0.17     31.18      0.85     29.93     29.50
1800-53884-0523      1.24      5.81      6175        30      2.61      0.19     -1.40      0.08     -0.90      0.07     -0.78      0.12     31.02      0.40     29.68     29.28
1804-53886-0134      1.18      5.95      6158        39      2.74      0.30     -1.71      0.15     -1.30      0.05     -1.19      0.34     39.23      0.49     37.13     36.32
1806-53559-0172      1.17      6.02      5978        45      3.86      0.25     -1.51      0.15     -1.14      0.07     -1.35      0.24      6.61      0.61      8.22      6.08
1810-53794-0401      1.11      6.17      6230        20      2.86      0.15     -2.81      0.16     -2.28      0.03     -2.75      0.26     17.13      0.43     15.36     15.33
1817-53851-0433      0.90      0.15      6012        23      2.67      0.19     -3.15      0.21     -2.41      0.03     -2.13      0.21     18.42      0.59     14.91     14.43
1833-54561-0345      0.89      0.12      6059        47      2.50      0.39     -2.12      0.19     -1.56      0.06     -0.92      0.22     48.51      0.61     43.92     37.57
1838-53467-0323      1.29      1.21      6235        25      2.72      0.20     -3.26      0.35     -2.34      0.04     -2.38      0.31     26.14      0.43     26.59     25.11
1845-54144-0538      1.03      0.83      6072        45      3.76      0.25     -1.48      0.16     -0.91      0.04     -0.97      0.19     11.15      0.46     11.22      9.55
1849-53846-0567      0.91      0.76      6058        47      3.77      0.32     -1.83      0.16     -1.66      0.05     -1.72      0.30     10.12      0.61      9.71      7.98
1871-53384-0282      0.55      2.87      6234        23      3.12      0.18     -2.43      0.14     -1.82      0.03     -2.06      0.24     16.03      0.31     23.04      8.43
1875-54453-0520      0.65      2.68      5958        39      3.35      0.25     -1.78      0.09     -1.12      0.03     -0.95      0.10     18.17      0.81     24.54     10.97
1880-53262-0101     -0.44      1.93      5893        26      3.00      0.20     -1.97      0.08     -1.44      0.01     -1.38      0.14     15.02      0.61     19.14     -6.38
1880-53262-0458     -0.42      1.92      5923        61      3.35      0.38     -1.45      0.14     -1.10      0.04     -1.14      0.26     16.11      0.82     20.11     -6.57
1880-53262-0476     -0.43      1.91      6002        58      3.10      0.42     -1.95      0.17     -1.21      0.05     -1.38      0.31     33.13      0.32     36.36    -13.78
1880-53262-0576     -0.42      1.93      5846        27      3.00      0.18     -2.02      0.09     -1.15      0.02     -0.94      0.09     18.99      0.50     22.83     -7.81
1881-53261-0066     -0.45      1.93      6041        57      3.57      0.36     -2.22      0.22     -0.93      0.05     -1.28      0.26     19.02      0.72     22.86     -8.19
1881-53261-0101     -0.45      1.92      5986        56      3.76      0.33     -1.58      0.16     -1.08      0.05     -1.41      0.26     13.77      0.37     17.95     -5.93
1883-53271-0206     -0.40      1.91      6003        81      3.46      0.58     -1.97      0.20     -1.60      0.07     -1.03      0.20     25.07      0.70     28.54     -9.72
1883-53271-0219     -0.40      1.91      6007        56      3.73      0.37     -2.96      0.31     -1.56      0.05     -1.42      0.20     14.69      0.65     18.74     -5.72
1883-53271-0546     -0.38      1.93      5893        56      2.89      0.43     -2.29      0.16     -2.20      0.06     -2.34      0.37     54.08      0.60     57.22    -20.01
1884-53228-0139     -0.33      1.92      5873        73      2.63      0.62     -2.17      0.19     -1.51      0.06     -1.97      0.41     47.96      0.49     51.08    -15.68
1887-53239-0174     -0.27      1.92      6030        70      3.33      0.52     -2.11      0.19     -1.67      0.06     -1.68      0.34     32.79      0.78     36.24     -8.59
1887-53239-0282     -0.27      1.90      5975        76      2.88      0.63     -1.92      0.17     -1.69      0.06     -1.39      0.33     53.19      0.59     56.21    -14.24
1890-53237-0103     -0.46      1.07      5989        50      3.30      0.40     -2.56      0.22     -2.25      0.06     -2.13      0.43     20.20      0.77     18.24     -9.04
1890-53237-0461     -0.44      1.06      6221        23      2.70      0.17     -1.36      0.08     -1.14      0.02     -1.26      0.21     34.29      0.67     31.61    -14.61
1890-53237-0478     -0.44      1.07      6074        68      3.57      0.51     -2.21      0.22     -2.17      0.08     -2.38      0.48     13.60      0.64     12.43     -5.77
1892-53238-0081     -0.69      1.41      6222        20      3.01      0.14     -1.32      0.07     -1.10      0.02     -0.86      0.12      9.91      0.89     11.94     -6.31
1892-53238-0238     -0.67      1.40      6126        43      3.03      0.31     -1.30      0.13     -1.17      0.05     -0.90      0.22     20.44      0.93     20.92    -12.69
1892-53238-0380     -0.65      1.41      6150        45      2.86      0.37     -2.39      0.21     -1.64      0.04     -2.12      0.41     33.56      0.64     33.50    -20.34
1893-53239-0002     -0.69      1.42      6120        48      2.50      0.39     -2.59      0.27     -1.79      0.06     -1.75      0.43     62.20      0.64     61.77    -39.64
1893-53239-0139     -0.68      1.40      6212        13      2.87      0.09     -1.34      0.06     -1.19      0.01     -0.77      0.09     10.06      0.87     12.00     -6.30
1893-53239-0418     -0.65      1.43      6259        67      3.65      0.49     -2.38      0.29     -1.80      0.07     -1.58      0.41     15.52      0.73     16.63     -9.41
1893-53239-0451     -0.66      1.43      6182        59      3.26      0.46     -1.80      0.19     -1.42      0.06     -1.78      0.48     32.10      0.88     32.20    -19.61
1893-53239-0452     -0.65      1.43      6064        43      3.58      0.27     -1.58      0.13     -1.04      0.03     -0.74      0.14     12.36      0.76     13.94     -7.50
1895-53242-0032     -0.79      1.76      6254        48      3.47      0.36     -2.34      0.23     -2.00      0.08     -2.03      0.42     18.42      0.69     21.02    -13.13
1895-53242-0039     -0.79      1.76      5933        17      3.43      0.08     -1.00      0.06     -0.74      0.02     -0.62      0.07      7.66      0.50     11.79     -5.46
1895-53242-0526     -0.76      1.75      6250        41      3.83      0.29     -1.87      0.15     -1.84      0.05     -2.49      0.39      8.08      0.71     12.06     -5.59
1895-53242-0594     -0.79      1.76      6226        41      2.69      0.34     -2.40      0.21     -1.87      0.05     -1.99      0.41     54.90      0.58     56.49    -38.96
1896-53242-0080     -0.84      2.13      5941        61      2.74      0.52     -2.82      0.31     -1.72      0.05     -1.60      0.38     48.25      0.64     51.63    -35.90
1896-53242-0240     -0.84      2.09      5919        46      3.46      0.30     -1.73      0.14     -1.26      0.04     -1.48      0.24     14.02      0.77     18.29    -10.46
1896-53242-0367     -0.82      2.09      6103        40      3.74      0.28     -2.70      0.22     -2.15      0.05     -2.15      0.30      9.20      0.71     14.09     -6.75
1896-53242-0374     -0.82      2.09      6205        37      2.65      0.29     -3.33      0.45     -2.04      0.04     -3.02      0.43     39.93      0.58     43.30    -29.14
1896-53242-0535     -0.83      2.12      6130        36      3.35      0.26     -1.80      0.13     -1.30      0.03     -1.30      0.23     19.49      0.91     23.53    -14.33
1897-53242-0080     -0.84      2.13      5972        59      3.47      0.36     -1.50      0.16     -1.14      0.07     -1.42      0.32     16.27      0.72     20.51    -12.13
1898-53260-0021     -0.82      2.52      5976        33      2.77      0.26     -1.90      0.12     -1.19      0.03     -1.03      0.16     27.93      0.64     33.06    -20.36
1898-53260-0031     -0.81      2.52      6202        48      3.48      0.35     -1.85      0.18     -1.39      0.05     -2.07      0.43     12.22      0.68     17.97     -8.88
1898-53260-0142     -0.82      2.50      6129        41      3.69      0.27     -1.67      0.15     -1.25      0.05     -0.82      0.15      9.07      0.41     15.02     -6.62
1898-53260-0182     -0.82      2.49      6143        24      2.71      0.18     -1.34      0.08     -1.25      0.02     -0.83      0.13     30.40      0.54     35.37    -22.27
1898-53260-0223     -0.82      2.48      5991        53      3.60      0.33     -1.89      0.19     -1.30      0.06     -1.60      0.32     13.54      0.71     19.06     -9.94
1898-53260-0240     -0.82      2.48      6013        48      3.80      0.31     -1.80      0.16     -1.37      0.06     -1.20      0.22      8.54      0.61     14.49     -6.27
1898-53260-0376     -0.81      2.47      6067        52      3.83      0.36     -2.44      0.23     -2.10      0.07     -1.87      0.33      8.21      0.59     14.23     -5.93
1898-53260-0392     -0.82      2.47      5897        36      3.47      0.20     -1.67      0.11     -1.05      0.03     -1.09      0.13     11.36      0.87     17.04     -8.30
1899-53262-0016     -0.82      2.52      5876        42      2.54      0.30     -1.61      0.13     -0.92      0.04     -1.52      0.35     64.39      0.51     69.13    -47.21
1899-53262-0240     -0.82      2.48      6027        31      3.66      0.18     -1.79      0.11     -1.19      0.04     -1.56      0.20     11.58      0.71     17.25     -8.50
1899-53262-0510     -0.81      2.50      5931        48      3.85      0.26     -1.62      0.15     -1.11      0.06     -1.46      0.23     11.70      0.68     17.46     -8.47
1899-53262-0563     -0.80      2.50      6074        41      3.67      0.27     -1.71      0.14     -1.33      0.04     -1.20      0.22     14.31      0.76     19.92    -10.22
1900-53262-0014     -0.88      1.21      6062        55      2.61      0.47     -2.16      0.19     -1.56      0.05     -1.93      0.42     39.31      0.54     38.33    -30.34
1900-53262-0084     -0.87      1.20      6090        30      3.46      0.19     -1.66      0.11     -1.03      0.03     -1.10      0.19      9.10      0.64     10.61     -6.96
1900-53262-0166     -0.86      1.20      6018        41      3.66      0.28     -2.39      0.20     -1.64      0.04     -2.25      0.34      9.23      0.70     10.71     -7.01
1900-53262-0183     -0.86      1.20      6243        50      3.21      0.39     -1.91      0.19     -1.15      0.05     -1.81      0.45     24.30      0.82     23.71    -18.40
1900-53262-0198     -0.86      1.20      6221        48      3.71      0.31     -1.39      0.15     -0.96      0.04     -1.15      0.29      8.32      0.67     10.10     -6.31
1900-53262-0220     -0.86      1.19      6227        29      2.72      0.23     -1.83      0.12     -1.51      0.03     -1.00      0.16     26.28      0.43     25.54    -19.92
1900-53262-0345     -0.83      1.19      6266        39      3.67      0.27     -1.78      0.13     -1.50      0.04     -1.60      0.27      8.66      0.55     10.23     -6.42
1900-53262-0462     -0.85      1.22      6211        39      3.60      0.27     -1.76      0.13     -1.38      0.04     -1.85      0.32      9.30      0.71     10.77     -6.96
1902-53271-0122     -1.04      1.54      6095        45      2.73      0.37     -1.91      0.18     -1.55      0.05     -1.60      0.41     38.07      0.59     38.79    -32.81
1902-53271-0158     -1.02      1.56      6227        44      3.78      0.31     -2.48      0.26     -1.78      0.05     -2.27      0.43      7.68      0.60     11.05     -6.55
1902-53271-0360     -1.01      1.52      6128        47      3.69      0.31     -2.11      0.21     -1.53      0.05     -1.72      0.35     11.21      0.41     13.60     -9.47
1902-53271-0581     -1.03      1.59      6288        19      3.01      0.14     -1.78      0.09     -1.58      0.02     -0.92      0.11     12.56      0.52     14.96    -10.76
1903-53357-0493     -1.01      1.56      6185        43      3.89      0.24     -1.39      0.14     -0.89      0.05     -0.97      0.18      7.75      0.98     11.10     -6.58
1904-53682-0074     -1.10      2.11      6273        37      3.68      0.25     -1.69      0.16     -0.99      0.04     -0.96      0.19      8.21      0.56     12.73     -7.31
1904-53682-0336     -1.08      2.04      6254        43      2.71      0.36     -2.62      0.25     -2.04      0.05     -1.65      0.36     38.28      0.43     40.77    -33.69
1904-53682-0405     -1.08      2.06      5811        43      3.76      0.30     -2.54      0.20     -2.20      0.05     -2.93      0.42     11.64      0.57     15.53    -10.28
1904-53682-0547     -1.09      2.09      6259        42      2.82      0.34     -2.69      0.25     -2.31      0.06     -2.17      0.39     36.08      0.63     38.72    -31.99
1905-53706-0075     -1.10      2.11      6252        42      2.87      0.33     -2.15      0.19     -1.91      0.06     -1.65      0.37     49.89      0.45     52.34    -44.53
1905-53706-0396     -1.09      2.03      6248        41      3.76      0.28     -1.75      0.16     -1.43      0.05     -1.46      0.29     12.10      0.45     15.83    -10.71
1906-53293-0336     -1.04      2.58      6277        40      3.79      0.29     -2.19      0.19     -1.95      0.07     -2.20      0.37      7.45      0.55     13.07     -6.41
1906-53293-0428     -1.05      2.59      6020        22      3.78      0.14     -1.73      0.09     -1.30      0.02     -1.49      0.14      6.13      0.41     11.97     -5.31
1906-53293-0461     -1.04      2.60      6164        32      3.72      0.23     -2.29      0.16     -1.78      0.04     -1.31      0.18      8.47      0.80     13.92     -7.32
1906-53293-0514     -1.04      2.62      6219        30      3.83      0.20     -1.96      0.14     -1.15      0.04     -1.57      0.23      6.96      0.71     12.69     -6.02
1906-53293-0616     -1.03      2.63      5958        45      2.93      0.38     -2.21      0.18     -1.64      0.04     -2.09      0.41     40.85      0.59     45.01    -35.04
1906-53293-0629     -1.04      2.66      6193        37      3.83      0.23     -1.89      0.16     -1.10      0.04     -1.51      0.27      8.15      0.62     13.75     -7.02
1907-53315-0127     -1.06      2.63      6218        36      2.81      0.29     -2.38      0.17     -1.91      0.05     -2.03      0.32     48.35      0.55     52.26    -42.15
1907-53315-0365     -1.04      2.59      6146        41      3.94      0.24     -1.47      0.14     -1.05      0.04     -1.51      0.27      6.58      0.89     12.37     -5.67
1908-53239-0549     -0.44      0.82      5985        33      2.71      0.27     -2.24      0.12     -1.79      0.02     -2.23      0.27     30.75      0.55     26.59    -13.07
1908-53239-0636     -0.45      0.83      6253        20      2.84      0.14     -2.10      0.09     -1.69      0.02     -1.50      0.17     13.29      0.64     10.52     -5.76
1910-53299-0499     -1.01      1.08      6213        51      3.49      0.36     -2.27      0.26     -1.54      0.05     -1.34      0.36      9.12      0.67     10.50     -7.71
1910-53321-0032     -1.03      1.10      6278        41      2.92      0.31     -2.70      0.26     -2.12      0.06     -2.44      0.41     29.24      0.49     28.46    -25.11
1910-53321-0134     -1.02      1.05      6067        46      3.66      0.27     -1.50      0.16     -1.00      0.06     -0.73      0.17     11.19      0.77     11.94     -9.53
1910-53321-0164     -1.02      1.06      6209        29      3.75      0.18     -1.56      0.11     -0.97      0.03     -0.99      0.14      6.29      0.50      8.82     -5.35
1910-53321-0203     -1.02      1.03      6046        34      2.58      0.28     -1.47      0.11     -1.29      0.04     -0.85      0.17     31.62      0.50     30.46    -26.93
1910-53321-0218     -1.02      1.04      6125        31      3.53      0.22     -1.72      0.12     -1.11      0.04     -0.99      0.13      9.01      0.39     10.33     -7.67
1910-53321-0322     -0.99      1.08      6268        23      2.54      0.17     -1.40      0.09     -1.26      0.03     -0.77      0.14     42.38      0.52     41.05    -35.41
1910-53321-0502     -1.01      1.09      6122        49      2.80      0.39     -1.22      0.14     -1.42      0.06     -0.29      0.17     52.49      0.33     51.10    -44.45
1910-53321-0566     -1.01      1.11      6187        46      3.81      0.25     -1.47      0.15     -0.83      0.06     -0.97      0.19      8.04      0.66      9.91     -6.80
1910-53321-0588     -1.02      1.09      6261        28      3.20      0.22     -2.41      0.16     -1.43      0.02     -1.68      0.25     19.68      0.82     19.39    -16.81
1912-53293-0156     -1.25      1.77      6101        52      3.63      0.36     -1.46      0.16     -1.31      0.07     -0.74      0.18     11.81      0.77     14.66    -11.22
1912-53293-0159     -1.26      1.77      5808        54      3.16      0.42     -2.00      0.19     -1.62      0.06     -1.97      0.41     25.87      0.74     27.55    -24.60
1912-53293-0205     -1.26      1.73      6166        31      3.51      0.21     -1.41      0.11     -1.01      0.03     -1.28      0.23      9.33      0.54     12.58     -8.90
1912-53293-0361     -1.23      1.75      5949        34      3.82      0.19     -1.93      0.14     -1.12      0.05     -1.41      0.18      7.10      0.40     11.01     -6.69
1912-53293-0421     -1.24      1.73      5997        23      3.70      0.15     -2.13      0.10     -1.48      0.02     -1.95      0.19      6.37      0.65     10.49     -6.02
1912-53293-0422     -1.24      1.73      6247        37      3.79      0.24     -1.65      0.14     -0.96      0.04     -1.04      0.17      7.08      0.60     10.95     -6.69
1913-53321-0238     -1.25      1.73      6282        56      3.94      0.40     -2.48      0.30     -1.88      0.08     -1.84      0.40      6.66      0.96     10.66     -6.31
1913-53321-0325     -1.23      1.74      6285        60      4.32      0.20     -1.49      0.15     -0.90      0.06     -0.82      0.15      5.54      0.24      9.98     -5.22
1913-53321-0414     -1.23      1.77      6135        46      3.78      0.27     -1.59      0.16     -1.02      0.06     -1.12      0.25     12.97      0.66     15.69    -12.23
1914-53729-0005     -1.21      2.80      6159        35      3.08      0.26     -1.22      0.12     -1.16      0.06     -0.55      0.16     22.48      0.99     26.23    -21.06
1914-53729-0084     -1.23      2.76      6109        25      3.32      0.20     -2.10      0.12     -1.49      0.03     -1.97      0.24     14.66      0.84     18.78    -13.80
1914-53729-0126     -1.23      2.75      6264        36      2.73      0.29     -2.79      0.24     -2.29      0.06     -2.15      0.34     40.31      0.48     43.45    -37.99
1914-53729-0180     -1.21      2.74      6205        33      2.81      0.26     -2.59      0.18     -2.07      0.04     -2.15      0.30     36.47      0.49     39.77    -34.16
1914-53729-0270     -1.22      2.70      6054        14      3.38      0.10     -2.03      0.07     -1.40      0.01     -1.45      0.11      7.12      0.82     12.24     -6.70
1914-53729-0427     -1.21      2.71      6157        10      2.85      0.07     -1.12      0.04     -0.96      0.01     -0.64      0.07     13.97      0.87     18.19    -13.07
1914-53729-0448     -1.19      2.70      6266        29      2.89      0.22     -1.75      0.10     -1.58      0.03     -1.11      0.22     30.48      0.45     34.01    -28.29
1915-53612-0158     -1.21      2.75      6178        48      3.78      0.30     -1.78      0.19     -0.99      0.06     -2.02      0.46     12.67      0.77     17.04    -11.86
1916-53269-0264     -0.49      0.69      6184        21      2.85      0.16     -1.40      0.08     -1.14      0.02     -0.80      0.13     18.86      0.66     14.66     -8.91
1917-53289-0249     -0.49      0.69      6098        27      2.73      0.21     -1.59      0.11     -1.27      0.03     -1.31      0.25     20.91      0.58     16.56     -9.88
1917-53557-0246     -0.49      0.69      6145        13      2.79      0.10     -1.43      0.05     -1.19      0.01     -0.87      0.08     19.77      0.49     15.50     -9.34
1917-53557-0623     -0.51      0.74      5974        49      3.65      0.26     -1.45      0.14     -1.05      0.06     -1.39      0.25     15.20      0.45     11.74     -7.37
1918-53240-0070     -0.54      0.86      6296        53      3.26      0.40     -1.68      0.17     -1.23      0.06     -0.94      0.24     18.16      0.89     15.22     -9.40
1918-53240-0338     -0.50      0.87      5817        26      3.24      0.17     -1.96      0.09     -1.40      0.02     -1.51      0.15     12.51      0.73     10.34     -6.02
1919-53240-0252     -0.52      0.85      6195        45      2.77      0.38     -2.41      0.21     -1.71      0.05     -2.32      0.42     49.19      0.50     45.12    -24.53
1919-53240-0516     -0.52      0.88      6173        67      2.77      0.54     -1.78      0.17     -1.48      0.06     -1.00      0.24     66.66      0.50     62.62    -33.35
1929-53349-0095      0.55      3.55      6112        36      2.62      0.28     -1.14      0.11     -1.27      0.04     -0.84      0.19     37.80      0.45     44.35     19.76
1929-53349-0356      0.54      3.52      6131        27      3.13      0.22     -1.55      0.07     -3.69      0.10     -1.01      0.11      9.96      0.83     17.04      5.14
1939-53389-0079      0.81      3.46      6177        29      2.90      0.21     -1.43      0.10     -1.41      0.03     -0.67      0.14     24.64      0.68     30.48     17.86
1939-53389-0326      0.78      3.42      6114        19      2.81      0.14     -1.86      0.09     -1.58      0.02     -1.30      0.18     16.22      0.58     22.46     11.42
1950-53436-0533      0.93      3.46      6216        39      2.80      0.30     -2.57      0.22     -2.27      0.05     -2.11      0.39     33.27      0.49     38.40     26.57
1953-53358-0179      0.95      3.46      6139        39      3.70      0.26     -1.80      0.17     -1.12      0.05     -1.76      0.35      9.32      0.76     15.27      7.59
1953-53358-0400      0.94      3.42      6212        30      2.69      0.23     -1.40      0.12     -1.20      0.04     -1.10      0.30     46.84      0.67     51.77     37.91
1953-53358-0640      0.97      3.42      6288        30      3.26      0.24     -1.69      0.11     -1.58      0.03     -0.96      0.15     11.58      0.87     17.28      9.55
1956-53437-0016      1.01      3.43      6188        50      3.06      0.37     -1.57      0.17     -1.30      0.07     -1.42      0.41     24.03      0.76     28.92     20.39
1957-53415-0491      1.00      3.25      6125        21      2.71      0.17     -1.57      0.09     -1.38      0.02     -0.91      0.14     19.02      0.54     24.25     16.04
1958-53385-0056      1.04      3.35      6207        24      2.66      0.19     -1.58      0.10     -1.33      0.03     -1.25      0.25     28.39      0.42     33.12     24.43
1958-53385-0125      1.03      3.36      6098        25      2.82      0.19     -1.26      0.09     -1.24      0.03     -0.69      0.14     22.60      0.48     27.51     19.38
1958-53385-0400      1.01      3.32      6108        37      3.86      0.23     -1.88      0.16     -1.20      0.05     -1.30      0.23      6.97      0.60     13.08      5.90
1960-53289-0017     -0.51      1.12      6159        22      2.60      0.17     -1.90      0.09     -1.55      0.02     -0.82      0.11     26.63      0.50     24.75    -13.03
1960-53289-0521     -0.48      1.14      6217        14      2.55      0.11     -2.35      0.07     -1.84      0.01     -1.43      0.11     19.10      0.60     17.75     -8.75
1960-53289-0561     -0.48      1.15      5811        52      3.79      0.37     -2.83      0.21     -2.09      0.05     -2.17      0.24     12.19      0.53     11.88     -5.61
1961-53299-0138     -0.62      0.93      6158        19      2.92      0.14     -1.70      0.08     -1.40      0.02     -0.87      0.10     16.32      0.35     14.27     -9.54
1961-53299-0376     -0.60      0.95      5904        20      2.55      0.17     -2.55      0.10     -1.77      0.01     -1.99      0.19     27.37      0.55     24.58    -15.52
1961-53299-0610     -0.62      0.97      6135        20      2.63      0.16     -2.62      0.12     -1.81      0.02     -1.94      0.20     26.84      0.57     24.21    -15.62
1962-53321-0144     -0.50      1.12      6123        34      3.58      0.23     -1.93      0.12     -1.18      0.04     -1.42      0.19     16.50      0.34     15.34     -7.88
1962-53321-0316     -0.47      1.12      6296        71      3.74      0.54     -2.65      0.33     -2.10      0.09     -1.69      0.38     17.69      0.87     16.33     -7.98
1962-53321-0323     -0.47      1.13      5952        47      3.75      0.33     -2.13      0.15     -1.74      0.04     -2.79      0.37     15.97      0.64     14.93     -7.28
1962-53321-0335     -0.47      1.14      5800        50      3.52      0.36     -2.94      0.24     -1.91      0.04     -2.58      0.33     21.21      0.43     19.66     -9.68
1962-53321-0368     -0.48      1.14      6118        52      3.82      0.36     -2.50      0.22     -1.77      0.05     -2.17      0.34     13.37      0.74     12.76     -6.13
1962-53321-0369     -0.47      1.14      5973        63      2.75      0.54     -2.59      0.23     -1.75      0.05     -1.87      0.39     69.97      0.56     67.39    -32.00
1962-53321-0371     -0.47      1.14      5939        55      3.44      0.41     -2.40      0.19     -1.77      0.05     -2.30      0.36     26.65      0.74     24.79    -12.19
1962-53321-0407     -0.48      1.14      6117        54      3.69      0.39     -3.00      0.34     -1.71      0.05     -2.50      0.40     15.87      0.73     14.87     -7.27
1962-53321-0414     -0.48      1.14      5995        48      3.74      0.33     -3.08      0.32     -1.63      0.04     -1.88      0.26     15.78      0.65     14.78     -7.23
1962-53321-0432     -0.47      1.13      5906        65      2.88      0.56     -2.88      0.26     -2.14      0.05     -2.28      0.38     62.45      0.54     59.89    -28.56
1962-53321-0441     -0.48      1.14      6075        68      2.85      0.57     -2.50      0.21     -2.20      0.06     -1.68      0.34     63.67      0.49     61.14    -29.29
1962-53321-0470     -0.47      1.13      6191        52      2.72      0.43     -3.21      0.40     -1.96      0.04     -1.51      0.29     74.80      0.54     72.16    -34.21
1962-53321-0480     -0.48      1.13      6067        71      2.79      0.58     -2.42      0.22     -1.97      0.06     -2.73      0.48     80.80      0.59     78.13    -37.03
1962-53321-0487     -0.48      1.13      5897        64      2.80      0.56     -2.61      0.21     -2.07      0.06     -2.65      0.43     69.05      0.49     66.45    -31.83
1962-53321-0488     -0.48      1.13      6280        63      3.30      0.49     -2.75      0.32     -1.89      0.06     -1.42      0.33     37.78      0.89     35.54    -17.38
1962-53321-0497     -0.48      1.13      6220        65      2.81      0.52     -2.01      0.18     -1.98      0.06     -2.27      0.45     75.33      0.55     72.69    -34.65
1962-53321-0520     -0.48      1.13      6070        52      2.71      0.44     -2.83      0.24     -2.07      0.05     -1.85      0.33     71.83      0.66     69.21    -33.10
1962-53321-0533     -0.48      1.14      6212        57      3.22      0.45     -2.87      0.29     -2.03      0.05     -2.78      0.42     42.35      0.82     40.07    -19.48
1962-53321-0550     -0.48      1.14      5844        45      3.62      0.31     -2.12      0.14     -1.83      0.04     -2.36      0.28     19.32      0.52     17.94     -8.90
1962-53321-0558     -0.48      1.14      5800        45      3.52      0.32     -2.29      0.14     -1.98      0.04     -1.81      0.20     20.84      0.43     19.34     -9.61
1962-53321-0633     -0.49      1.15      6182        43      3.85      0.27     -1.83      0.14     -1.13      0.05     -1.64      0.26     10.65      0.68     10.75     -5.06
1963-54331-0100     -0.63      0.93      5829        55      3.70      0.32     -1.78      0.17     -1.36      0.08     -1.52      0.26     22.45      0.62     19.86    -13.17
1963-54331-0303     -0.61      0.92      6259        40      3.04      0.31     -2.28      0.20     -1.62      0.05     -1.83      0.37     48.07      0.31     44.65    -27.50
1971-53472-0018      1.48      2.76      6212        31      3.76      0.20     -1.76      0.14     -1.08      0.03     -1.18      0.22      5.68      0.49     10.19      5.66
1971-53472-0541      1.46      2.73      6206        47      3.38      0.36     -2.15      0.23     -1.41      0.05     -1.55      0.39     18.91      0.81     21.28     18.78
1975-53734-0219      1.49      2.61      6220        35      2.69      0.28     -2.63      0.23     -2.12      0.05     -1.92      0.36     31.63      0.58     33.17     31.52
1975-53734-0544      1.48      2.33      6123        18      2.69      0.14     -1.55      0.08     -1.28      0.02     -0.94      0.13     23.23      0.59     25.05     23.13
1977-53475-0157      1.33      1.64      6112        26      3.20      0.21     -1.34      0.07     -3.50      0.09     -0.59      0.09      8.41      0.78     11.70      8.17
1977-53475-0623      1.31      1.60      6256        46      3.09      0.36     -2.76      0.30     -2.36      0.08     -2.47      0.46     28.48      0.34     29.64     27.55
1981-53463-0071      1.12      3.48      5967        13      3.85      0.05     -0.77      0.04     -0.58      0.01     -0.66      0.06     13.04      0.82     17.87     11.74
1981-53463-0522      1.11      3.43      6186        19      2.73      0.14     -1.88      0.09     -1.49      0.02     -1.31      0.18     22.03      0.64     26.46     19.71
1982-53436-0352      1.03      3.36      6114        19      2.91      0.14     -1.24      0.08     -1.06      0.02     -0.82      0.12     19.49      0.82     24.51     16.71
1987-53765-0174      1.45      2.21      6230        23      4.05      0.13     -1.60      0.10     -1.05      0.02     -1.10      0.11      7.44      0.82     11.31      7.39
1987-53765-0254      1.46      2.29      6070        31      2.70      0.25     -1.75      0.12     -1.64      0.04     -1.00      0.18     30.11      0.65     31.70     29.94
1987-53765-0428      1.44      2.27      6221        36      3.06      0.27     -1.43      0.13     -1.29      0.04     -0.97      0.20     21.50      0.81     23.55     21.32
1988-53469-0165      1.13      3.13      6107        27      3.51      0.18     -1.80      0.12     -1.22      0.03     -1.42      0.21      8.49      0.63     13.92      7.68
1995-53415-0389      1.29      2.67      6153        18      2.63      0.14     -1.51      0.08     -1.20      0.02     -1.12      0.20     28.77      0.45     31.72     27.61
1997-53442-0433      1.25      3.00      5920        27      2.70      0.21     -1.56      0.10     -1.27      0.03     -1.06      0.16     30.92      0.53     34.23     29.39
1999-53503-0056      1.42      2.96      6292        32      3.02      0.23     -1.82      0.15     -1.44      0.04     -0.97      0.21     18.58      0.33     21.29     18.37
1999-53503-0372      1.38      2.89      6282        16      2.64      0.12     -1.61      0.09     -1.20      0.02     -0.93      0.14     20.98      0.85     23.79     20.59
1999-53503-0464      1.39      2.91      6181        22      2.83      0.17     -1.31      0.09     -1.25      0.02     -0.70      0.13     27.55      0.88     30.02     27.10
2001-53493-0132      1.35      2.70      6007        23      3.02      0.16     -0.62      0.06     -1.39      0.03     -0.64      0.11     13.22      0.59     16.77     12.89
2001-53493-0153      1.34      2.67      6156        24      2.68      0.19     -1.46      0.10     -1.22      0.03     -1.05      0.18     29.52      0.89     32.10     28.76
2003-53442-0390      1.36      2.73      5924        40      3.69      0.25     -1.90      0.16     -1.43      0.04     -1.36      0.22     10.95      0.65     14.73     10.72
2015-53819-0076      1.43      2.64      6170        32      3.09      0.26     -2.80      0.23     -2.43      0.05     -2.84      0.39     18.48      0.53     21.03     18.30
2020-53431-0209      1.46      2.59      5961        39      3.79      0.24     -2.27      0.21     -1.42      0.05     -1.18      0.20     10.12      0.63     13.46     10.06
2027-53433-0384      1.27      2.90      6176        28      2.92      0.21     -2.92      0.22     -2.18      0.03     -2.78      0.32     22.97      0.43     26.39     21.96
2040-53384-0066     -0.65      2.29      6227        23      2.94      0.17     -2.21      0.09     -1.74      0.02     -1.73      0.17     23.71      0.48     28.71    -14.35
2041-53387-0242     -0.56      2.26      5976        41      3.68      0.24     -1.69      0.13     -1.10      0.05     -1.14      0.20      9.64      0.77     15.51     -5.12
2041-53387-0415     -0.53      2.26      6262        38      3.42      0.27     -2.06      0.17     -1.14      0.04     -1.10      0.25     17.98      0.90     23.36     -9.01
2042-53378-0389     -0.41      2.25      5916        47      3.69      0.26     -1.86      0.16     -1.19      0.05     -1.25      0.22     12.72      0.65     18.53     -5.03
2044-53327-0059     -0.67      2.40      6218        46      3.52      0.33     -1.72      0.13     -1.29      0.04     -1.16      0.23     11.62      0.70     17.50     -7.23
2044-53327-0159     -0.67      2.40      5879        23      3.11      0.16     -1.83      0.07     -1.34      0.01     -1.19      0.11     15.28      0.61     20.94     -9.46
2044-53327-0162     -0.67      2.39      6032        33      3.62      0.21     -1.81      0.10     -1.16      0.03     -1.49      0.17      9.43      0.70     15.48     -5.84
2044-53327-0166     -0.67      2.39      5908        50      3.36      0.39     -2.06      0.14     -2.06      0.04     -2.16      0.30     17.50      0.86     23.04    -10.87
2044-53327-0253     -0.68      2.38      6157        66      2.97      0.54     -2.21      0.21     -1.84      0.06     -1.91      0.42     38.09      0.49     43.09    -23.92
2044-53327-0254     -0.68      2.38      6037        39      3.54      0.26     -1.86      0.12     -1.18      0.03     -1.29      0.19     11.31      0.78     17.14     -7.07
2044-53327-0342     -0.66      2.36      5933        35      3.55      0.23     -2.20      0.12     -1.51      0.03     -1.84      0.20     11.05      0.73     16.89     -6.75
2044-53327-0360     -0.66      2.36      5827        20      3.31      0.12     -1.71      0.06     -1.10      0.01     -1.06      0.07      9.34      0.73     15.31     -5.76
2044-53327-0368     -0.65      2.37      5948        49      2.97      0.40     -2.58      0.19     -1.82      0.04     -1.83      0.29     33.78      0.46     38.91    -20.31
2044-53327-0509     -0.66      2.39      5909        57      2.65      0.50     -1.96      0.13     -1.92      0.04     -2.48      0.38     48.36      0.54     53.41    -29.50
2044-53327-0635     -0.65      2.41      6123        26      3.40      0.18     -1.59      0.08     -1.17      0.02     -1.21      0.15      9.28      0.83     15.43     -5.64
2044-53327-0637     -0.65      2.41      5958        43      3.26      0.33     -1.88      0.12     -1.70      0.04     -2.24      0.30     22.83      0.77     28.30    -13.89
2045-53350-0066     -1.01      2.77      6194        26      2.96      0.21     -2.46      0.15     -1.75      0.03     -2.66      0.30     25.84      0.48     30.58    -21.95
2045-53350-0171     -1.02      2.75      6280        32      2.77      0.26     -2.55      0.18     -2.25      0.05     -2.61      0.33     36.38      0.48     40.85    -31.00
2045-53350-0440     -1.02      2.71      5843        20      3.63      0.12     -1.86      0.08     -1.38      0.02     -1.53      0.12      8.78      0.52     14.43     -7.48
2045-53350-0452     -1.00      2.73      5888        19      3.86      0.10     -1.72      0.07     -1.18      0.02     -1.36      0.10      6.20      0.68     12.29     -5.23
2045-53350-0459     -1.00      2.73      6097        24      2.67      0.21     -1.74      0.09     -1.58      0.02     -1.04      0.14     32.49      0.61     37.10    -27.36
2045-53350-0557     -1.01      2.75      6168        23      3.74      0.15     -1.71      0.09     -1.19      0.03     -1.62      0.18      7.67      0.81     13.53     -6.49
2046-53327-0053     -0.66      2.56      5949        24      3.17      0.16     -1.65      0.07     -1.13      0.02     -1.05      0.09     14.04      0.83     20.23     -8.59
2046-53327-0101     -0.65      2.55      6011        51      3.24      0.41     -2.46      0.18     -2.60      0.07     -2.48      0.39     24.33      0.78     30.24    -14.67
2046-53327-0124     -0.66      2.55      6113        37      3.00      0.30     -3.45      0.41     -2.44      0.04     -2.64      0.30     21.67      0.27     27.58    -13.34
2046-53327-0212     -0.66      2.54      6260        47      3.48      0.35     -2.65      0.25     -1.44      0.04     -1.14      0.24     13.80      0.69     19.95     -8.48
2046-53327-0233     -0.65      2.53      5938        30      3.40      0.20     -1.64      0.09     -1.27      0.02     -1.17      0.15      8.91      0.84     15.37     -5.40
2046-53327-0490     -0.64      2.54      6000        40      3.80      0.22     -1.76      0.13     -1.00      0.03     -1.15      0.17      8.87      0.72     15.38     -5.30
2047-53732-0350     -1.06      3.08      6186        41      2.66      0.34     -2.19      0.17     -1.73      0.05     -1.55      0.32     42.49      0.53     46.93    -37.02
2047-53732-0478     -1.05      3.11      6125        29      3.79      0.18     -1.56      0.10     -1.21      0.04     -1.44      0.18      6.97      0.67     12.96     -6.05
2047-53732-0505     -1.04      3.12      6070        55      2.84      0.53     -2.08      0.16     -1.80      0.05     -1.86      0.34     37.51      0.59     42.14    -32.29
2048-53378-0088     -0.83      3.15      6109        29      3.44      0.21     -2.09      0.11     -1.41      0.03     -1.48      0.18     11.20      0.89     17.61     -8.30
2048-53378-0149     -0.83      3.14      6030        39      3.62      0.25     -1.59      0.11     -1.29      0.04     -1.48      0.21      9.69      0.77     16.21     -7.14
2048-53378-0372     -0.83      3.10      5904        33      3.70      0.21     -2.14      0.12     -1.46      0.03     -1.95      0.21      8.99      0.64     15.57     -6.61
2048-53378-0382     -0.83      3.10      5822        19      3.17      0.14     -2.57      0.08     -2.04      0.01     -1.98      0.13      8.82      0.83     15.38     -6.52
2048-53378-0419     -0.82      3.10      6119        34      3.55      0.19     -1.20      0.10     -0.78      0.03     -0.86      0.14     11.41      0.53     17.85     -8.35
2048-53378-0482     -0.82      3.12      6272        38      2.75      0.30     -2.58      0.19     -1.67      0.04     -1.93      0.31     43.19      0.48     48.98    -31.67
2048-53378-0541     -0.81      3.13      6289        13      2.69      0.10     -1.78      0.05     -1.40      0.01     -1.19      0.12     16.48      0.50     22.72    -11.99
2048-53378-0547     -0.81      3.12      6177        43      3.79      0.28     -1.94      0.14     -1.46      0.04     -1.66      0.24      8.34      0.76     15.01     -6.05
2048-53378-0611     -0.81      3.13      6244        37      2.82      0.26     -2.53      0.17     -2.46      0.06     -3.10      0.38     38.38      0.60     44.30    -27.66
2049-53350-0001     -0.74      3.25      5922        36      3.09      0.24     -1.73      0.10     -1.08      0.02     -1.10      0.17     21.60      0.68     28.00    -14.60
2049-53350-0088     -0.76      3.25      5884        29      3.32      0.17     -1.41      0.07     -1.09      0.02     -1.21      0.12     10.19      0.83     16.89     -7.00
2049-53350-0090     -0.76      3.25      6131        53      3.12      0.42     -3.36      0.44     -3.13      0.13     -3.33      0.46     25.67      0.68     31.94    -17.61
2049-53350-0119     -0.74      3.23      6194        48      3.51      0.34     -1.67      0.13     -1.27      0.05     -1.27      0.25     11.78      0.65     18.46     -7.97
2049-53350-0566     -0.73      3.21      6104        19      2.64      0.15     -1.83      0.07     -1.46      0.01     -1.25      0.14     16.55      0.57     23.14    -10.99
2049-53350-0578     -0.73      3.21      6175        45      2.56      0.35     -1.82      0.13     -1.45      0.04     -0.70      0.16     53.99      0.59     60.16    -36.17
2050-53401-0080     -0.77      3.40      5871        43      3.42      0.29     -2.34      0.18     -1.54      0.04     -1.47      0.22     12.43      0.71     18.90     -8.62
2050-53401-0108     -0.77      3.40      6196        48      3.62      0.35     -2.04      0.19     -1.58      0.05     -2.50      0.47     10.53      0.42     17.08     -7.34
2050-53401-0403     -0.78      3.37      5999        38      2.73      0.32     -2.31      0.16     -1.72      0.04     -1.89      0.31     32.92      0.55     38.91    -23.08
2050-53401-0404     -0.78      3.36      5955        49      3.47      0.29     -1.43      0.14     -1.08      0.05     -1.33      0.27     12.83      0.80     19.28     -8.99
2050-53401-0500     -0.77      3.38      6055        43      3.47      0.29     -2.11      0.18     -1.18      0.05     -1.76      0.33     15.92      0.78     22.24    -11.13
2051-53738-0048     -0.71      3.44      6006        35      3.62      0.20     -1.43      0.09     -1.08      0.03     -0.99      0.11      8.38      0.77     15.20     -5.48
2051-53738-0116     -0.71      3.43      5826        22      3.25      0.14     -1.83      0.06     -1.35      0.02     -1.31      0.09     12.35      0.73     18.98     -8.03
2051-53738-0131     -0.72      3.44      5894        39      2.59      0.32     -2.17      0.13     -1.50      0.04     -1.52      0.25     45.94      0.64     51.98    -30.36
2051-53738-0180     -0.72      3.42      6165        30      2.73      0.24     -2.52      0.14     -1.66      0.03     -2.04      0.24     34.25      0.65     40.42    -22.51
2051-53738-0375     -0.72      3.40      6035        52      3.45      0.33     -2.08      0.13     -1.33      0.04     -2.38      0.29     16.14      0.74     22.64    -10.62
2051-53738-0376     -0.72      3.40      6127        27      3.50      0.19     -2.12      0.08     -1.40      0.02     -1.36      0.12      8.43      0.69     15.27     -5.54
2051-53738-0423     -0.72      3.41      6022        26      3.31      0.17     -1.66      0.07     -1.17      0.02     -1.69      0.16     14.47      0.81     21.00     -9.55
2051-53738-0562     -0.70      3.41      6022        31      3.71      0.19     -2.04      0.10     -1.41      0.03     -1.40      0.13      9.18      0.65     16.03     -5.90
2052-53401-0624     -0.28      3.56      5839        60      2.98      0.31     -1.00      0.06     -0.88      0.03     -1.19      0.16     24.81      0.90     32.06     -6.88
2053-53446-0405      0.39      3.18      6243        32      2.93      0.24     -1.49      0.11     -1.12      0.03     -1.35      0.27     20.00      0.63     27.56      7.66
2053-53446-0609      0.42      3.19      6098        17      2.73      0.12     -1.14      0.06     -0.98      0.01     -0.79      0.10     28.61      0.37     36.06     11.61
2054-53431-0028      0.35      3.54      5898        40      2.56      0.33     -2.08      0.16     -1.47      0.04     -1.55      0.32     39.74      0.55     46.82     13.81
2055-53729-0592      0.43      3.36      6069        30      2.83      0.25     -2.02      0.12     -1.49      0.03     -1.70      0.27     38.34      0.59     45.58     16.16
2056-53463-0596      0.35      3.75      6249        15      2.78      0.12     -1.62      0.07     -1.32      0.01     -1.06      0.12     15.04      0.47     21.81      5.23
2058-53349-0285     -0.68      2.08      6054        25      3.75      0.14     -1.66      0.09     -1.04      0.03     -1.14      0.14     10.66      0.32     15.55     -6.70
2058-53349-0569     -0.64      2.11      6192        25      3.81      0.16     -1.93      0.11     -1.28      0.03     -1.55      0.17      8.85      1.04     14.16     -5.30
2061-53711-0379     -0.53      2.25      6215        51      3.30      0.39     -1.82      0.17     -1.33      0.06     -1.30      0.32     31.49      0.88     36.47    -15.78
2061-53711-0493     -0.54      2.27      6130        42      3.80      0.27     -1.95      0.16     -1.36      0.05     -1.29      0.21     12.72      0.37     18.39     -6.51
2064-53341-0020     -0.67      2.41      5989        41      3.85      0.24     -1.74      0.12     -1.25      0.04     -1.27      0.17      8.93      0.72     15.07     -5.56
2064-53341-0226     -0.67      2.37      5917        44      3.84      0.30     -2.60      0.19     -2.07      0.05     -2.35      0.28      9.80      0.45     15.76     -6.12
2064-53341-0282     -0.68      2.37      6109        36      3.79      0.20     -1.34      0.11     -0.94      0.04     -1.26      0.20      8.86      0.64     14.87     -5.58
2064-53341-0607     -0.65      2.40      5844        45      3.84      0.23     -1.59      0.11     -1.21      0.04     -1.34      0.15     11.80      0.73     17.74     -7.10
2067-53738-0353     -1.06      3.08      6109        60      3.17      0.49     -2.50      0.26     -2.40      0.12     -2.10      0.46     46.78      0.77     51.13    -40.92
2067-53738-0359     -1.07      3.08      6188        33      3.83      0.20     -1.40      0.11     -0.95      0.04     -0.99      0.14      7.86      0.67     13.64     -6.89
2067-53738-0376     -1.05      3.08      6064        24      3.86      0.13     -1.37      0.08     -0.91      0.03     -0.87      0.09      5.92      0.67     12.07     -5.14
2067-53738-0466     -1.05      3.09      6117        36      3.14      0.27     -1.65      0.12     -1.16      0.05     -1.32      0.25     38.06      0.78     42.62    -33.00
2068-53386-0109     -0.82      3.14      5860        41      3.28      0.30     -1.95      0.12     -1.49      0.04     -1.33      0.18     27.10      0.83     33.06    -19.89
2068-53386-0199     -0.83      3.12      6047        52      3.62      0.28     -1.22      0.13     -0.76      0.05     -0.96      0.18     17.23      0.55     23.37    -12.75
2068-53386-0406     -0.82      3.10      5986        35      3.73      0.20     -1.84      0.11     -1.12      0.04     -1.17      0.14     13.76      0.65     20.07    -10.10
2068-53386-0410     -0.82      3.10      6056        23      3.68      0.12     -1.02      0.06     -0.84      0.03     -0.95      0.09      9.57      0.62     16.12     -7.01
2068-53386-0427     -0.84      3.10      6167        54      3.85      0.32     -1.37      0.14     -1.04      0.05     -1.48      0.28      8.54      0.83     15.12     -6.34
2068-53386-0464     -0.83      3.11      6248        66      3.01      0.52     -1.55      0.16     -1.43      0.06     -1.05      0.25     58.21      0.51     63.89    -42.84
2069-53376-0545     -0.73      3.22      5940        55      3.70      0.38     -2.02      0.15     -1.75      0.05     -1.49      0.20     14.65      0.65     21.26     -9.81
2069-53376-0551     -0.74      3.22      5963        43      3.80      0.23     -1.55      0.11     -1.08      0.03     -1.10      0.12     10.72      0.36     17.48     -7.20
2069-53376-0593     -0.73      3.22      6241        46      3.80      0.31     -2.32      0.18     -1.53      0.04     -2.23      0.32      9.90      0.82     16.71     -6.62
2070-53729-0150     -0.78      3.39      6239        38      3.00      0.29     -2.85      0.24     -2.02      0.06     -1.53      0.25     37.36      0.44     43.25    -26.30
2070-53729-0299     -0.80      3.38      6245        48      2.69      0.41     -2.90      0.33     -1.93      0.06     -1.93      0.39     60.47      0.58     66.16    -43.25
2070-53729-0330     -0.79      3.35      6119        46      3.82      0.33     -2.10      0.17     -1.82      0.07     -1.29      0.20     11.00      0.32     17.52     -7.78
2070-53729-0469     -0.78      3.37      6061        54      3.75      0.31     -1.62      0.16     -1.09      0.06     -1.50      0.29     14.64      0.36     20.99    -10.29
2071-53741-0091     -0.72      3.44      5974        44      3.72      0.24     -1.64      0.12     -1.05      0.04     -0.86      0.12     11.97      0.39     18.57     -7.90
2071-53741-0112     -0.71      3.43      6223        72      3.33      0.53     -2.45      0.27     -2.42      0.13     -2.31      0.49     31.20      0.82     37.43    -20.29
2071-53741-0117     -0.71      3.43      5826        50      3.88      0.30     -2.05      0.14     -1.59      0.05     -1.82      0.21     10.67      0.42     17.39     -6.93
2071-53741-0336     -0.72      3.39      5824        63      2.75      0.49     -2.25      0.18     -1.44      0.05     -1.36      0.27     58.37      0.49     64.43    -38.53
2071-53741-0404     -0.71      3.40      6200        43      3.83      0.29     -2.34      0.16     -1.72      0.04     -1.54      0.20      8.80      0.63     15.65     -5.75
2071-53741-0440     -0.72      3.40      5820        69      3.69      0.46     -2.28      0.18     -1.91      0.06     -1.66      0.23     18.57      0.52     24.98    -12.27
2072-53430-0153     -0.30      3.56      6077        72      3.16      0.45     -1.24      0.09     -0.97      0.03     -0.76      0.13     26.96      0.92     34.16     -8.02
2072-53430-0419     -0.30      3.54      5952        49      3.19      0.29     -1.67      0.08     -1.05      0.02     -1.32      0.14     29.99      0.86     37.24     -8.78
2072-53430-0515     -0.29      3.56      5939       100      3.48      0.46     -0.87      0.08     -0.81      0.05     -0.55      0.11     19.56      0.65     26.85     -5.69
2076-53442-0459      0.35      3.75      6261        48      3.15      0.40     -3.12      0.45     -2.59      0.10     -2.85      0.49     38.16      0.79     44.64     13.01
2077-53846-0544      0.34      3.89      6222        60      2.82      0.48     -2.22      0.23     -1.83      0.07     -1.60      0.44     49.55      0.60     55.38     16.43
2078-53378-0355      0.33      3.44      6180        47      2.72      0.38     -2.87      0.30     -1.99      0.05     -2.94      0.49     49.26      0.48     56.60     15.78
2079-53379-0593      0.35      3.46      5939        58      3.53      0.43     -3.08      0.39     -2.06      0.06     -2.54      0.45     30.67      0.74     37.98     10.54
2079-53379-0594      0.35      3.46      6207        31      3.61      0.21     -1.91      0.12     -1.29      0.03     -1.97      0.27     16.59      0.46     24.00      5.72
2079-53379-0616      0.36      3.46      6225        52      3.00      0.42     -2.15      0.22     -1.51      0.06     -1.38      0.37     66.00      0.38     73.22     23.13
2089-53498-0571      1.36      2.95      5993        21      2.62      0.17     -1.65      0.08     -1.40      0.02     -1.31      0.19     38.47      0.44     40.84     37.65
2090-53463-0018      1.11      3.28      5881        40      3.70      0.21     -1.31      0.13     -0.89      0.05     -1.00      0.17      7.88      0.42     13.49      7.05
2093-53818-0389      1.43      1.60      6092        33      2.71      0.27     -2.47      0.18     -1.89      0.04     -1.42      0.28     22.59      0.57     23.99     22.38
2095-53474-0503      1.37      3.16      6223        39      2.62      0.31     -1.52      0.15     -1.39      0.05     -1.04      0.25     44.49      0.46     46.76     43.58
2107-53786-0348      1.17      3.32      6004        23      3.73      0.13     -1.65      0.10     -1.03      0.02     -1.17      0.15      5.47      0.35     11.28      5.05
2115-53535-0533      1.34      0.61      5806        28      3.88      0.15     -1.88      0.11     -1.35      0.03     -1.61      0.15      6.32      0.80      9.23      6.15
2120-53852-0523      1.29      0.74      6219        24      2.87      0.19     -2.45      0.15     -1.94      0.03     -1.95      0.27     21.96      0.44     21.80     21.11
2125-53795-0098      1.26      0.84      5972        32      2.57      0.24     -1.36      0.11     -1.26      0.04     -1.00      0.20     45.06      0.37     44.12     42.88
2126-53794-0435      1.27      0.79      6211        50      3.84      0.34     -2.12      0.24     -1.42      0.06     -1.86      0.44      7.94      0.71     10.01      7.58
2127-53859-0512      1.24      0.64      5971        24      3.39      0.17     -2.35      0.13     -1.79      0.02     -1.68      0.19     10.68      0.85     11.56     10.10
2129-54252-0055      1.22      0.81      6214        44      2.71      0.35     -1.36      0.15     -1.32      0.06     -0.91      0.25     41.51      0.67     40.38     38.98
2130-53881-0353      1.24      0.76      6006        37      3.47      0.28     -2.63      0.21     -2.25      0.05     -2.62      0.38     10.63      0.74     11.69     10.04
2134-53876-0182      1.20      0.69      5865        41      3.64      0.26     -2.37      0.21     -1.42      0.06     -1.83      0.29     12.63      0.63     12.91     11.76
2136-53494-0173      1.16      0.51      6090        34      3.63      0.21     -1.45      0.12     -0.90      0.04     -1.17      0.23      9.08      0.77      9.79      8.32
2140-53858-0550      1.12      0.53      6213        32      2.80      0.25     -2.61      0.19     -2.02      0.04     -2.47      0.35     30.48      0.49     28.48     27.49
2147-53491-0631      0.98      4.15      6182        28      2.98      0.21     -1.35      0.10     -1.26      0.03     -0.89      0.15     13.74      0.88     17.84     11.40
2149-54509-0001      1.05      0.58      6259        28      3.02      0.20     -2.41      0.15     -2.10      0.04     -2.14      0.29     16.87      0.33     15.38     14.63
2152-53874-0147      1.04      0.60      6133        19      2.86      0.15     -2.70      0.13     -2.38      0.02     -2.34      0.21     12.30      0.43     11.52     10.59
2158-54209-0623      0.97      0.62      6258        43      2.79      0.33     -2.13      0.19     -1.57      0.05     -1.05      0.23     36.90      0.48     33.94     30.37
2166-54232-0022      0.87      0.58      6164        59      2.70      0.50     -2.08      0.23     -1.62      0.07     -1.77      0.49     50.28      0.53     46.47     38.56
2166-54232-0051      0.89      0.56      6220        25      2.85      0.19     -2.46      0.15     -2.01      0.03     -2.29      0.28     18.98      0.64     16.16     14.69
2166-54232-0615      0.89      0.61      6083        28      3.46      0.21     -2.79      0.17     -2.04      0.03     -2.25      0.24      8.37      0.78      8.04      6.49
2174-53521-0195      0.71      1.00      6201        49      3.78      0.32     -1.65      0.18     -1.20      0.07     -1.64      0.37      9.48      0.45      9.60      6.21
2175-54612-0534      0.69      0.32      6265        10      2.73      0.07     -2.02      0.05     -1.50      0.01     -1.06      0.07     12.63      0.47      8.68      8.03
2176-54243-0084      0.79      1.39      6230        47      3.03      0.36     -2.29      0.23     -1.68      0.08     -1.30      0.34     34.75      0.39     34.63     24.75
2176-54243-0504      0.79      1.44      5952        34      3.80      0.21     -2.17      0.16     -1.41      0.05     -1.73      0.23     10.10      0.35     12.28      7.18
2176-54243-0566      0.78      1.44      5948        32      3.60      0.24     -3.03      0.24     -2.53      0.06     -2.62      0.30     11.34      0.70     13.25      8.00
2176-54243-0630      0.77      1.43      6229        28      2.92      0.22     -2.22      0.13     -1.72      0.04     -1.70      0.26     29.22      0.49     29.49     20.38
2178-54629-0071      0.64      0.29      6239        40      2.80      0.30     -2.29      0.18     -1.96      0.05     -1.32      0.28     31.01      0.48     25.38     18.52
2178-54629-0115      0.64      0.28      5871        40      2.66      0.32     -1.93      0.13     -1.50      0.04     -1.23      0.25     31.96      0.48     26.30     19.14
2178-54629-0424      0.66      0.28      5984        50      3.14      0.34     -1.44      0.13     -1.06      0.04     -1.04      0.19     24.04      0.90     18.72     14.80
2178-54629-0438      0.67      0.28      5858        48      3.50      0.28     -1.60      0.14     -1.08      0.04     -1.24      0.21     12.07      0.69      7.97      7.46
2179-53555-0183      0.35      1.92      6035       110      2.78      0.79     -1.60      0.15     -0.90      0.05     -0.18      0.15     30.96      0.59     34.36     10.62
2180-54613-0178      0.63      0.76      6204        34      3.48      0.23     -1.80      0.13     -1.10      0.04     -1.47      0.26     15.03      0.68     12.22      8.82
2180-54613-0239      0.64      0.75      6191        19      2.81      0.14     -1.75      0.07     -1.44      0.02     -1.16      0.16     26.35      0.55     22.61     15.65
2181-53524-0123      0.65      1.10      6152        30      2.65      0.24     -2.01      0.13     -2.08      0.04     -1.33      0.26     24.04      0.52     22.43     14.56
2181-53524-0246      0.67      1.09      6041        46      3.71      0.30     -1.71      0.17     -1.18      0.06     -1.41      0.29      9.71      0.37     10.11      6.02
2181-53524-0566      0.64      1.12      6080        41      2.68      0.34     -2.10      0.17     -1.63      0.04     -1.42      0.32     39.87      0.65     37.86     23.87
2182-53905-0124      0.52      0.85      5885        51      3.57      0.32     -1.60      0.15     -1.32      0.07     -1.45      0.27     10.43      0.72      8.80      5.16
2183-53536-0478      0.44      0.88      6118        32      2.68      0.26     -2.29      0.13     -1.74      0.03     -1.96      0.26     33.61      0.62     29.71     14.29
2184-53534-0499      0.35      0.88      6215        46      3.20      0.35     -1.76      0.13     -1.36      0.04     -2.64      0.41     23.56      0.86     19.83      8.15
2185-53532-0105      0.71      1.02      6195        30      3.49      0.22     -1.82      0.12     -1.30      0.04     -1.24      0.20     16.96      0.68     15.64     11.04
2185-53532-0108      0.71      1.02      6236        48      3.41      0.36     -1.82      0.18     -1.36      0.06     -1.47      0.36     34.68      0.79     32.36     22.60
2185-53532-0142      0.71      1.03      6212        43      3.93      0.28     -2.29      0.23     -1.29      0.07     -1.53      0.29      8.18      0.98      8.92      5.34
2185-53532-0152      0.71      1.03      6159        43      2.75      0.36     -2.30      0.20     -1.47      0.05     -2.22      0.44     66.33      0.50     63.62     43.29
2185-53532-0237      0.72      1.03      5982        24      3.83      0.14     -1.76      0.09     -1.25      0.03     -1.62      0.15      8.86      0.66      9.33      5.83
2185-53532-0278      0.72      1.03      6285        60      2.80      0.44     -2.30      0.24     -1.73      0.35     -1.71      0.45     85.38      0.59     82.61     56.62
2185-53532-0377      0.73      1.04      6176        36      2.58      0.31     -2.53      0.20     -1.78      0.05     -1.59      0.30     79.22      0.59     76.54     52.77
2185-53532-0388      0.72      1.03      6230        28      3.83      0.18     -1.87      0.12     -1.26      0.04     -1.10      0.17      8.40      0.71      9.09      5.53
2185-53532-0426      0.72      1.03      5852        22      3.81      0.12     -1.91      0.09     -1.28      0.03     -1.46      0.11     11.59      0.51     11.25      7.63
2185-53532-0427      0.72      1.03      5861        21      3.85      0.11     -1.74      0.08     -1.16      0.03     -1.41      0.10      8.94      0.72      9.41      5.88
2185-53532-0435      0.72      1.03      6236        44      3.88      0.29     -2.25      0.22     -1.27      0.06     -1.44      0.27      9.09      0.77      9.49      5.98
2185-53532-0439      0.72      1.03      6069        23      3.76      0.14     -1.74      0.09     -1.25      0.03     -1.52      0.15     10.33      0.36     10.33      6.80
2185-53532-0462      0.72      1.04      6123        24      3.86      0.15     -1.75      0.09     -1.25      0.03     -1.53      0.16      7.73      0.65      8.73      5.08
2185-53532-0513      0.71      1.03      6176        40      3.00      0.31     -1.95      0.15     -1.35      0.04     -1.74      0.35     55.63      0.37     53.02     36.35
2185-53532-0514      0.71      1.03      6155        44      3.96      0.27     -1.88      0.18     -1.29      0.06     -1.13      0.23      8.22      0.80      8.95      5.38
2186-54327-0475      0.69      0.30      6220        32      2.99      0.24     -2.71      0.17     -2.00      0.04     -2.78      0.30     39.88      0.64     34.42     25.42
2186-54327-0570      0.68      0.32      6134        49      3.71      0.34     -2.31      0.20     -1.47      0.05     -1.49      0.25     16.95      0.77     12.31     10.70
2187-54270-0033      0.78      1.41      5816        35      3.87      0.21     -1.81      0.12     -1.53      0.05     -1.30      0.15     12.41      0.51     13.97      8.68
2187-54270-0133      0.79      1.40      6261        41      3.84      0.27     -1.45      0.14     -1.16      0.07     -1.02      0.18      8.50      0.81     10.93      6.06
2187-54270-0221      0.80      1.41      6125        42      3.78      0.25     -1.53      0.15     -0.99      0.06     -2.04      0.39     13.97      0.67     15.30     10.06
2187-54270-0447      0.79      1.44      6255        36      4.00      0.16     -0.66      0.09     -0.58      0.06     -0.49      0.13      7.20      0.91     10.26      5.13
2188-54595-0214      0.73      0.53      5963        38      3.86      0.20     -1.58      0.12     -1.08      0.04     -1.05      0.13      9.58      0.67      7.56      6.40
2189-54624-0261      0.67      0.26      6169        53      2.79      0.43     -2.50      0.22     -1.67      0.05     -2.09      0.40     54.53      0.55     48.73     33.73
2190-54386-0152      0.35      1.92      6274        93      3.66      0.53     -0.97      0.12     -1.26      0.10     -1.32      0.32     16.01      0.64     20.07      5.45
2190-54386-0247      0.34      1.90      6230       119      3.45      0.63     -0.84      0.11     -1.90      0.12     -0.70      0.18     23.72      0.60     27.25      8.00
2190-54386-0474      0.36      1.93      5964       108      2.97      0.80     -1.47      0.14     -1.65      0.08     -0.83      0.18     56.27      0.68     59.36     19.61
2191-54621-0231      0.64      0.76      6079        53      2.56      0.41     -1.56      0.16     -1.35      0.07     -0.85      0.23     68.62      0.50     64.31     41.04
2191-54621-0302      0.64      0.75      5990        42      3.69      0.29     -2.34      0.19     -1.65      0.06     -1.86      0.28     12.84      0.65     10.42      7.71
2191-54621-0460      0.64      0.78      6083        41      3.35      0.31     -2.10      0.15     -1.57      0.05     -1.74      0.28     24.92      0.82     21.37     14.80
2191-54621-0507      0.63      0.78      5863        27      3.77      0.14     -1.28      0.07     -1.16      0.03     -1.06      0.09      9.62      0.43      8.23      5.66
2191-54621-0512      0.63      0.77      5928        53      3.41      0.32     -1.32      0.14     -0.98      0.05     -1.59      0.33     18.67      0.49     15.49     10.98
2192-54232-0370      0.67      1.13      6161        42      3.77      0.26     -1.84      0.18     -0.98      0.05     -1.25      0.27     13.90      0.41     13.50      8.63
2192-54232-0477      0.67      1.11      6278        45      3.57      0.31     -1.69      0.17     -1.10      0.06     -1.28      0.33     20.94      0.73     19.64     12.94
2193-53888-0084      0.52      0.85      5968        49      3.85      0.27     -1.62      0.15     -1.14      0.07     -1.10      0.16     10.82      0.73      9.06      5.33
2193-53888-0540      0.53      0.89      6078        34      3.83      0.21     -2.06      0.14     -1.33      0.04     -1.48      0.19     10.09      0.73      8.84      5.06
2194-53904-0070      0.42      0.87      6101        61      3.49      0.44     -2.05      0.22     -1.50      0.07     -1.05      0.21     21.62      0.64     18.12      8.82
2194-53904-0278      0.45      0.86      6225        22      2.83      0.16     -2.97      0.19     -2.01      0.03     -2.40      0.23     28.69      0.59     24.83     12.38
2201-53904-0244      0.72      0.51      5964        24      4.15      0.09     -0.14      0.06     -0.23      0.06     -0.15      0.10      9.60      0.49      7.43      6.33
2201-53904-0456      0.73      0.55      6061        44      2.63      0.30     -1.21      0.13     -1.03      0.04     -0.96      0.23     69.53      0.53     64.76     46.37
2205-53793-0513      0.77      0.64      6169        35      3.69      0.18     -1.50      0.12     -0.42      0.04     -0.33      0.11     11.03      0.52      9.17      7.69
2209-53907-0575      0.64      0.56      6280        31      3.43      0.21     -1.52      0.11     -1.10      0.04     -0.75      0.13     11.14      0.78      8.18      6.64
2219-53816-0427      1.27      3.62      6025        33      3.70      0.20     -1.38      0.12     -1.08      0.03     -1.39      0.22      7.41      0.44     12.27      7.07
2222-53799-0536      1.32      3.41      6137        35      2.69      0.28     -1.57      0.13     -1.37      0.04     -1.01      0.20     39.35      0.59     42.00     38.11
2224-53815-0351      1.33      3.42      6276        28      2.87      0.21     -2.23      0.14     -2.08      0.04     -1.72      0.27     20.23      0.47     23.41     19.64
2230-53799-0248      1.42      3.50      6173        26      2.90      0.20     -1.28      0.10     -1.25      0.03     -0.78      0.15     17.08      0.90     19.87     16.88
2230-53799-0288      1.41      3.49      6204        17      2.98      0.12     -1.16      0.07     -1.08      0.01     -0.68      0.11     10.80      0.71     14.35     10.67
2232-53827-0280      1.43      3.31      6159        28      3.75      0.17     -1.68      0.11     -1.11      0.03     -1.10      0.18      5.38      0.81     10.23      5.33
2234-53823-0262      1.47      3.28      5980        47      3.90      0.28     -1.95      0.21     -1.32      0.06     -1.38      0.27      5.67      0.63     10.25      5.65
2236-53729-0589      1.54      3.22      6103        13      2.69      0.10     -1.60      0.07     -1.29      0.01     -1.01      0.11     13.21      0.64     15.67     13.21
2240-53823-0383      1.55      1.22      5992        19      3.80      0.11     -1.72      0.09     -1.08      0.02     -1.36      0.13      5.62      0.72      9.75      5.62
2245-54208-0285      1.42      0.40      6275        40      3.31      0.29     -1.37      0.15     -1.32      0.06     -0.82      0.21     11.18      0.41     12.83     11.06
2246-53767-0238      1.38      0.51      5928        23      3.55      0.15     -2.11      0.11     -1.65      0.02     -1.84      0.19      7.48      0.72     10.02      7.35
2247-53857-0549      0.61      1.19      5831        26      2.87      0.20     -2.31      0.12     -2.01      0.02     -2.08      0.25     11.59      0.41     11.91      6.62
2247-54169-0250      0.62      1.14      6261        51      3.72      0.36     -2.32      0.28     -1.89      0.08     -1.95      0.47     10.07      0.87     10.53      5.88
2248-53558-0101     -0.25      0.98      6103        60      2.67      0.49     -2.85      0.31     -2.01      0.07     -1.80      0.41     41.23      0.65     37.54    -10.36
2248-53558-0217     -0.25      0.97      5946        55      3.14      0.41     -2.21      0.18     -1.42      0.04     -1.71      0.31     25.32      0.78     21.95     -6.17
2248-53558-0388     -0.22      0.98      6006        48      2.58      0.37     -1.59      0.10     -1.26      0.03     -1.03      0.16     27.35      0.58     23.97     -5.97
2248-53558-0575     -0.24      1.01      6098        49      2.95      0.41     -3.00      0.29     -2.40      0.06     -2.23      0.35     27.92      0.37     24.74     -6.53
2249-53566-0169     -0.28      1.02      6076        49      3.19      0.36     -1.79      0.16     -1.20      0.05     -1.47      0.32     30.25      0.79     27.14     -8.30
2252-53565-0182     -0.56      1.54      5981        58      3.34      0.45     -1.90      0.18     -2.01      0.07     -1.91      0.41     23.75      0.81     24.85    -12.60
2252-53565-0227     -0.56      1.53      6094        32      3.56      0.21     -1.78      0.13     -0.99      0.03     -1.51      0.24     10.27      0.77     12.80     -5.45
2252-53613-0058     -0.56      1.54      5924        52      3.59      0.33     -1.68      0.18     -1.25      0.07     -1.84      0.40     11.89      0.70     14.19     -6.34
2252-53613-0125     -0.56      1.54      6041        57      2.94      0.47     -1.91      0.18     -1.94      0.07     -2.08      0.46     36.97      0.38     37.60    -19.61
2252-53613-0463     -0.54      1.54      6205        23      3.05      0.17     -1.25      0.07     -1.27      0.02     -0.77      0.11     16.14      0.95     17.84     -8.26
2253-54551-0437      0.54      1.00      6230        25      2.74      0.19     -1.53      0.09     -1.18      0.03     -0.91      0.15     37.24      0.54     34.30     19.18
2253-54551-0539      0.52      1.01      5905        43      3.49      0.29     -2.42      0.20     -1.62      0.04     -1.73      0.27     15.61      0.74     13.92      7.81
2255-53565-0134      0.71      1.01      6075        34      3.79      0.21     -1.36      0.11     -1.19      0.05     -1.50      0.22      7.74      0.60      8.61      5.07
2255-53565-0252      0.73      0.99      6241        12      2.80      0.08     -1.42      0.06     -1.08      0.01     -0.96      0.09     13.51      0.54     12.59      8.98
2258-54328-0277     -0.26      1.02      6206        30      2.66      0.23     -1.45      0.09     -1.13      0.03     -1.10      0.23     59.87      0.43     56.22    -15.22
2260-53638-0163     -0.49      1.39      5822        48      3.87      0.27     -1.99      0.16     -1.71      0.06     -1.88      0.25     14.05      0.51     15.00     -6.57
2260-53638-0346     -0.46      1.38      6007        51      3.65      0.32     -2.28      0.21     -1.17      0.06     -2.00      0.35     15.94      0.71     16.60     -7.12
2260-53638-0369     -0.46      1.40      6263        52      3.41      0.39     -2.53      0.24     -1.88      0.06     -2.62      0.44     21.36      0.95     21.64     -9.50
2260-53638-0576     -0.48      1.42      5825        41      3.40      0.28     -2.10      0.14     -1.63      0.04     -1.99      0.28     25.46      0.60     25.65    -11.67
2261-53612-0074     -0.56      1.56      6048        36      3.62      0.21     -1.34      0.10     -0.97      0.03     -0.93      0.14     10.81      0.46     13.37     -5.72
2261-53612-0115     -0.55      1.55      5999        35      3.55      0.19     -1.23      0.11     -0.82      0.04     -0.81      0.14     11.61      0.55     14.00     -6.07
2261-53612-0154     -0.55      1.54      5897        41      3.68      0.22     -1.43      0.12     -1.07      0.04     -0.81      0.14     12.49      0.71     14.68     -6.53
2262-54623-0069      0.51      1.00      6282        21      2.80      0.15     -2.59      0.14     -1.96      0.03     -1.91      0.22     26.15      0.58     23.45     12.79
2264-53682-0220      0.34      3.63      6292        25      2.72      0.19     -2.78      0.21     -2.19      0.04     -2.36      0.31     23.81      0.60     30.78      7.96
2266-53679-0150      0.39      3.62      6122        30      2.69      0.22     -1.64      0.12     -1.50      0.04     -1.12      0.26     29.89      0.59     36.75     11.28
2272-53713-0562      0.48      3.63      6224        44      3.57      0.33     -0.99      0.10     -2.69      0.08     -0.99      0.19     11.18      0.47     18.14      5.20
2283-53729-0177      0.63      3.65      6293        34      3.14      0.25     -1.31      0.12     -1.24      0.04     -0.39      0.15     13.41      0.86     19.87      7.93
2283-53729-0600      0.65      3.64      6156        38      2.95      0.30     -2.54      0.20     -2.07      0.04     -2.25      0.37     25.81      0.48     31.92     15.58
2283-53729-0608      0.65      3.63      6219        50      2.75      0.39     -2.20      0.21     -2.15      0.07     -1.61      0.41     44.73      0.48     50.67     27.14
2290-53727-0241      0.72      3.63      6237        29      2.65      0.22     -1.48      0.11     -1.29      0.03     -1.11      0.27     28.85      0.79     34.68     18.98
2294-53733-0496      0.81      3.54      6148        13      2.68      0.10     -2.20      0.07     -1.80      0.01     -1.42      0.12     22.63      0.63     28.40     16.33
2294-54524-0492      0.81      3.54      6133        23      2.71      0.18     -2.02      0.11     -1.80      0.02     -1.31      0.20     21.70      0.63     27.50     15.66
2297-53738-0341      0.82      3.52      6214        24      2.71      0.20     -1.80      0.11     -1.50      0.03     -0.88      0.14     29.82      0.63     35.45     21.75
2297-53738-0633      0.86      3.53      6041        39      2.54      0.34     -2.80      0.24     -1.85      0.04     -2.16      0.39     45.92      0.54     51.15     34.77
2298-53737-0387      0.87      3.63      6202        46      2.81      0.36     -1.16      0.14     -1.29      0.05     -0.49      0.20     40.51      0.59     45.53     30.99
2298-53737-0621      0.91      3.64      6028        26      2.69      0.21     -1.85      0.10     -1.62      0.02     -1.28      0.21     27.37      0.65     32.39     21.63
2299-53711-0096      0.35      2.64      6109        43      2.87      0.33     -2.82      0.16     -2.33      0.04     -2.40      0.24     29.00      0.44     35.88      9.89
2299-53711-0353      0.33      2.61      5823        30      2.94      0.21     -1.76      0.08     -1.19      0.02     -1.56      0.17     22.44      0.51     29.32      7.27
2300-53682-0346      0.24      2.60      5887        70      2.96      0.47     -1.41      0.08     -1.12      0.03     -1.43      0.18     29.70      0.64     36.64      7.12
2300-53682-0357      0.24      2.60      5809        82      2.51      0.66     -1.53      0.09     -1.73      0.04     -1.62      0.25     47.01      0.67     53.86     11.27
2300-53682-0405      0.27      2.60      5943        65      3.03      0.46     -1.73      0.12     -1.07      0.03     -1.73      0.30     33.81      0.43     40.66      8.89
2301-53712-0084      0.34      2.64      5970        71      3.74      0.34     -1.43      0.13     -0.92      0.06     -0.25      0.12     15.02      0.42     22.09      5.07
2301-53712-0459      0.35      2.61      5893        56      3.42      0.31     -1.21      0.12     -0.94      0.06     -0.70      0.15     18.27      0.55     25.18      6.33
2301-53712-0574      0.36      2.61      5990        54      3.64      0.28     -1.28      0.12     -0.77      0.05     -1.04      0.15     16.45      0.44     23.38      5.87
2302-53709-0552      0.27      2.61      6093        83      3.23      0.58     -1.70      0.15     -1.14      0.07     -0.96      0.20     35.42      0.88     42.31      9.52
2302-53709-0569      0.28      2.61      6256        41      3.47      0.25     -0.90      0.09     -0.65      0.04     -0.80      0.14     19.77      0.52     26.76      5.50
2302-53709-0573      0.28      2.61      6003        25      3.37      0.12     -0.79      0.04     -0.73      0.02     -0.77      0.07     25.64      0.44     32.59      7.01
2304-53762-0195      0.73      3.60      6212        37      3.67      0.24     -1.74      0.15     -0.97      0.03     -1.00      0.17      9.96      0.46     16.43      6.61
2304-53762-0479      0.73      3.60      6120        37      3.61      0.25     -1.75      0.13     -1.46      0.04     -1.71      0.27     11.82      0.57     18.18      7.85
2305-54414-0292     -0.63      0.76      6180        46      3.77      0.31     -1.66      0.10     -1.46      0.03     -1.16      0.17      8.75      0.45      7.64     -5.17
2305-54414-0543     -0.64      0.79      5864        22      3.19      0.15     -1.83      0.05     -1.31      0.01     -1.39      0.08     21.57      0.78     18.30    -12.92
2306-53726-0245     -0.91      2.73      6210        37      3.77      0.24     -1.76      0.15     -1.19      0.04     -1.28      0.25      7.35      0.50     13.58     -5.79
2306-53726-0360     -0.89      2.69      6144        39      3.72      0.24     -1.64      0.14     -1.07      0.04     -1.03      0.16      8.73      0.75     14.80     -6.80
2306-53726-0439     -0.89      2.71      5817        40      3.78      0.27     -2.56      0.18     -2.04      0.04     -1.91      0.21     11.27      0.53     17.15     -8.76
2307-53710-0456     -0.77      2.98      5865        31      3.83      0.17     -1.79      0.08     -1.23      0.02     -1.27      0.10      7.46      0.49     14.30     -5.16
2307-53710-0488     -0.77      2.98      6087        46      3.61      0.30     -1.84      0.12     -1.16      0.04     -1.16      0.18     11.49      0.64     18.06     -8.01
2308-54379-0018     -0.70      1.18      6229        25      2.86      0.18     -2.09      0.10     -1.82      0.03     -1.35      0.18     12.48      0.43     12.73     -8.00
2308-54379-0133     -0.69      1.17      6007        59      2.65      0.51     -2.56      0.24     -1.71      0.07     -1.35      0.32     45.61      0.77     43.85    -28.89
2308-54379-0188     -0.68      1.17      6180        64      3.00      0.51     -2.45      0.24     -1.80      0.06     -1.42      0.33     33.15      0.36     31.65    -20.74
2308-54379-0456     -0.67      1.20      6008        43      3.49      0.30     -2.31      0.18     -1.53      0.04     -1.97      0.31     13.99      0.70     13.98     -8.67
2309-54441-0421     -0.82      0.90      6212        31      3.12      0.20     -1.10      0.10     -0.95      0.03     -0.62      0.14     14.75      0.76     13.45    -10.76
2310-53710-0120     -0.82      1.42      6204        50      3.61      0.36     -1.94      0.18     -1.72      0.06     -2.50      0.46     11.77      0.46     13.51     -8.59
2310-53710-0136     -0.82      1.40      6274        32      2.77      0.24     -1.46      0.11     -1.22      0.03     -1.16      0.26     40.12      0.65     39.99    -29.45
2310-53710-0460     -0.79      1.41      6102        25      2.81      0.20     -2.35      0.12     -1.63      0.02     -2.00      0.23     21.83      0.58     22.39    -15.57
2310-53710-0496     -0.81      1.41      6014        39      3.79      0.24     -2.39      0.18     -1.67      0.04     -2.03      0.28      8.58      0.21     11.04     -6.18
2310-53710-0582     -0.81      1.43      6013        28      3.50      0.17     -1.64      0.10     -0.97      0.02     -1.11      0.18     10.36      0.81     12.44     -7.51
2310-53710-0589     -0.81      1.42      5952        36      3.63      0.21     -1.69      0.12     -1.17      0.04     -1.00      0.13     11.19      0.78     13.08     -8.11
2310-53710-0592     -0.81      1.42      6082        30      3.45      0.22     -2.60      0.15     -2.31      0.03     -2.03      0.23      9.99      0.86     12.15     -7.26
2311-54331-0103     -1.19      1.38      6055        39      2.62      0.34     -2.07      0.15     -1.91      0.05     -1.74      0.33     42.38      0.54     42.55    -39.26
2311-54331-0147     -1.18      1.36      6170        30      2.74      0.26     -2.31      0.14     -1.60      0.03     -1.68      0.27     33.32      0.49     33.65    -30.81
2311-54331-0218     -1.18      1.33      5849        20      3.80      0.13     -2.21      0.09     -1.73      0.02     -1.70      0.11      5.70      0.37      9.39     -5.27
2311-54331-0507     -1.17      1.40      6158        25      3.19      0.20     -2.57      0.14     -2.46      0.04     -2.55      0.26     18.54      0.77     19.68    -17.04
2311-54331-0628     -1.18      1.44      6184        22      2.79      0.17     -2.60      0.13     -1.76      0.03     -1.91      0.21     26.29      0.49     27.08    -24.30
2312-53709-0065     -0.97      2.06      6103        46      2.71      0.39     -1.97      0.18     -1.52      0.05     -1.58      0.40     46.09      0.57     48.81    -38.02
2312-53709-0353     -0.95      1.99      6072        22      2.61      0.17     -1.62      0.08     -1.30      0.02     -1.31      0.20     33.47      0.51     36.21    -27.30
2312-53709-0375     -0.95      2.01      6229        29      3.81      0.19     -1.83      0.12     -1.20      0.04     -1.70      0.25      6.50      0.65     11.49     -5.28
2312-53709-0453     -0.95      2.03      6266        50      3.04      0.40     -2.99      0.37     -2.22      0.07     -2.66      0.45     36.50      0.27     39.34    -29.67
2312-53709-0543     -0.96      2.05      6244        35      3.65      0.26     -2.87      0.26     -2.06      0.04     -2.50      0.33     10.44      0.71     14.73     -8.57
2312-53709-0579     -0.95      2.05      5937        17      3.59      0.11     -1.98      0.07     -1.31      0.01     -1.46      0.10      7.06      0.63     12.01     -5.73
2313-53726-0035     -1.09      2.34      5962        23      2.58      0.18     -1.67      0.10     -1.21      0.02     -0.96      0.15     27.98      0.47     31.48    -24.82
2313-53726-0113     -1.09      2.33      5988        41      3.71      0.28     -2.43      0.22     -1.56      0.05     -1.69      0.28      9.42      0.65     14.16     -8.37
2313-53726-0182     -1.10      2.29      6298        11      2.57      0.08     -1.62      0.07     -1.24      0.01     -1.07      0.11     11.12      0.47     15.52     -9.91
2313-53726-0185     -1.10      2.29      6132        33      2.77      0.27     -1.73      0.12     -1.53      0.03     -1.26      0.26     29.16      0.59     32.45    -25.99
2313-53726-0188     -1.10      2.29      5944        37      2.61      0.33     -3.11      0.31     -1.69      0.04     -1.44      0.28     35.98      0.51     39.11    -32.08
2313-53726-0375     -1.08      2.27      6059        34      3.81      0.18     -1.84      0.13     -0.99      0.03     -1.15      0.18      6.30      0.21     11.59     -5.56
2313-53726-0582     -1.08      2.34      6208        53      2.96      0.42     -2.81      0.34     -1.91      0.06     -1.59      0.39     37.01      0.49     40.34    -32.68
2314-53712-0223     -0.96      2.38      6073        41      2.57      0.33     -1.98      0.15     -1.60      0.04     -1.80      0.34     42.67      0.51     46.56    -35.00
2314-53712-0236     -0.96      2.38      6164        60      3.04      0.47     -2.73      0.34     -1.56      0.06     -1.10      0.35     35.77      0.36     39.77    -29.35
2314-53712-0312     -0.97      2.37      5911        44      2.75      0.38     -2.17      0.15     -1.92      0.04     -2.49      0.36     32.78      0.59     36.75    -27.02
2314-53712-0540     -0.93      2.40      6193        38      3.80      0.25     -1.99      0.16     -1.34      0.04     -1.92      0.30      6.82      1.04     12.58     -5.49
2314-53713-0134     -0.97      2.40      6222        34      3.80      0.22     -1.73      0.13     -1.24      0.04     -1.67      0.27      6.23      0.65     12.03     -5.13
2314-53713-0536     -0.94      2.40      5904        44      2.73      0.37     -2.45      0.19     -1.82      0.04     -2.03      0.35     36.62      0.59     40.74    -29.46
2314-53713-0595     -0.95      2.42      6210        19      2.71      0.14     -2.58      0.12     -2.09      0.02     -2.34      0.22     20.50      0.63     25.07    -16.67
2315-53741-0234      0.54      3.49      5838        42      3.50      0.27     -1.75      0.14     -1.44      0.04     -1.66      0.26     12.22      0.62     19.25      6.32
2315-53741-0620      0.58      3.47      6293        18      2.86      0.13     -1.55      0.08     -1.30      0.02     -1.15      0.18     15.17      0.52     22.06      8.29
2315-53741-0639      0.58      3.49      5942        30      3.46      0.19     -1.79      0.12     -1.26      0.03     -1.15      0.17     13.81      0.74     20.70      7.55
2317-54152-0046      0.51      3.89      6281        33      3.55      0.20     -0.90      0.10     -0.59      0.04     -0.66      0.16     11.21      0.57     17.45      5.47
2317-54152-0082      0.50      3.88      6072        39      2.77      0.29     -1.30      0.11     -1.25      0.04     -0.78      0.18     36.33      0.66     41.94     17.55
2318-54628-0158     -0.39      0.54      5972        38      2.60      0.31     -2.11      0.12     -1.72      0.04     -1.28      0.20     54.99      0.51     48.86    -20.65
2318-54628-0192     -0.38      0.53      6040        52      3.51      0.34     -1.67      0.12     -1.27      0.05     -1.01      0.15     17.35      0.60     11.94     -6.42
2318-54628-0196     -0.38      0.53      5934        59      2.95      0.48     -2.51      0.18     -1.86      0.05     -1.97      0.30     48.62      0.51     42.49    -17.94
2318-54628-0222     -0.37      0.53      5864        54      3.61      0.30     -1.69      0.12     -1.15      0.05     -0.67      0.10     16.45      0.44     11.10     -6.01
2318-54628-0261     -0.38      0.53      6128        52      3.59      0.38     -2.14      0.16     -1.50      0.05     -1.54      0.24     15.32      0.37     10.08     -5.61
2318-54628-0387     -0.36      0.54      5986        62      3.71      0.46     -2.60      0.21     -2.29      0.08     -1.90      0.27     14.97      0.65      9.83     -5.34
2318-54628-0475     -0.37      0.54      6218        48      3.66      0.34     -2.55      0.19     -1.79      0.05     -1.80      0.26     13.75      0.66      8.81     -5.03
2319-53763-0062      0.74      3.62      6218        48      2.75      0.37     -2.43      0.25     -1.82      0.06     -1.54      0.39     55.90      0.49     61.41     37.90
2319-53763-0563      0.75      3.59      6116        45      3.81      0.28     -1.47      0.15     -1.23      0.05     -2.25      0.44     11.11      0.61     17.46      7.56
2320-54653-0355     -0.62      0.77      6043        63      3.87      0.45     -1.90      0.16     -2.12      0.08     -1.97      0.32     10.67      0.61      8.82     -6.18
2320-54653-0470     -0.63      0.78      6172        48      3.76      0.33     -2.36      0.14     -1.64      0.04     -1.80      0.21     11.04      0.76      9.20     -6.52
2320-54653-0501     -0.64      0.79      5891        47      3.82      0.25     -2.13      0.11     -1.08      0.03     -1.18      0.11     11.96      0.49      9.95     -7.14
2321-53711-0192     -0.89      2.72      6036        45      3.48      0.31     -1.67      0.15     -1.25      0.06     -1.78      0.35     16.72      0.73     22.29    -13.01
2322-53727-0115     -0.78      3.01      6060        39      3.72      0.24     -1.47      0.08     -1.27      0.03     -1.06      0.10     11.13      0.76     17.70     -7.84
2322-53727-0160     -0.78      2.99      6147        37      2.58      0.28     -1.33      0.09     -1.29      0.04     -2.84      0.41     72.49      0.41     78.30    -51.13
2322-53727-0469     -0.77      2.98      5859        47      3.82      0.21     -1.08      0.07     -0.81      0.04     -0.92      0.10     10.55      0.75     17.16     -7.37
2322-53727-0571     -0.77      3.01      6008        58      3.34      0.33     -1.24      0.14     -0.79      0.05     -1.25      0.31     26.82      0.43     33.01    -18.59
2323-54380-0058     -0.69      1.18      6067        56      2.67      0.47     -2.00      0.16     -1.67      0.06     -1.50      0.34     65.21      0.62     63.33    -41.66
2323-54380-0115     -0.69      1.19      6044        41      3.84      0.22     -1.62      0.12     -0.92      0.04     -0.92      0.13     10.30      0.66     11.07     -6.53
2323-54380-0491     -0.68      1.18      6170        73      2.94      0.59     -2.22      0.24     -1.75      0.08     -1.68      0.47     65.03      0.50     63.13    -40.79
2323-54380-0506     -0.68      1.19      6286        45      3.86      0.30     -1.99      0.17     -1.38      0.05     -2.80      0.45      8.26      0.71      9.69     -5.19
2323-54380-0584     -0.68      1.21      5887        53      3.52      0.37     -2.23      0.18     -1.67      0.05     -1.51      0.23     21.58      0.66     20.84    -13.60
2325-54082-0054     -0.83      1.39      5992        33      3.83      0.19     -1.81      0.12     -1.17      0.04     -1.31      0.16      9.93      0.72     11.98     -7.30
2325-54082-0332     -0.79      1.39      6120        50      3.33      0.37     -1.83      0.15     -1.30      0.06     -1.39      0.27     26.00      0.84     26.22    -18.41
2327-53710-0245     -0.97      2.01      6201        53      3.48      0.40     -1.75      0.18     -1.47      0.07     -1.36      0.34     20.78      0.75     23.97    -17.20
2327-53710-0246     -0.97      2.01      5957        39      3.90      0.21     -1.75      0.14     -1.11      0.06     -1.06      0.14      7.22      0.73     11.99     -5.98
2327-53710-0347     -0.95      1.99      6080        15      2.65      0.12     -1.55      0.06     -1.33      0.02     -0.95      0.09     32.13      0.51     34.90    -26.21
2327-53710-0441     -0.95      2.03      6275        36      2.87      0.28     -2.85      0.24     -2.02      0.04     -2.46      0.33     42.89      0.53     45.62    -34.86
2327-53710-0490     -0.96      2.02      6076        59      3.60      0.43     -2.46      0.27     -1.78      0.07     -1.40      0.30     19.29      0.64     22.67    -15.76
2327-53710-0639     -0.96      2.07      6201        46      2.90      0.35     -2.93      0.30     -2.17      0.07     -2.98      0.45     43.16      0.44     45.98    -35.40
2328-53728-0077     -1.09      2.34      6025        13      2.80      0.10     -1.41      0.05     -1.15      0.01     -0.98      0.08     22.54      0.48     26.23    -19.99
2328-53728-0155     -1.10      2.31      6234        36      3.66      0.24     -1.72      0.14     -1.01      0.04     -1.49      0.26     13.11      0.46     17.32    -11.69
2328-53728-0235     -1.10      2.29      6260         8      2.67      0.05     -1.77      0.04     -1.39      0.01     -1.04      0.06      9.96      0.45     14.51     -8.87
2328-53728-0339     -1.08      2.26      6298        44      3.78      0.30     -1.70      0.16     -1.34      0.05     -1.95      0.39     11.56      0.66     15.91    -10.21
2328-53728-0357     -1.09      2.25      6278        54      3.00      0.46     -2.62      0.23     -3.49      0.15     -2.30      0.38     47.67      0.58     50.57    -42.35
2328-53728-0406     -1.08      2.29      6224        45      4.01      0.29     -2.12      0.20     -1.56      0.06     -1.20      0.23      5.68      0.99     11.15     -5.01
2328-53728-0576     -1.07      2.32      6054        24      3.69      0.14     -1.58      0.09     -1.01      0.02     -1.17      0.14     10.88      0.78     15.46     -9.55
2330-53738-0055      0.56      3.51      6025        36      3.64      0.23     -1.33      0.12     -1.10      0.06     -1.70      0.28     12.27      0.43     19.22      6.52
2330-53738-0418      0.56      3.47      6148        36      3.78      0.22     -1.77      0.14     -0.95      0.04     -1.37      0.22     11.37      0.45     18.42      6.01
2330-53738-0516      0.56      3.49      6123        44      2.78      0.37     -2.45      0.21     -1.58      0.05     -1.21      0.29     56.22      0.64     62.78     29.86
2330-53738-0527      0.57      3.46      6222        45      2.68      0.38     -2.36      0.20     -1.83      0.06     -2.33      0.42     63.83      0.54     70.39     34.39
2331-53742-0250      0.64      2.89      6150        50      3.45      0.38     -2.30      0.24     -1.40      0.07     -1.83      0.41     20.18      0.75     26.89     11.99
2331-53742-0568      0.66      2.85      6121        45      3.85      0.28     -1.78      0.17     -1.31      0.06     -1.85      0.36     12.88      0.60     19.65      7.87
2334-53713-0095     -0.72      3.12      5934        52      3.84      0.29     -1.87      0.14     -1.25      0.05     -1.45      0.19      8.71      0.46     15.64     -5.74
2334-53713-0300     -0.73      3.10      5904        48      3.07      0.37     -2.68      0.17     -2.27      0.04     -3.23      0.37     26.74      0.36     33.12    -17.89
2334-53713-0448     -0.70      3.09      6072        34      3.52      0.22     -1.45      0.07     -1.17      0.02     -1.16      0.13      8.92      0.46     15.90     -5.74
2334-53713-0519     -0.70      3.10      5963        41      2.66      0.32     -2.00      0.11     -1.17      0.03     -1.10      0.20     43.72      0.51     50.07    -28.33
2334-53730-0081     -0.72      3.12      5805        67      3.42      0.41     -2.04      0.18     -1.56      0.06     -2.05      0.37     16.61      0.67     23.23    -10.94
2334-53730-0170     -0.72      3.10      5916        46      3.78      0.24     -1.45      0.11     -1.00      0.04     -1.02      0.13      7.76      0.35     14.76     -5.09
2334-53730-0279     -0.72      3.08      6038        41      3.46      0.27     -1.54      0.09     -1.05      0.02     -1.21      0.16      8.89      0.67     15.79     -5.89
2334-53730-0289     -0.73      3.10      5998        61      3.26      0.48     -2.33      0.19     -1.92      0.05     -2.41      0.38     22.59      0.78     29.03    -15.12
2334-53730-0465     -0.71      3.09      5999        34      2.91      0.26     -2.42      0.10     -1.66      0.02     -1.71      0.17     21.40      0.48     27.94    -13.98
2334-53730-0503     -0.70      3.10      6008        51      3.81      0.30     -1.86      0.13     -1.27      0.04     -1.10      0.16      8.16      0.22     15.17     -5.29
2334-53730-0557     -0.70      3.11      6006        40      3.19      0.30     -2.14      0.10     -1.71      0.02     -1.55      0.17     19.07      0.61     25.70    -12.28
2335-53730-0023     -0.74      3.08      6055        51      3.50      0.33     -1.48      0.13     -1.08      0.03     -1.24      0.23     11.08      0.51     17.82     -7.46
2335-53730-0096     -0.75      3.06      5882        75      2.68      0.65     -2.55      0.24     -1.55      0.06     -1.70      0.38     48.47      0.59     54.58    -33.04
2335-53730-0210     -0.76      3.06      5904        43      3.68      0.23     -1.76      0.10     -1.06      0.02     -0.95      0.10      8.52      0.64     15.33     -5.88
2335-53730-0239     -0.76      3.04      5918        62      3.86      0.35     -2.00      0.16     -1.43      0.04     -1.11      0.17      8.15      0.92     15.00     -5.59
2335-53730-0411     -0.74      3.03      5803        50      3.79      0.25     -1.62      0.08     -1.16      0.03     -1.23      0.11      8.43      0.57     15.30     -5.69
2335-53730-0435     -0.75      3.04      5902        29      3.47      0.19     -1.89      0.07     -1.26      0.01     -1.62      0.12      9.31      0.73     16.09     -6.37
2335-53730-0448     -0.73      3.03      5919        45      3.08      0.31     -1.51      0.07     -1.22      0.02     -1.49      0.17     22.52      0.91     28.93    -15.09
2335-53730-0452     -0.73      3.03      6004        59      3.59      0.27     -1.09      0.09     -0.70      0.04     -0.72      0.12     10.91      0.59     17.67     -7.29
2339-53729-0035     -0.70      3.12      5970        66      3.49      0.45     -1.91      0.13     -1.34      0.04     -1.27      0.18     18.95      0.74     25.59    -12.19
2339-53729-0387     -0.72      3.08      6010        55      3.78      0.36     -1.91      0.12     -1.69      0.04     -2.17      0.26     11.10      0.23     17.91     -7.29
2339-53729-0505     -0.70      3.10      6083        59      2.64      0.54     -3.00      0.24     -1.73      0.03     -2.07      0.28     54.65      0.58     60.99    -35.12
2339-53729-0508     -0.70      3.10      5972        54      3.58      0.30     -1.28      0.09     -1.00      0.03     -1.35      0.17     12.09      0.46     18.93     -7.76
2340-53733-0127     -0.74      3.06      6297        45      3.81      0.28     -1.22      0.09     -1.11      0.05     -0.99      0.13      7.48      0.98     14.41     -5.07
2340-53733-0180     -0.76      3.04      5817        40      3.52      0.25     -1.97      0.09     -1.59      0.03     -1.56      0.12     15.30      0.43     21.80    -10.50
2340-53733-0370     -0.76      3.03      5916       112      3.19      0.94     -2.33      0.23     -2.05      0.09     -1.92      0.41     40.11      0.84     46.23    -27.52
2340-53733-0538     -0.74      3.06      6084        33      3.80      0.19     -1.70      0.07     -1.05      0.02     -1.37      0.12      9.65      0.41     16.46     -6.49
2348-53757-0399      0.94      3.49      6157        36      3.05      0.27     -1.22      0.12     -1.14      0.04     -0.88      0.19     27.29      0.82     32.41     22.03
2351-53786-0182      0.99      3.51      6194        54      2.87      0.43     -1.56      0.18     -1.59      0.06     -1.02      0.28     41.89      0.68     46.48     35.09
2351-53786-0602      1.02      3.47      5842        34      3.26      0.25     -2.12      0.15     -1.62      0.03     -1.79      0.26     17.53      0.83     22.60     14.92
2355-53792-0175      1.08      3.66      6245        30      2.95      0.24     -2.75      0.21     -2.62      0.06     -2.38      0.33     23.38      0.64     27.64     20.61
2378-53759-0314     -0.40      2.60      6143        30      2.76      0.24     -2.19      0.12     -1.44      0.03     -2.12      0.28     34.48      0.59     41.10    -13.49
2378-53759-0371     -0.38      2.60      6190        52      2.79      0.41     -2.82      0.25     -1.84      0.04     -2.30      0.37     44.01      0.50     50.64    -16.12
2379-53762-0007     -0.55      2.64      5879        82      3.37      0.49     -1.71      0.16     -1.22      0.07     -0.78      0.17     17.82      0.85     24.39     -9.36
2380-53759-0056      0.71      3.26      6188        47      3.17      0.38     -1.81      0.17     -1.85      0.06     -1.58      0.38     19.85      0.78     26.42     12.91
2380-53759-0637      0.72      3.24      6052        34      3.40      0.23     -1.80      0.14     -1.13      0.04     -1.41      0.24     17.00      0.86     23.58     11.25
2381-53762-0254      0.75      3.43      5813        13      2.64      0.09     -1.37      0.05     -1.10      0.01     -0.90      0.08     21.45      0.40     27.68     14.56
2381-53762-0289      0.74      3.43      6196        40      2.80      0.33     -2.38      0.21     -1.83      0.06     -2.02      0.40     41.20      0.49     47.22     27.69
2381-53762-0369      0.75      3.39      5834        27      3.70      0.17     -1.94      0.10     -1.67      0.03     -1.84      0.17     10.85      0.64     17.45      7.41
2381-53762-0413      0.76      3.39      6251        30      3.76      0.21     -2.13      0.15     -1.47      0.04     -1.73      0.25      8.90      0.82     15.60      6.11
2382-54169-0120      0.66      3.94      6223        49      3.43      0.34     -1.45      0.16     -0.94      0.05     -1.20      0.33     14.97      0.75     20.48      9.22
2382-54169-0133      0.65      3.95      6066        52      3.22      0.42     -2.54      0.24     -1.86      0.06     -2.24      0.42     25.18      0.79     30.33     15.22
2382-54169-0196      0.65      3.93      6195        44      3.72      0.29     -1.72      0.16     -1.13      0.06     -1.15      0.26      9.69      0.55     15.64      5.84
2382-54169-0249      0.64      3.95      6127        53      2.58      0.44     -2.72      0.30     -1.75      0.06     -1.81      0.44     52.12      0.54     56.95     31.00
2382-54169-0373      0.65      3.91      5949        28      3.15      0.20     -1.79      0.11     -1.19      0.03     -1.38      0.20     21.88      0.61     27.25     13.28
2383-53800-0005      0.78      2.64      6197        46      2.51      0.36     -2.78      0.38     -1.56      0.06     -1.35      0.43     54.78      0.62     60.10     38.49
2383-53800-0078      0.78      2.63      6121        27      2.73      0.21     -2.10      0.12     -1.64      0.03     -1.50      0.23     25.96      0.53     31.56     18.16
2383-53800-0251      0.76      2.66      6283        44      3.74      0.29     -2.03      0.21     -1.03      0.05     -1.62      0.37      9.13      0.82     15.53      6.30
2384-53763-0155      0.81      2.86      6194        14      2.83      0.10     -1.53      0.07     -1.29      0.01     -1.02      0.12      7.79      0.65     14.39      5.65
2384-53763-0324      0.79      2.84      6121        26      2.69      0.21     -2.14      0.13     -1.78      0.03     -1.83      0.29     25.58      0.62     31.52     18.13
2384-53763-0499      0.81      2.85      6080        37      3.56      0.26     -2.10      0.18     -1.43      0.04     -2.33      0.40     11.57      0.77     17.91      8.34
2386-54064-0049      0.95      3.62      6148        34      3.76      0.21     -1.34      0.11     -0.98      0.03     -0.98      0.15      7.41      0.68     13.43      6.02
2386-54064-0161      0.94      3.59      6123        14      2.81      0.10     -1.31      0.06     -1.14      0.01     -0.90      0.09     17.80      0.87     23.06     14.41
2386-54064-0186      0.94      3.59      6216        40      3.65      0.26     -1.34      0.14     -0.88      0.05     -0.90      0.19     10.38      0.55     16.14      8.36
2386-54064-0369      0.94      3.56      6067        30      3.61      0.18     -1.57      0.12     -0.85      0.03     -0.85      0.14      9.52      0.80     15.41      7.66
2386-54064-0386      0.93      3.56      6183        34      3.68      0.22     -1.49      0.12     -1.12      0.04     -1.31      0.23      9.36      0.51     15.29      7.48
2386-54064-0474      0.94      3.58      6168        25      3.72      0.15     -1.56      0.10     -0.97      0.02     -1.22      0.17      7.38      0.49     13.49      5.95
2386-54064-0628      0.96      3.59      6120        37      3.59      0.27     -1.92      0.15     -1.47      0.04     -1.04      0.15     12.12      0.37     17.62      9.95
2387-53770-0075      0.97      3.31      6183        23      3.81      0.14     -1.42      0.09     -0.92      0.03     -0.86      0.11      6.21      0.66     12.57      5.12
2387-53770-0147      0.96      3.32      6129        23      2.60      0.19     -2.30      0.13     -1.69      0.03     -1.98      0.26     37.51      0.57     42.53     30.77
2387-53770-0182      0.95      3.31      6105        18      3.69      0.12     -1.76      0.09     -1.25      0.02     -1.26      0.13      6.89      0.44     13.22      5.60
2387-53770-0459      0.95      3.28      6144        19      2.69      0.16     -2.58      0.12     -1.79      0.02     -1.92      0.21     31.28      0.63     36.46     25.52
2387-53770-0505      0.96      3.29      6269        19      2.83      0.15     -1.45      0.08     -1.16      0.02     -1.01      0.13     30.80      0.49     35.93     25.31
2389-54213-0447      0.89      4.35      6247        33      2.75      0.26     -2.35      0.14     -1.88      0.04     -2.62      0.34     38.34      0.48     40.91     29.68
2389-54213-0537      0.89      4.35      6177        28      2.64      0.22     -1.58      0.09     -1.38      0.03     -1.24      0.23     29.33      0.42     32.07     22.71
2390-54094-0026      1.05      2.83      6180        39      3.31      0.29     -1.43      0.14     -1.10      0.06     -1.14      0.28     17.54      0.63     22.44     15.26
2390-54094-0070      1.05      2.84      6221        35      2.64      0.29     -2.68      0.23     -1.72      0.04     -2.19      0.37     48.30      0.42     52.55     41.96
2390-54094-0349      1.01      2.84      5911        17      3.68      0.10     -1.77      0.07     -1.20      0.02     -1.50      0.12      7.37      0.64     13.33      6.25
2390-54094-0411      1.02      2.82      5866        32      3.23      0.27     -3.16      0.24     -2.67      0.05     -3.02      0.31     21.69      0.88     26.57     18.52
2390-54094-0464      1.03      2.83      6129        21      3.58      0.15     -1.93      0.09     -1.42      0.02     -1.68      0.17      9.57      0.36     15.20      8.19
2390-54094-0628      1.05      2.81      6016        21      3.73      0.15     -2.74      0.13     -2.09      0.02     -2.56      0.21      7.00      0.65     12.87      6.08
2393-54156-0108      1.07      4.31      6015        21      3.65      0.14     -1.73      0.08     -1.35      0.03     -1.24      0.13      9.38      0.78     13.40      8.25
2393-54156-0113      1.08      4.32      6193        20      3.40      0.15     -2.24      0.10     -1.66      0.02     -1.60      0.16     13.32      0.76     16.74     11.73
2393-54156-0118      1.07      4.32      5988        15      3.78      0.10     -2.07      0.07     -1.57      0.01     -1.73      0.11      6.73      0.65     11.37      5.92
2393-54156-0225      1.06      4.29      5958        12      3.57      0.07     -1.86      0.06     -1.24      0.01     -1.50      0.09      6.46      0.66     11.24      5.63
2393-54156-0280      1.06      4.29      6047        21      3.80      0.13     -1.67      0.08     -1.15      0.03     -1.24      0.13      7.87      0.41     12.30      6.86
2393-54156-0384      1.06      4.26      6260        18      3.80      0.11     -1.61      0.07     -1.04      0.02     -1.15      0.12      5.84      0.60     10.88      5.09
2393-54156-0546      1.08      4.30      5925        16      3.23      0.12     -2.81      0.10     -2.26      0.02     -2.46      0.15     14.66      0.82     17.98     12.96
2394-54518-0467      0.94      2.50      6179        32      3.80      0.18     -1.76      0.14     -0.96      0.04     -0.93      0.15      8.30      0.66     14.00      6.70
2398-53768-0290     -0.40      2.60      5998        48      3.23      0.32     -1.77      0.15     -1.11      0.05     -0.88      0.17     30.26      0.82     36.90    -11.87
2399-53764-0044     -0.56      2.63      6268        60      3.13      0.45     -2.49      0.22     -1.88      0.05     -2.89      0.46     40.17      0.32     46.42    -21.17
2399-53764-0174     -0.57      2.62      5960        81      3.26      0.54     -1.62      0.15     -1.46      0.06     -1.53      0.31     31.68      0.96     37.90    -17.15
2399-53764-0392     -0.55      2.60      5871        54      3.52      0.33     -1.95      0.16     -1.22      0.05     -1.13      0.21     23.55      0.69     29.91    -12.27
2399-53764-0544     -0.55      2.62      6102        31      3.70      0.19     -1.77      0.10     -1.07      0.02     -1.28      0.15     11.16      0.44     17.90     -5.79
2400-53765-0091      0.70      3.27      6174        50      2.98      0.40     -2.50      0.27     -1.36      0.06     -0.93      0.23     55.31      0.64     61.58     35.80
2400-53765-0429      0.69      3.23      6246        28      3.67      0.19     -2.01      0.13     -1.27      0.03     -1.39      0.20     12.85      0.66     19.67      8.21
2400-53765-0442      0.71      3.22      6029        34      3.27      0.26     -2.30      0.15     -1.83      0.04     -2.71      0.34     36.34      0.78     42.71     23.69
2400-53765-0467      0.70      3.23      6165        36      3.87      0.20     -1.62      0.14     -0.95      0.04     -0.90      0.15      8.36      0.69     15.36      5.37
2400-53765-0554      0.71      3.24      6292        27      3.78      0.18     -1.78      0.11     -1.28      0.03     -1.30      0.18      9.29      0.93     16.18      6.09
2401-53768-0168      0.76      3.43      6000        51      2.89      0.43     -2.31      0.21     -2.11      0.07     -2.50      0.46     55.47      0.44     61.28     38.38
2401-53768-0185      0.76      3.42      6228        45      2.75      0.37     -2.63      0.28     -1.73      0.06     -1.69      0.39     61.86      0.49     67.70     42.39
2401-53768-0252      0.75      3.43      5813        11      2.72      0.07     -1.34      0.04     -1.09      0.01     -0.94      0.07     20.10      0.28     26.35     13.64
2401-53768-0260      0.75      3.44      6144        46      3.63      0.33     -1.76      0.17     -1.50      0.07     -1.82      0.39     15.27      0.43     21.65     10.38
2401-53768-0351      0.74      3.40      6202        51      3.12      0.41     -2.00      0.20     -1.32      0.06     -1.46      0.39     45.64      0.79     51.68     30.64
2401-53768-0587      0.78      3.41      6125        41      3.75      0.24     -1.57      0.15     -0.97      0.04     -1.06      0.18     12.88      0.46     19.27      9.05
2402-54176-0118      0.67      3.94      6189        37      3.75      0.24     -1.82      0.13     -1.03      0.04     -1.19      0.20     11.87      0.77     17.56      7.36
2402-54176-0260      0.64      3.94      6207        36      2.73      0.28     -2.48      0.18     -1.84      0.05     -1.98      0.32     57.36      0.44     62.19     34.35
2402-54176-0476      0.65      3.92      6182        30      2.75      0.24     -2.29      0.13     -1.80      0.04     -2.25      0.28     48.56      0.49     53.49     29.35
2402-54176-0488      0.66      3.92      6102        31      3.72      0.18     -1.35      0.10     -0.93      0.03     -1.06      0.13     12.05      0.50     17.82      7.38
2403-53795-0088      0.77      2.65      5894        38      3.48      0.26     -1.67      0.12     -1.43      0.05     -1.50      0.21     19.42      0.86     25.27     13.46
2403-53795-0555      0.77      2.62      6156        43      2.68      0.37     -2.36      0.19     -1.49      0.05     -1.91      0.37     80.86      0.59     86.09     56.12
2404-53764-0070      0.83      2.85      6294        38      3.65      0.27     -2.32      0.23     -1.58      0.06     -1.07      0.19     13.92      0.89     20.05     10.24
2404-53764-0583      0.82      2.83      6207        30      3.63      0.21     -1.68      0.12     -1.26      0.03     -1.22      0.21     11.50      0.44     17.76      8.41
2404-53764-0594      0.82      2.84      6104        41      3.20      0.30     -1.45      0.15     -1.04      0.04     -1.32      0.33     30.79      0.94     36.51     22.53
2406-54084-0631      0.96      3.58      6161        36      2.71      0.30     -2.32      0.16     -2.00      0.04     -2.61      0.36     61.64      0.53     66.15     50.53
2407-53771-0208      0.94      3.32      6235        34      3.72      0.22     -1.79      0.15     -1.10      0.05     -1.39      0.26     12.37      0.87     18.20     10.03
2407-53771-0380      0.94      3.29      5845        37      3.16      0.29     -2.85      0.21     -2.20      0.05     -1.86      0.27     30.62      0.89     35.90     24.66
2409-54210-0284      0.85      4.36      6166        65      3.42      0.53     -3.03      0.46     -2.19      0.11     -1.65      0.39     28.19      0.75     31.02     21.14
2409-54210-0310      0.84      4.37      5979        46      3.81      0.26     -1.61      0.14     -1.03      0.06     -1.18      0.22     15.11      0.71     18.63     11.29
2409-54210-0576      0.88      4.38      6163        40      3.67      0.25     -1.68      0.14     -0.99      0.04     -1.12      0.22     18.07      0.41     21.23     13.94
2409-54210-0640      0.89      4.37      6166        61      2.85      0.53     -2.20      0.22     -1.56      0.06     -2.10      0.47     79.56      0.65     81.63     61.87
2410-54087-0098      1.05      2.85      6247        43      2.80      0.35     -2.21      0.20     -1.62      0.06     -1.70      0.39     49.44      0.48     53.74     42.81
2410-54087-0118      1.04      2.82      6290        36      4.01      0.21     -1.25      0.13     -0.81      0.05     -1.72      0.34      5.84      0.68     11.95      5.04
2410-54087-0129      1.04      2.86      6248        49      3.23      0.37     -1.75      0.18     -1.37      0.07     -1.09      0.27     35.56      0.90     40.07     30.69
2410-54087-0190      1.03      2.85      6259        48      3.77      0.33     -2.00      0.22     -1.25      0.07     -1.37      0.33     13.17      0.82     18.46     11.31
2410-54087-0209      1.04      2.88      6297        33      3.82      0.23     -2.32      0.20     -1.36      0.04     -1.24      0.22      8.29      0.74     14.06      7.14
2410-54087-0477      1.03      2.82      6133        54      3.48      0.42     -2.37      0.25     -2.01      0.08     -2.18      0.46     24.01      0.65     28.79     20.56
2413-54169-0088      1.06      4.33      6131        17      2.73      0.13     -1.26      0.06     -1.21      0.02     -0.80      0.10     32.47      0.27     34.81     28.34
2413-54169-0185      1.06      4.30      6243        52      3.57      0.37     -1.42      0.17     -1.29      0.07     -1.06      0.24     16.21      0.79     19.45     14.12
2413-54169-0250      1.05      4.31      6219        44      3.98      0.26     -1.28      0.14     -1.08      0.05     -1.05      0.19      5.86      0.86     10.81      5.07
2413-54169-0430      1.07      4.26      6251        27      3.81      0.17     -1.36      0.10     -1.02      0.03     -1.08      0.14      7.06      0.79     11.73      6.18
2413-54169-0595      1.08      4.31      6257        38      3.22      0.29     -1.40      0.13     -1.35      0.05     -0.87      0.18     21.27      0.78     24.04     18.80
2414-54526-0139      0.95      2.52      6205        29      3.83      0.18     -1.61      0.12     -1.03      0.03     -1.21      0.20      7.36      0.58     13.17      6.01
2414-54526-0331      0.92      2.52      6141        24      3.85      0.13     -1.43      0.10     -0.86      0.03     -1.26      0.17      6.88      0.64     12.87      5.49
2414-54526-0442      0.93      2.48      6245        42      3.77      0.28     -1.79      0.17     -1.21      0.06     -1.46      0.30     13.87      0.83     18.99     11.15
2414-54526-0455      0.94      2.49      6297        35      2.92      0.28     -2.52      0.20     -2.04      0.05     -2.47      0.37     46.04      0.63     50.30     37.07
2414-54526-0500      0.94      2.49      6120        50      2.89      0.42     -2.31      0.23     -1.68      0.07     -1.30      0.34     54.15      0.49     58.33     43.73
2414-54526-0505      0.95      2.49      6169        34      3.78      0.21     -1.47      0.13     -1.04      0.04     -1.17      0.22     12.12      0.66     17.35      9.84
2431-53818-0029      0.61      3.71      6237        31      2.85      0.23     -2.41      0.18     -2.05      0.04     -2.00      0.32     25.42      0.64     31.49     14.52
2432-54052-0005      0.62      3.72      5991        27      3.60      0.18     -2.04      0.12     -1.32      0.03     -1.53      0.18      9.56      0.70     16.12      5.55
2432-54052-0608      0.63      3.69      6227        17      2.76      0.13     -2.43      0.10     -2.07      0.02     -2.36      0.21     21.71      0.47     27.84     12.85
2433-53820-0355      0.59      3.72      6013        38      2.73      0.29     -1.68      0.14     -1.19      0.05     -0.93      0.19     42.86      0.55     48.79     23.70
2433-53820-0414      0.59      3.74      6295        14      2.76      0.10     -1.47      0.07     -1.23      0.01     -0.88      0.10     15.28      0.64     21.58      8.50
2436-54054-0422      0.64      3.75      6131        42      3.58      0.26     -1.77      0.16     -0.98      0.04     -1.40      0.29     12.44      0.49     18.71      7.45
2442-54065-0158     -0.50      2.62      5820        36      3.00      0.29     -2.07      0.10     -1.78      0.03     -1.46      0.15     18.48      0.43     25.10     -8.92
2442-54065-0264     -0.52      2.60      5866        44      3.71      0.26     -1.88      0.14     -1.32      0.04     -1.59      0.21     10.49      0.64     17.29     -5.17
2442-54065-0283     -0.53      2.61      6115        42      3.26      0.33     -1.84      0.14     -1.40      0.03     -1.33      0.25     17.77      0.77     24.31     -8.98
2446-54571-0596      1.00      2.11      5906        27      3.71      0.15     -1.62      0.10     -1.16      0.03     -1.36      0.15      7.79      0.40     12.62      6.55
2447-54498-0176      0.99      1.75      6091        22      3.34      0.16     -2.06      0.11     -1.46      0.02     -1.56      0.19     13.19      0.82     16.08     11.06
2447-54498-0214      1.00      1.74      5992        30      3.33      0.22     -2.12      0.14     -1.61      0.03     -1.89      0.26     18.86      0.81     21.13     15.90
2447-54498-0309      1.01      1.78      5892        22      3.64      0.13     -1.70      0.09     -1.16      0.03     -1.31      0.14      7.58      0.70     11.63      6.41
2447-54498-0596      0.98      1.74      6293        26      3.71      0.18     -2.06      0.13     -1.54      0.03     -1.65      0.22      7.90      0.60     11.77      6.57
2447-54498-0609      0.97      1.75      5867        17      2.64      0.14     -1.95      0.07     -1.64      0.01     -1.41      0.14     21.60      0.48     23.75     17.82
2449-54271-0038      0.90      1.40      6220        38      3.65      0.27     -1.67      0.15     -1.41      0.05     -1.34      0.28      8.00      0.45     10.70      6.27
2449-54271-0311      0.94      1.42      6234        19      2.88      0.14     -1.59      0.09     -1.31      0.02     -1.08      0.14     14.59      0.44     16.02     11.78
2449-54271-0368      0.92      1.45      5960        20      2.51      0.16     -1.61      0.08     -1.43      0.02     -1.02      0.13     27.09      0.53     27.70     21.59
2449-54271-0622      0.90      1.41      6265        50      2.80      0.40     -2.54      0.26     -2.03      0.07     -2.38      0.49     44.57      0.48     44.48     34.91
2452-54178-0081      1.31      2.72      6151        32      3.80      0.22     -2.24      0.16     -1.94      0.04     -2.17      0.29      5.88      0.35     10.97      5.68
2452-54178-0140      1.31      2.74      6145        39      3.73      0.24     -1.41      0.15     -0.94      0.04     -1.19      0.27      8.76      0.75     13.17      8.48
2452-54178-0449      1.29      2.67      6275        16      2.67      0.12     -1.42      0.08     -1.17      0.02     -0.91      0.13     28.66      0.85     31.62     27.52
2457-54180-0118      1.52      2.38      6154        30      2.81      0.23     -1.36      0.11     -1.22      0.03     -0.99      0.18     40.30      0.88     41.36     40.26
2457-54180-0239      1.52      2.75      6184        22      2.90      0.17     -1.65      0.09     -1.53      0.03     -0.95      0.13     16.91      0.67     19.07     16.89
2457-54180-0529      1.50      2.39      6172        15      2.82      0.12     -2.45      0.11     -1.79      0.01     -2.10      0.20     14.29      0.63     16.72     14.25
2457-54180-0575      1.51      2.35      5983        26      3.51      0.16     -1.77      0.11     -1.10      0.03     -1.23      0.18     11.14      0.76     14.00     11.12
2457-54180-0591      1.52      2.20      6264        18      2.96      0.14     -1.42      0.07     -1.28      0.03     -0.95      0.12     16.61      0.57     18.66     16.58
2459-54544-0207      0.86      0.71      5819        17      3.51      0.12     -3.06      0.12     -2.60      0.02     -2.54      0.15      7.12      0.43      7.65      5.41
2459-54544-0526      0.87      0.77      6178        22      3.80      0.14     -1.97      0.10     -1.24      0.02     -1.38      0.14      7.43      0.76      8.00      5.67
2460-54616-0143      0.88      2.03      6294        32      2.70      0.25     -3.00      0.30     -2.02      0.06     -2.05      0.32     51.38      0.51     54.16     39.60
2460-54616-0195      0.88      2.04      6217        40      2.87      0.31     -2.65      0.22     -1.93      0.07     -2.35      0.37     48.08      0.45     50.96     37.12
2460-54616-0494      0.87      2.04      5801        35      3.72      0.20     -2.07      0.14     -1.34      0.05     -1.46      0.16     17.72      0.54     21.48     13.52
2460-54616-0543      0.87      2.03      6185        37      3.53      0.27     -2.16      0.16     -1.39      0.04     -1.92      0.30     17.28      0.50     21.00     13.24
2460-54616-0551      0.87      2.02      6244        48      3.74      0.31     -1.63      0.17     -0.94      0.06     -1.21      0.30     14.92      0.56     18.81     11.42
2460-54616-0614      0.86      2.02      6125        43      3.65      0.27     -1.86      0.18     -1.00      0.05     -1.52      0.31     18.44      0.37     22.07     13.99
2462-54561-0280      1.00      1.77      6060        46      3.88      0.28     -1.98      0.21     -1.28      0.07     -2.26      0.45      9.78      0.61     13.29      8.25
2462-54561-0325      0.99      1.80      6269        32      3.84      0.21     -1.73      0.13     -1.26      0.04     -1.36      0.23      7.14      0.71     11.37      5.97
2462-54561-0509      0.98      1.76      6297        43      3.80      0.29     -1.59      0.16     -1.30      0.06     -1.80      0.39     10.97      0.66     14.22      9.13
2467-54176-0059      1.31      2.69      6230        47      2.79      0.37     -2.91      0.39     -1.88      0.07     -1.78      0.44     56.54      0.50     58.88     54.70
2467-54176-0233      1.30      2.73      6270        44      3.49      0.32     -2.11      0.21     -1.17      0.06     -2.01      0.43     21.98      0.74     25.19     21.16
2475-53845-0105      1.37      0.73      6020        29      3.02      0.23     -1.29      0.09     -1.19      0.04     -0.97      0.15      9.93      1.00     11.80      9.73
2475-53845-0161      1.37      0.73      6016        26      2.53      0.19     -1.53      0.10     -1.34      0.04     -1.00      0.16     19.37      0.53     19.85     18.99
2475-53845-0180      1.38      0.73      5849        25      2.62      0.19     -1.64      0.09     -1.39      0.03     -1.41      0.21     16.64      0.43     17.39     16.32
2475-53845-0191      1.38      0.73      6187        31      3.20      0.23     -1.45      0.11     -1.33      0.04     -0.83      0.15      7.96      0.81     10.43      7.81
2475-53845-0462      1.38      0.74      6182        22      2.94      0.16     -1.59      0.09     -1.27      0.03     -1.01      0.13     12.42      0.45     13.77     12.18
2475-53845-0481      1.37      0.74      5910        27      2.72      0.20     -1.78      0.10     -1.25      0.03     -1.06      0.14     16.79      0.58     17.53     16.47
2475-53845-0482      1.37      0.74      6273        24      3.06      0.17     -1.44      0.09     -1.22      0.03     -1.31      0.22     11.06      0.61     12.67     10.84
2475-53845-0510      1.37      0.75      6278        24      2.78      0.17     -1.68      0.10     -1.26      0.03     -1.10      0.23     16.28      0.47     17.07     15.97
2476-53826-0311      1.38      5.72      6275        43      3.76      0.26     -1.52      0.18     -0.76      0.06     -0.97      0.23      6.27      0.65      9.33      6.15
2476-53826-0395      1.38      5.76      6066        34      3.21      0.26     -2.40      0.17     -2.08      0.05     -2.44      0.34     16.07      0.78     16.70     15.76
2476-53826-0495      1.38      5.84      5998        28      3.28      0.22     -2.92      0.19     -2.55      0.05     -2.80      0.29     13.07      0.77     14.08     12.82
2493-54115-0538      1.20      3.74      6212        21      3.74      0.14     -1.79      0.10     -1.05      0.02     -1.32      0.17      5.87      0.81     11.24      5.47
2497-54154-0015      1.24      3.83      6080        34      3.65      0.24     -2.38      0.19     -1.97      0.05     -2.68      0.40      5.30      0.77     10.64      5.01
2505-53856-0158      1.28      3.81      6015        36      3.76      0.23     -1.92      0.16     -1.30      0.05     -1.55      0.24      8.37      0.65     12.79      8.02
2506-54179-0136      1.25      4.13      6116        26      2.57      0.21     -1.99      0.12     -1.75      0.03     -1.14      0.23     27.66      0.50     30.11     26.25
2506-54179-0365      1.26      4.00      5874        44      3.52      0.27     -2.06      0.18     -1.18      0.06     -1.63      0.28     13.65      0.61     17.13     13.01
2511-53882-0512      1.31      3.92      5818        34      3.78      0.15     -1.29      0.10     -0.80      0.04     -1.22      0.17      7.22      0.34     11.70      6.98
2522-54570-0001      0.75      0.41      6184        18      2.67      0.13     -1.80      0.09     -1.27      0.02     -1.01      0.13     13.94      0.52     10.41      9.47
2523-54572-0584      0.74      0.40      6172        49      3.54      0.38     -2.21      0.16     -3.52      0.12     -2.18      0.32     11.82      0.63      8.68      7.99
2524-54568-0316      0.76      0.45      6200        37      2.67      0.29     -2.00      0.15     -1.97      0.04     -1.48      0.30     28.02      0.53     23.62     19.37
2524-54568-0631      0.75      0.49      5824        29      3.63      0.19     -2.39      0.13     -1.96      0.03     -2.12      0.21      7.71      0.52      6.62      5.25
2525-54569-0088      0.72      0.43      6150        36      2.82      0.28     -1.59      0.12     -1.39      0.04     -0.81      0.17     31.38      0.65     26.57     20.67
2525-54569-0194      0.72      0.41      5989        61      2.71      0.53     -2.73      0.28     -1.61      0.06     -1.50      0.38     46.52      0.60     41.42     30.75
2525-54569-0251      0.74      0.42      6203        28      2.58      0.20     -1.33      0.10     -1.00      0.03     -0.61      0.15     53.39      0.35     48.39     36.20
2526-54582-0459      0.72      0.40      6186        10      3.00      0.07     -1.19      0.04     -0.99      0.01     -0.70      0.06      7.80      0.72      6.18      5.12
2526-54582-0606      0.70      0.42      6065        45      2.79      0.35     -1.72      0.14     -1.66      0.04     -1.32      0.30     32.22      0.64     27.26     20.85
2539-53918-0587      0.93      1.75      6102        41      3.84      0.24     -1.75      0.17     -1.08      0.04     -1.62      0.31      6.57      0.64     10.87      5.27
2542-53919-0582      0.23      0.89      6027        31      2.71      0.23     -1.35      0.06     -1.01      0.02     -0.81      0.09     53.23      0.38     48.75     12.39
2551-54552-0413      0.58      1.67      6132        35      3.08      0.24     -1.08      0.11     -1.10      0.04     -0.82      0.18     19.67      0.96     21.83     10.75
2551-54552-0597      0.56      1.65      6165        64      2.93      0.60     -2.44      0.20     -2.08      0.05     -1.54      0.30     21.69      0.43     23.61     11.52
2552-54632-0119      0.44      1.64      6150        46      3.10      0.37     -2.61      0.22     -1.98      0.05     -1.79      0.33     32.49      0.53     33.94     13.84
2552-54632-0200      0.46      1.64      6197        33      2.83      0.26     -2.32      0.16     -1.54      0.04     -1.53      0.27     37.91      0.65     39.23     16.76
2553-54631-0631      0.33      1.65      5801        41      2.60      0.35     -2.23      0.14     -1.52      0.04     -1.66      0.27     49.13      0.50     50.38     15.83
2557-54178-0339      0.99      2.98      6267        40      3.79      0.28     -2.15      0.19     -1.64      0.05     -2.31      0.40      6.64      0.55     12.88      5.55
2557-54178-0348      0.98      3.00      6065        45      3.63      0.29     -1.41      0.15     -1.20      0.05     -1.90      0.40     10.14      0.80     16.00      8.44
2557-54178-0431      0.99      3.00      6145        45      3.83      0.31     -2.14      0.21     -1.61      0.05     -1.97      0.38      6.93      0.54     13.12      5.80
2557-54178-0462      1.00      2.98      6016        44      3.25      0.35     -3.07      0.34     -2.27      0.06     -2.53      0.40     21.31      0.78     26.47     17.89
2558-54140-0021      1.08      5.08      6091        48      2.61      0.39     -2.50      0.24     -2.01      0.07     -1.59      0.38     43.21      0.61     42.60     38.05
2558-54140-0061      1.08      5.07      6236        31      2.79      0.24     -2.71      0.21     -1.93      0.04     -2.18      0.32     36.09      0.48     35.67     31.80
2558-54140-0373      1.10      4.99      6137        31      2.99      0.25     -2.32      0.15     -1.61      0.03     -1.83      0.28     29.27      0.31     29.35     26.07
2558-54140-0381      1.09      4.99      6237        32      3.29      0.23     -1.76      0.13     -0.97      0.03     -1.10      0.23     19.52      0.67     20.13     17.27
2558-54140-0428      1.09      4.99      6271        27      3.00      0.20     -2.79      0.19     -2.18      0.04     -2.42      0.28     26.71      0.58     26.88     23.64
2558-54140-0439      1.09      5.00      6119        10      2.96      0.07     -1.07      0.04     -0.96      0.01     -0.63      0.06     13.93      0.96     15.14     12.34
2558-54140-0445      1.10      5.02      6125        10      2.64      0.07     -1.56      0.05     -1.28      0.01     -0.99      0.08     12.21      0.50     13.64     10.87
2558-54140-0476      1.09      5.02      6225        29      3.39      0.22     -2.21      0.14     -1.49      0.03     -2.20      0.29     16.86      0.90     17.62     14.92
2558-54140-0479      1.09      5.01      6124        20      3.75      0.11     -1.53      0.08     -0.90      0.02     -1.16      0.13      7.12      0.45      9.97      6.31
2558-54140-0561      1.11      5.04      6180        20      2.93      0.15     -2.74      0.13     -2.20      0.02     -2.63      0.22     19.71      0.43     20.18     17.61
2559-54208-0344      0.86      4.34      6034        26      3.78      0.18     -2.31      0.12     -1.65      0.03     -1.88      0.18      7.45      0.21     12.17      5.63
2559-54208-0579      0.89      4.37      6044        29      3.00      0.23     -2.11      0.12     -1.36      0.03     -1.42      0.20     33.81      0.56     36.37     26.23
2561-54597-0430      0.58      1.65      5928        37      3.72      0.26     -2.26      0.16     -1.76      0.05     -2.00      0.26     14.31      0.63     16.85      7.88
2564-54275-0206      0.24      1.62      6023        63      3.05      0.37     -1.07      0.10     -1.14      0.06     -0.96      0.18     47.25      0.87     48.31     11.14
2564-54275-0519      0.24      1.65      5912        64      3.09      0.44     -1.73      0.13     -1.24      0.05     -1.36      0.25     50.76      0.69     51.96     12.16
2564-54275-0583      0.23      1.66      6092        67      3.22      0.39     -1.21      0.12     -0.81      0.05     -0.81      0.18     31.15      0.87     32.83      7.22
2567-54179-0296      1.00      3.03      6206        45      2.76      0.36     -1.72      0.18     -1.60      0.06     -0.89      0.26     49.18      0.50     53.91     41.30
2567-54179-0383      0.99      2.99      6287        45      3.54      0.32     -1.96      0.20     -1.31      0.06     -1.94      0.45     20.86      0.83     26.09     17.43
2567-54179-0482      1.00      2.98      5812        27      3.90      0.14     -1.88      0.11     -1.46      0.03     -1.99      0.19      7.04      0.80     13.17      5.93
2567-54179-0490      1.00      2.99      6133        32      3.72      0.22     -2.18      0.17     -1.24      0.04     -1.27      0.20     12.09      0.70     17.68     10.20
2567-54179-0584      1.02      2.97      6140        31      3.59      0.21     -1.77      0.12     -1.34      0.03     -1.44      0.22     12.40      0.43     17.91     10.55
2570-54081-0390      0.34      3.73      6165        20      2.71      0.15     -1.53      0.08     -1.49      0.02     -0.86      0.12     24.67      0.59     31.34      8.32
2571-54055-0356      0.40      3.73      5856        36      3.45      0.17     -0.93      0.10     -0.81      0.04     -0.85      0.15     13.88      0.50     20.65      5.46
2592-54178-0528      0.98      3.90      6103        31      3.85      0.18     -1.53      0.12     -1.01      0.03     -1.34      0.19      6.03      0.60     11.80      5.02
2594-54177-0105      0.99      3.97      6167        14      2.50      0.11     -1.37      0.06     -1.18      0.01     -0.87      0.10     30.23      0.43     34.01     25.34
2604-54484-0164      1.36      5.78      6289        15      2.83      0.11     -1.59      0.07     -1.31      0.01     -0.93      0.11     12.93      0.62     13.92     12.65
2605-54484-0171      1.35      5.93      6157        39      2.71      0.33     -2.00      0.18     -1.61      0.04     -1.23      0.32     45.77      0.53     44.80     44.64
2611-54477-0538      1.41      4.47      6288        22      2.89      0.17     -1.46      0.09     -1.33      0.02     -0.88      0.14     19.61      0.75     21.46     19.36
2616-54499-0043      1.41      5.56      6162        28      3.04      0.20     -1.17      0.10     -1.14      0.04     -0.77      0.16     16.14      0.81     17.14     15.94
2616-54499-0318      1.44      5.40      6042        24      3.57      0.16     -2.12      0.12     -1.46      0.02     -1.43      0.17      6.79      0.78     10.06      6.74
2619-54506-0214      1.37      6.00      6294        26      2.98      0.20     -2.39      0.16     -1.83      0.03     -1.78      0.27     20.32      0.35     20.35     19.91
2620-54339-0573     -0.25      1.66      6097        53      2.96      0.40     -3.11      0.31     -1.62      0.04     -1.79      0.29     22.70      0.37     24.68     -5.66
2621-54380-0226     -0.43      1.63      6124        48      2.98      0.38     -2.68      0.26     -2.22      0.06     -2.60      0.45     27.17      0.31     28.73    -11.40
2623-54096-0079     -0.63      1.66      5837        95      3.68      0.40     -0.95      0.11     -0.73      0.06     -0.40      0.14      9.05      0.76     12.50     -5.30
2623-54096-0089     -0.63      1.64      6018        64      2.83      0.49     -2.56      0.18     -1.76      0.04     -3.02      0.40     24.52      0.58     26.20    -14.50
2623-54096-0097     -0.63      1.64      5913        76      2.72      0.61     -2.38      0.17     -1.80      0.04     -2.21      0.37     29.74      0.59     31.21    -17.42
2623-54096-0157     -0.62      1.65      5882        44      3.02      0.30     -1.76      0.09     -1.18      0.02     -1.14      0.17     18.01      0.61     20.17    -10.44
2623-54096-0532     -0.60      1.66      5863        74      3.54      0.36     -1.02      0.10     -1.00      0.04     -0.99      0.16     10.12      0.47     13.33     -5.73
2623-54328-0077     -0.62      1.66      6058        68      3.64      0.47     -2.30      0.15     -1.50      0.04     -1.44      0.19      9.33      0.77     12.71     -5.42
2624-54380-0201     -1.14      1.62      6229        35      2.81      0.27     -2.62      0.20     -1.85      0.05     -1.74      0.29     36.82      0.59     37.82    -33.51
2628-54326-0039     -0.89      1.67      5893        77      2.78      0.63     -2.80      0.26     -2.08      0.08     -2.79      0.47     61.29      0.45     62.28    -47.63
2628-54326-0122     -0.90      1.63      5991        41      3.83      0.25     -1.60      0.11     -1.26      0.05     -1.51      0.18      9.42      0.72     12.58     -7.36
2628-54326-0125     -0.89      1.64      6300        72      3.56      0.54     -1.33      0.16     -1.77      0.11     -1.15      0.36     18.93      0.63     20.86    -14.65
2628-54326-0149     -0.88      1.65      6080        38      2.73      0.31     -2.34      0.15     -1.78      0.04     -2.17      0.30     47.47      0.59     48.51    -36.71
2628-54326-0504     -0.86      1.65      6037        55      3.50      0.33     -1.46      0.14     -1.06      0.04     -0.98      0.18     18.94      0.49     20.93    -14.41
2628-54326-0505     -0.87      1.65      6192        81      3.11      0.77     -2.44      0.20     -2.41      0.08     -2.27      0.39     42.92      0.32     44.07    -32.69
2628-54326-0515     -0.87      1.65      6235        43      2.92      0.34     -2.52      0.17     -2.02      0.04     -2.63      0.33     42.16      0.50     43.33    -32.14
2630-54327-0219     -1.15      1.62      6031        55      2.95      0.45     -2.68      0.29     -1.67      0.08     -1.69      0.41     47.61      0.38     48.45    -43.36
2630-54327-0257     -1.15      1.61      6204        45      3.93      0.26     -1.36      0.16     -0.94      0.07     -1.06      0.20      6.55      0.87     10.41     -5.97
2630-54327-0429     -1.13      1.63      6190        57      2.63      0.47     -2.31      0.24     -1.91      0.08     -1.17      0.39     83.49      0.43     84.08    -75.37
2630-54327-0538     -1.12      1.66      6211        36      2.55      0.29     -2.10      0.15     -1.57      0.04     -2.40      0.41     66.53      0.53     67.31    -60.00
2640-54806-0059     -0.71      3.28      5800        29      3.68      0.13     -0.78      0.05     -0.95      0.03     -0.46      0.07      8.85      0.58     15.78     -5.76
2645-54477-0315      1.40      4.19      6151        19      3.00      0.14     -1.15      0.07     -1.08      0.01     -0.47      0.10     15.02      0.88     17.61     14.80
2645-54477-0349      1.40      4.12      5866        17      3.65      0.10     -1.89      0.08     -1.26      0.01     -1.42      0.11      5.23      0.59      9.96      5.16
2645-54477-0563      1.43      4.16      5971        43      3.90      0.23     -1.65      0.15     -1.12      0.06     -1.30      0.22      5.61      0.72     10.10      5.55
2646-54479-0631      1.46      4.37      6139        22      2.85      0.16     -1.42      0.09     -1.12      0.02     -0.90      0.14     18.34      0.51     20.27     18.23
2647-54495-0246      1.45      4.59      6152        23      2.53      0.18     -1.77      0.10     -1.53      0.03     -1.00      0.15     25.34      0.67     26.69     25.14
2649-54212-0560      1.49      5.56      6052        34      3.67      0.19     -1.60      0.14     -0.82      0.04     -1.08      0.16     11.58      0.73     13.65     11.54
2653-54230-0152      1.37      0.09      6068        27      2.62      0.21     -1.51      0.11     -1.15      0.03     -0.67      0.15     33.80      0.53     33.18     33.14
2661-54505-0293      1.53      4.90      6096        42      2.57      0.36     -2.21      0.21     -1.74      0.05     -1.69      0.41     46.75      0.51     47.37     46.71
2662-54505-0455      1.51      6.27      6021        22      3.40      0.16     -3.07      0.20     -2.26      0.02     -2.62      0.24      7.44      0.81     10.61      7.43
2667-54142-0302      0.53      3.78      5856        36      2.63      0.25     -1.21      0.10     -1.09      0.03     -0.77      0.17     43.61      0.54     49.50     21.97
2669-54086-0292     -0.41      3.26      5957        50      3.19      0.27     -0.85      0.05     -1.13      0.03     -0.62      0.08     15.49      0.89     23.02     -6.10
2670-54115-0062      0.58      3.22      5931        21      3.40      0.15     -2.10      0.09     -1.52      0.02     -1.64      0.14     10.78      0.85     18.00      5.94
2670-54115-0310      0.55      3.20      6273        31      2.89      0.25     -2.30      0.16     -1.69      0.03     -1.68      0.28     34.98      0.44     42.01     18.26
2672-54085-0188     -0.22      3.26      5940        72      3.17      0.36     -0.90      0.07     -0.73      0.04     -1.34      0.20     28.74      0.90     36.55     -6.16
2672-54085-0292     -0.23      3.25      5914        32      2.77      0.18     -1.15      0.04     -1.01      0.01     -0.59      0.05     38.57      0.44     46.35     -8.87
2672-54085-0530     -0.19      3.25      5869        61      2.65      0.49     -2.71      0.14     -1.64      0.03     -3.00      0.29     58.41      0.49     66.23    -11.20
2674-54097-0501      0.58      3.19      5980        44      3.75      0.20     -1.12      0.13     -0.83      0.06     -0.72      0.16     14.12      0.70     21.27      7.71
2676-54179-0040      0.21      3.28      6220        47      2.94      0.36     -3.01      0.40     -2.48      0.08     -1.82      0.40     29.61      0.49     37.40      6.32
2677-54180-0053      0.34      3.29      6043        62      3.03      0.53     -2.34      0.21     -2.54      0.09     -2.28      0.44     34.28      0.28     41.84     11.60
2677-54180-0157      0.35      3.27      6090        40      2.99      0.31     -1.62      0.12     -1.27      0.04     -1.34      0.27     30.57      0.56     38.13     10.63
2677-54180-0521      0.36      3.25      6136        49      2.64      0.43     -2.54      0.23     -1.92      0.05     -1.91      0.39     35.79      0.57     43.32     12.74
2679-54368-0152     -0.58      3.12      5819        46      2.83      0.30     -1.71      0.10     -1.08      0.02     -1.83      0.27     30.90      0.55     37.84    -16.93
2679-54368-0333     -0.57      3.08      5946        43      3.30      0.24     -1.23      0.06     -0.96      0.02     -1.17      0.12      9.82      0.72     17.10     -5.33
2679-54368-0452     -0.56      3.10      5910        70      2.94      0.40     -0.88      0.08     -0.87      0.03     -0.51      0.12     33.24      0.77     40.23    -17.74
2679-54368-0562     -0.56      3.10      6083        44      3.35      0.24     -1.13      0.06     -0.85      0.02     -0.75      0.09     10.63      0.48     17.93     -5.61
2683-54153-0596      0.46      3.10      6065        23      3.52      0.16     -1.95      0.09     -1.40      0.02     -1.53      0.16     12.07      0.78     19.57      5.31
2683-54153-0626      0.46      3.11      6289        23      2.79      0.18     -3.17      0.27     -2.29      0.03     -2.15      0.23     31.02      0.58     38.36     13.69
2689-54149-0325      0.98      5.20      6237        31      2.79      0.25     -1.57      0.11     -1.49      0.04     -0.75      0.14     32.48      0.50     31.33     26.92
2689-54149-0491      0.96      5.24      6068        29      3.35      0.24     -2.98      0.20     -2.46      0.05     -3.04      0.30      9.67      0.82     10.63      7.94
2689-54149-0494      0.96      5.24      6279        38      2.82      0.29     -2.41      0.19     -2.05      0.06     -2.23      0.37     41.36      0.63     39.79     33.88
2690-54211-0183      0.69      4.71      6207        23      2.76      0.17     -2.57      0.14     -2.02      0.03     -2.65      0.27     19.38      0.49     20.96     12.33
2690-54211-0452      0.72      4.70      6197        34      2.88      0.27     -1.61      0.11     -1.32      0.04     -0.68      0.13     19.92      0.68     21.56     13.12
2695-54409-0194      0.34      3.27      6156        49      3.63      0.31     -1.59      0.15     -0.95      0.05     -1.10      0.27     15.96      0.50     23.61      5.35
2695-54409-0286      0.33      3.28      5955        58      3.41      0.46     -2.62      0.26     -2.46      0.09     -2.07      0.39     26.77      0.85     34.39      8.62
2697-54389-0119     -0.57      3.12      6183        58      2.93      0.45     -2.86      0.24     -1.86      0.04     -3.31      0.41     46.48      0.45     53.38    -25.08
2697-54389-0172     -0.58      3.11      6145        44      3.56      0.31     -1.93      0.11     -1.26      0.03     -1.33      0.17     14.40      0.52     21.54     -7.89
2697-54389-0188     -0.58      3.11      6076        84      3.71      0.53     -1.51      0.15     -1.09      0.05     -0.99      0.18     16.69      0.60     23.78     -9.19
2697-54389-0189     -0.58      3.10      6156        91      3.67      0.55     -1.10      0.13     -1.15      0.06     -0.96      0.20     17.40      0.58     24.47     -9.60
2697-54389-0212     -0.59      3.11      6093       122      3.36      0.94     -2.89      0.39     -2.06      0.09     -0.95      0.21     36.41      0.88     43.27    -20.35
2697-54389-0238     -0.58      3.10      6275        46      3.72      0.27     -1.32      0.09     -0.69      0.03     -0.87      0.11      9.89      0.67     17.15     -5.45
2697-54389-0313     -0.59      3.09      6226        88      3.83      0.48     -1.20      0.12     -0.93      0.05     -1.96      0.36      9.64      0.96     16.86     -5.40
2697-54389-0324     -0.57      3.08      5891        53      3.69      0.24     -1.06      0.06     -0.84      0.03     -0.92      0.08     12.14      0.50     19.35     -6.58
2697-54389-0339     -0.58      3.08      6240        69      3.08      0.52     -1.07      0.08     -1.12      0.04     -2.20      0.32     36.93      0.90     43.83    -20.21
2697-54389-0366     -0.57      3.09      6219        50      3.52      0.32     -1.41      0.08     -1.15      0.03     -1.20      0.16     13.76      0.62     20.95     -7.39
2697-54389-0415     -0.57      3.09      5916       112      3.37      0.86     -3.02      0.32     -1.91      0.05     -1.60      0.26     33.87      0.86     40.82    -18.30
2697-54389-0416     -0.57      3.09      6184        80      3.63      0.59     -2.20      0.14     -1.89      0.04     -2.89      0.35     15.79      0.43     22.93     -8.52
2697-54389-0428     -0.58      3.09      6203        53      2.54      0.40     -2.12      0.11     -1.35      0.03     -1.42      0.21     71.49      0.53     78.30    -39.18
2697-54389-0493     -0.57      3.11      5987        61      3.64      0.38     -1.53      0.11     -1.21      0.04     -1.47      0.19     14.34      0.78     21.49     -7.78
2697-54389-0552     -0.56      3.11      5806       103      3.23      0.88     -2.39      0.21     -2.58      0.09     -1.97      0.36     38.79      0.74     45.75    -20.70
2697-54389-0591     -0.56      3.12      5807        51      3.75      0.28     -1.79      0.10     -1.31      0.03     -1.57      0.14     16.31      0.58     23.48     -8.68
2700-54417-0428      0.26      3.09      5943        55      3.37      0.29     -1.09      0.10     -0.90      0.04     -0.64      0.13     20.57      0.33     28.38      5.19
2700-54417-0449      0.27      3.09      6017        55      3.19      0.40     -1.75      0.13     -1.16      0.05     -1.18      0.24     38.55      0.81     46.30     10.32
2700-54417-0467      0.26      3.10      6122        47      3.44      0.30     -1.43      0.12     -0.91      0.04     -0.95      0.15     19.82      0.50     27.62      5.13
2700-54417-0503      0.27      3.10      5990        51      2.90      0.35     -1.66      0.13     -1.10      0.05     -0.83      0.16     64.39      0.53     72.14     17.05
2700-54417-0545      0.27      3.10      6163        41      2.86      0.29     -1.19      0.10     -0.78      0.03     -0.75      0.16     69.11      0.88     76.84     18.63
2707-54144-0018      0.95      5.27      6194        35      2.71      0.29     -2.24      0.14     -1.86      0.05     -2.23      0.30     50.92      0.63     49.05     41.36
2707-54144-0042      0.94      5.25      5959        39      3.60      0.25     -1.57      0.12     -1.31      0.05     -1.21      0.20     15.23      0.78     14.91     12.30
2707-54144-0221      0.95      5.21      6214        40      2.82      0.32     -2.48      0.19     -2.02      0.05     -2.06      0.34     50.86      0.60     49.24     41.49
2707-54144-0393      0.96      5.22      6093        13      3.47      0.09     -1.98      0.06     -1.72      0.01     -1.33      0.08      7.69      0.76      9.45      6.32
2714-54208-0442      0.39      3.53      5985        47      2.70      0.40     -2.08      0.18     -1.42      0.04     -1.77      0.40     45.29      0.60     52.32     17.05
2716-54628-0214      0.86      5.75      6265        34      3.67      0.23     -1.65      0.13     -1.08      0.03     -1.39      0.24      8.20      0.60      7.59      6.21
2724-54616-0037      0.85      0.19      6171        49      3.73      0.32     -1.56      0.18     -1.05      0.05     -1.07      0.22      8.08      0.45      6.74      6.07
2724-54616-0055      0.85      0.16      6003        44      3.81      0.23     -1.51      0.16     -0.83      0.05     -1.02      0.18      6.69      0.45      6.27      5.04
2724-54616-0146      0.86      0.17      6156        40      3.03      0.31     -2.27      0.19     -1.90      0.05     -1.67      0.33     23.45      0.31     19.34     17.85
2724-54616-0184      0.87      0.15      6205        44      3.83      0.30     -1.86      0.18     -1.38      0.05     -1.64      0.33      6.56      0.57      6.36      5.03
2724-54616-0351      0.90      0.16      6177        49      2.68      0.41     -2.31      0.22     -1.79      0.05     -1.87      0.44     44.93      0.58     40.49     35.08
2724-54616-0501      0.86      0.18      6285        32      3.27      0.25     -1.79      0.10     -4.29      0.29     -1.42      0.21     12.02      0.83      9.26      9.14
2729-54419-0269      0.36      3.54      6077        33      3.26      0.25     -1.58      0.11     -1.14      0.04     -1.44      0.24     23.18      0.79     30.35      8.12
2729-54419-0492      0.37      3.54      6269        57      2.78      0.48     -2.52      0.29     -1.60      0.06     -1.92      0.49     74.29      0.49     81.27     27.14
2729-54419-0525      0.39      3.53      6259        40      3.60      0.29     -1.94      0.16     -1.24      0.05     -1.90      0.35     17.34      0.58     24.54      6.56
2729-54419-0638      0.40      3.55      6172        46      3.63      0.32     -1.83      0.17     -1.27      0.06     -1.69      0.35     18.57      0.39     25.69      7.20
2739-54618-0262      0.89      0.15      6247        52      2.77      0.42     -2.75      0.32     -1.88      0.07     -1.98      0.47     58.00      0.49     53.37     44.96
2739-54618-0289      0.88      0.14      5870        51      3.41      0.30     -1.43      0.15     -1.06      0.06     -0.98      0.20     20.23      0.85     16.43     15.63
2748-54234-0234      1.08      0.18      6101        39      3.77      0.25     -1.55      0.15     -1.21      0.05     -1.67      0.31      7.95      0.46      8.29      7.03
2752-54533-0548      0.95      0.32      6182        44      3.20      0.33     -2.08      0.19     -1.46      0.04     -1.61      0.36     29.89      0.78     26.30     24.26
2756-54508-0479      1.27      0.10      6008        32      4.10      0.11     -0.18      0.07     -0.45      0.06     -0.26      0.12     13.97      0.84     13.94     13.36
2762-54533-0466      1.10      0.30      6263        47      3.87      0.30     -1.78      0.19     -1.23      0.06     -1.60      0.35      7.03      0.71      8.03      6.26
2765-54535-0451      1.00      0.37      6177        18      2.84      0.13     -1.46      0.07     -1.28      0.02     -0.91      0.12     17.29      0.66     14.94     14.54
2779-54540-0398      1.03      0.40      6024        41      3.80      0.25     -1.90      0.17     -1.32      0.05     -1.21      0.23      7.80      0.21      8.08      6.68
2780-54557-0184      0.97      0.40      6169        30      2.53      0.22     -1.32      0.12     -1.01      0.03     -0.74      0.19     44.46      0.43     40.87     36.73
2787-54552-0567      1.18      0.43      5966        32      3.72      0.16     -1.25      0.11     -0.79      0.03     -1.20      0.20      8.66      0.50      9.51      7.99
2788-54553-0522      1.16      0.47      6032        49      3.88      0.32     -2.01      0.17     -1.76      0.23     -1.55      0.24      7.22      0.61      8.64      6.61
2792-54556-0325      1.03      0.47      6262        20      2.88      0.14     -1.58      0.09     -1.36      0.02     -0.92      0.13     17.39      0.44     15.49     14.95
2794-54537-0527      0.93      0.49      6125        25      2.62      0.19     -1.52      0.09     -1.15      0.02     -1.08      0.15     34.75      0.46     31.30     27.94
2796-54629-0259      0.56      0.52      6114        47      3.47      0.33     -2.10      0.22     -1.12      0.06     -1.10      0.30     15.11      0.65     10.73      8.08
2796-54629-0305      0.58      0.53      6053        49      3.61      0.33     -1.74      0.14     -1.43      0.04     -1.71      0.32      9.82      0.78      6.83      5.37
2796-54629-0482      0.56      0.55      5849        43      3.67      0.25     -2.00      0.16     -1.35      0.04     -1.32      0.19     12.66      0.61      8.86      6.76
2797-54616-0361      0.40      0.56      6203        45      3.25      0.32     -1.60      0.12     -1.16      0.04     -0.94      0.16     14.84      0.95      9.94      5.74
2797-54616-0500      0.39      0.55      6211        15      2.67      0.11     -1.67      0.05     -1.51      0.01     -0.98      0.08     16.75      0.52     11.50      6.29
2798-54397-0452      0.36      1.25      6134        19      3.01      0.14     -1.27      0.06     -1.16      0.02     -0.84      0.09     16.31      0.96     15.87      5.76
2798-54397-0481      0.35      1.23      5976        41      2.56      0.34     -2.40      0.17     -1.67      0.04     -1.67      0.30     46.40      0.44     44.55     16.13
2799-54368-0188      0.56      1.21      6132        25      2.94      0.18     -1.06      0.08     -1.10      0.03     -0.78      0.13     23.76      0.96     22.71     12.70
2799-54368-0359      0.58      1.22      6251        17      2.77      0.12     -2.65      0.13     -1.96      0.02     -2.10      0.21     15.63      0.47     15.36      8.54
2799-54368-0506      0.55      1.23      6142        23      2.71      0.16     -1.32      0.09     -1.13      0.03     -0.85      0.13     32.00      0.41     30.68     16.75
2801-54331-0053     -0.66      1.93      6109        62      3.72      0.41     -1.64      0.18     -1.35      0.07     -1.42      0.32      9.96      0.75     14.39     -6.10
2801-54331-0074     -0.65      1.93      6164        51      3.67      0.33     -1.69      0.18     -1.04      0.05     -1.50      0.34     10.37      0.46     14.78     -6.30
2801-54331-0097     -0.66      1.92      6018        52      3.67      0.35     -1.79      0.15     -1.38      0.05     -1.38      0.22      8.93      0.71     13.49     -5.46
2801-54331-0397     -0.64      1.90      6117        50      3.69      0.30     -1.33      0.14     -1.14      0.06     -1.08      0.20     10.09      0.57     14.41     -5.98
2801-54331-0478     -0.64      1.91      6238        31      3.02      0.23     -2.15      0.14     -2.12      0.04     -1.23      0.23     16.78      0.33     20.43     -9.98
2801-54331-0573     -0.63      1.93      6254        25      2.90      0.19     -1.52      0.10     -1.24      0.03     -0.87      0.15     22.93      0.55     26.35    -13.47
2802-54326-0250      0.49      1.90      6257        51      2.70      0.38     -2.32      0.22     -1.87      0.09     -1.77      0.40     47.81      0.58     50.67     22.63
2802-54326-0417      0.48      1.94      6025        27      3.23      0.22     -2.70      0.12     -2.42      0.03     -2.34      0.20     16.28      0.78     20.30      7.56
2802-54326-0442      0.48      1.94      6135        13      2.72      0.09     -1.38      0.05     -1.14      0.01     -0.88      0.07     16.21      0.59     20.22      7.49
2802-54326-0572      0.47      1.94      6077        31      2.71      0.25     -2.34      0.12     -1.77      0.03     -1.90      0.23     34.56      0.57     37.87     15.71
2803-54368-0337     -0.57      1.91      5819        49      3.67      0.24     -1.57      0.15     -1.12      0.06     -0.81      0.16     10.49      0.68     14.86     -5.63
2803-54368-0352     -0.57      1.90      6012        31      3.54      0.19     -1.83      0.11     -1.17      0.03     -1.71      0.22     10.79      0.78     15.05     -5.86
2804-54368-0026     -0.83      2.30      5971        47      3.76      0.29     -2.10      0.20     -1.35      0.05     -1.15      0.22      9.70      0.65     15.10     -7.14
2804-54368-0215     -0.83      2.27      6288        24      3.02      0.16     -1.43      0.09     -1.11      0.03     -0.87      0.14     17.67      0.54     22.32    -13.10
2804-54368-0322     -0.80      2.25      6100        33      2.69      0.24     -2.23      0.13     -2.03      0.04     -1.44      0.23     25.49      0.57     29.85    -18.30
2804-54368-0515     -0.81      2.27      5893        17      3.25      0.12     -2.49      0.07     -2.04      0.01     -2.33      0.13      9.04      0.82     14.48     -6.57
2805-54380-0084     -0.53      3.29      6129        97      3.56      0.48     -0.32      0.08     -0.72      0.06     -1.09      0.20     15.44      0.76     22.66     -7.75
2805-54380-0525     -0.50      3.26      6217        68      3.43      0.44     -1.10      0.12     -0.79      0.04     -0.84      0.18     14.80      0.47     22.12     -7.14
2808-54524-0514      0.61      0.88      5801        28      3.77      0.15     -1.92      0.09     -1.35      0.03     -1.64      0.13     11.67      0.57     10.12      6.69
2815-54414-0143     -0.44      0.87      6188        20      2.67      0.15     -1.68      0.06     -1.47      0.02     -1.02      0.09     19.81      0.52     16.49     -8.42
2815-54414-0146     -0.44      0.86      6163        47      2.78      0.34     -2.14      0.16     -1.78      0.05     -1.52      0.30     34.67      0.54     30.66    -14.80
2816-54400-0089     -1.21      2.81      6080        47      3.49      0.31     -1.62      0.16     -1.45      0.07     -1.32      0.31      9.21      0.57     14.08     -8.61
2816-54400-0178     -1.20      2.78      5983        33      2.55      0.24     -1.63      0.11     -1.60      0.04     -1.98      0.35     35.51      0.59     38.93    -33.15
2816-54400-0279     -1.22      2.74      6290        16      2.81      0.11     -2.85      0.15     -2.15      0.02     -2.26      0.19     13.81      0.62     18.04    -12.96
2816-54400-0464     -1.20      2.75      6069        52      3.67      0.33     -1.83      0.20     -1.38      0.06     -1.82      0.40      9.36      0.77     14.22     -8.72
2816-54400-0589     -1.19      2.79      6135        23      2.85      0.16     -1.72      0.09     -1.54      0.03     -0.87      0.11     18.80      0.62     22.88    -17.42
2817-54627-0114      0.55      0.54      6077        48      3.76      0.29     -1.65      0.16     -0.97      0.05     -1.68      0.32     13.12      0.41      9.08      6.82
2817-54627-0377      0.57      0.55      5803        31      3.73      0.15     -1.57      0.09     -0.95      0.03     -0.90      0.10     12.33      0.64      8.63      6.67
2818-54616-0101      0.37      0.54      5890        72      3.71      0.45     -1.68      0.15     -1.43      0.07     -1.36      0.23     16.77      0.38     11.42      6.00
2818-54616-0209      0.37      0.52      5936        50      2.77      0.38     -1.56      0.12     -1.42      0.05     -1.34      0.29     70.07      0.56     63.79     25.60
2818-54616-0268      0.40      0.53      6120        63      3.02      0.50     -3.00      0.32     -2.09      0.07     -2.45      0.39     43.46      0.29     37.42     16.81
2818-54616-0296      0.39      0.52      5910        47      3.56      0.29     -2.17      0.17     -1.27      0.05     -1.07      0.14     20.31      0.61     14.69      7.74
2818-54616-0312      0.40      0.53      6204        23      3.09      0.18     -2.24      0.09     -1.55      0.02     -1.61      0.16     21.96      0.48     16.32      8.49
2818-54616-0317      0.40      0.53      6145        69      2.97      0.56     -2.82      0.29     -2.36      0.09     -2.15      0.41     49.99      0.57     43.88     19.37
2821-54393-0291      0.20      1.20      6255        62      3.41      0.41     -1.28      0.15     -1.15      0.08     -1.01      0.24     36.17      0.52     34.16      7.01
2821-54393-0481      0.19      1.23      6027        40      2.77      0.34     -2.36      0.11     -2.38      0.04     -2.06      0.21     69.40      0.64     67.19     12.90
2821-54393-0541      0.18      1.23      5845        47      3.63      0.26     -1.80      0.12     -1.41      0.04     -1.13      0.15     30.85      0.54     29.25      5.49
2821-54393-0558      0.18      1.23      6032        54      3.44      0.40     -2.51      0.17     -1.70      0.04     -1.43      0.20     39.50      0.79     37.63      6.99
2822-54389-0205     -0.66      1.90      5878        47      3.71      0.24     -1.35      0.10     -1.06      0.04     -0.79      0.12     13.92      0.42     17.74     -8.50
2824-54452-0041     -0.60      1.94      5895        64      3.59      0.48     -2.41      0.25     -2.15      0.09     -1.75      0.34     19.23      0.60     22.91    -10.83
2824-54452-0351     -0.57      1.91      6119        38      3.83      0.26     -2.17      0.16     -1.55      0.05     -2.16      0.31     12.91      0.74     16.97     -6.92
2824-54452-0390     -0.57      1.91      6098        39      3.86      0.23     -1.68      0.13     -1.04      0.04     -1.28      0.20     11.27      0.66     15.56     -6.04
2824-54452-0443     -0.58      1.92      6054        44      3.85      0.30     -2.37      0.18     -1.78      0.06     -2.60      0.37     12.40      0.74     16.56     -6.78
2824-54452-0464     -0.57      1.92      6222        65      2.88      0.52     -2.38      0.25     -2.15      0.08     -1.95      0.47     71.92      0.45     74.64    -39.05
2824-54452-0487     -0.57      1.93      6228        54      3.67      0.36     -1.70      0.18     -1.28      0.07     -1.26      0.31     17.96      0.46     21.70     -9.74
2824-54452-0586     -0.56      1.93      5980        30      3.81      0.14     -1.11      0.08     -0.72      0.04     -1.18      0.15      9.55      0.71     14.18     -5.10
2825-54439-0105     -0.83      2.28      6154        36      3.69      0.24     -1.51      0.12     -1.12      0.05     -1.05      0.15     11.56      0.52     16.71     -8.52
2825-54439-0272     -0.83      2.25      5948        42      2.83      0.31     -1.56      0.12     -1.06      0.04     -1.33      0.27     50.87      0.47     54.75    -37.54
2825-54439-0377     -0.80      2.25      5855        31      3.87      0.16     -1.82      0.10     -1.16      0.04     -1.29      0.12      9.65      0.42     14.98     -6.92
2825-54439-0446     -0.80      2.27      6177        39      3.85      0.24     -1.50      0.12     -1.12      0.05     -0.88      0.13      7.87      0.64     13.50     -5.64
2826-54389-0122     -0.51      3.27      6127        86      3.44      0.66     -2.42      0.20     -1.72      0.06     -1.51      0.26     21.25      0.76     28.45    -10.45
2826-54389-0274     -0.54      3.27      5975        85      3.76      0.51     -1.68      0.14     -1.18      0.06     -0.99      0.14     14.63      0.37     21.85     -7.46
2826-54389-0309     -0.54      3.27      6210        86      3.38      0.54     -1.00      0.11     -1.02      0.05     -0.99      0.20     23.49      0.60     30.59    -12.06
2826-54389-0312     -0.54      3.26      5896        51      3.25      0.35     -1.86      0.09     -1.34      0.03     -1.07      0.10     27.45      0.83     34.54    -14.00
2826-54389-0379     -0.53      3.25      5984        62      3.66      0.41     -2.75      0.19     -1.30      0.03     -1.77      0.21     15.38      0.71     22.63     -7.73
2826-54389-0421     -0.51      3.24      5882        66      2.69      0.55     -2.06      0.12     -1.99      0.04     -2.03      0.28     60.27      0.59     67.34    -29.21
2827-54422-0171      0.24      4.00      5959        58      3.58      0.26     -0.55      0.08     -0.85      0.07     -0.68      0.14     42.24      0.60     47.72     10.21
2827-54422-0519      0.25      4.00      5801        61      2.75      0.44     -1.35      0.12     -1.21      0.06     -2.17      0.42     73.36      0.44     78.66     18.36
2829-54623-0227      0.62      0.86      6195        55      3.87      0.34     -1.89      0.21     -1.22      0.08     -0.81      0.19     10.87      0.73      9.49      6.34
2829-54623-0270      0.62      0.87      6198        45      2.75      0.37     -2.59      0.23     -2.23      0.07     -1.95      0.37     55.38      0.50     51.64     32.41
2829-54623-0318      0.63      0.86      5997        36      3.80      0.23     -2.00      0.14     -1.41      0.04     -2.11      0.28     11.10      0.62      9.70      6.55
2829-54623-0536      0.61      0.90      6194        52      3.14      0.42     -2.55      0.25     -1.76      0.06     -2.02      0.41     44.27      0.79     40.78     25.36
2848-54453-0141     -1.41      1.64      6122        27      3.76      0.17     -1.73      0.11     -1.13      0.04     -1.64      0.20      6.95      0.40     10.66     -6.86
2848-54453-0158     -1.40      1.66      5900        30      3.65      0.15     -1.22      0.09     -0.93      0.04     -0.94      0.12      8.70      0.45     11.91     -8.58
2848-54453-0164     -1.40      1.61      6113        26      3.83      0.16     -1.56      0.10     -1.08      0.03     -1.44      0.17      5.68      0.69      9.85     -5.60
2848-54453-0176     -1.41      1.63      5878        27      3.65      0.15     -1.48      0.09     -1.11      0.04     -1.06      0.10      8.17      0.73     11.49     -8.06
2848-54453-0239     -1.39      1.59      6106        12      2.79      0.09     -1.78      0.06     -1.48      0.01     -1.09      0.08     13.99      0.58     16.14    -13.78
2849-54454-0023     -1.26      2.53      6171        29      3.69      0.19     -1.89      0.13     -1.14      0.04     -1.72      0.24      6.45      0.45     11.46     -6.15
2849-54454-0567     -1.25      2.52      5984        28      3.80      0.15     -1.55      0.09     -1.06      0.03     -1.31      0.15      5.73      0.40     10.98     -5.43
2849-54454-0596     -1.24      2.49      6180        53      3.56      0.36     -2.23      0.25     -1.39      0.06     -1.47      0.36     11.14      0.63     15.32    -10.52
2850-54461-0140     -1.21      2.79      6187        33      3.78      0.20     -1.49      0.12     -0.91      0.04     -1.07      0.15      6.90      0.66     12.19     -6.46
2850-54461-0249     -1.22      2.78      6226        38      3.81      0.25     -2.04      0.18     -1.10      0.05     -1.98      0.35      6.99      0.66     12.19     -6.57
2850-54461-0313     -1.22      2.74      6103        42      3.61      0.30     -2.17      0.20     -1.61      0.05     -1.88      0.35     10.88      0.30     15.42    -10.20
2850-54461-0544     -1.19      2.78      5828        42      3.47      0.26     -1.97      0.15     -1.35      0.04     -1.69      0.25     16.35      0.74     20.56    -15.16
2850-54461-0602     -1.18      2.77      6254        44      2.82      0.36     -2.92      0.30     -2.17      0.06     -2.58      0.41     38.76      0.58     42.30    -35.78
2851-54459-0444     -1.01      2.73      6191        36      3.55      0.26     -2.93      0.28     -2.98      0.09     -3.19      0.42     12.77      0.49     18.09    -10.79
2852-54468-0352      0.69      4.15      5931        44      3.50      0.28     -1.54      0.13     -1.28      0.06     -1.36      0.24     11.71      0.78     16.66      7.49
2852-54468-0359      0.69      4.16      6048        32      3.52      0.18     -1.19      0.10     -0.78      0.04     -0.94      0.14      9.87      0.58     15.01      6.31
2853-54440-0035      0.98      3.88      6112        19      2.97      0.14     -1.38      0.07     -1.24      0.02     -0.82      0.10     19.63      1.00     24.03     16.34
2853-54440-0136      0.96      3.89      6289        25      3.68      0.17     -1.93      0.11     -1.49      0.03     -1.82      0.23      8.78      0.51     14.16      7.18
2853-54440-0205      0.95      3.88      5894        28      3.46      0.21     -2.49      0.13     -2.24      0.04     -2.01      0.20     13.06      0.71     18.01     10.65
2853-54440-0258      0.95      3.87      6242        16      2.74      0.12     -2.18      0.09     -1.86      0.02     -1.74      0.18     23.89      0.48     28.30     19.46
2853-54440-0293      0.94      3.86      6011        20      3.81      0.11     -1.66      0.08     -1.02      0.02     -1.15      0.12      6.19      0.72     12.08      5.01
2853-54440-0371      0.96      3.83      6169        26      3.67      0.19     -2.08      0.12     -1.34      0.03     -1.83      0.23      9.59      0.46     14.96      7.87
2853-54440-0460      0.97      3.83      6159        33      2.69      0.28     -2.01      0.14     -1.72      0.04     -1.52      0.28     42.72      0.63     46.77     35.22
2853-54440-0504      0.97      3.85      5979        25      3.62      0.16     -1.98      0.11     -1.30      0.03     -1.79      0.20     13.37      0.71     18.30     11.03
2854-54465-0173      0.89      4.09      6243        32      3.78      0.22     -1.76      0.12     -1.45      0.04     -1.22      0.20      7.70      0.56     12.97      5.99
2854-54465-0244      0.88      4.11      6080        26      2.92      0.19     -1.27      0.08     -1.20      0.03     -0.67      0.12     28.03      0.87     31.84     21.54
2854-54465-0260      0.88      4.10      6260        40      3.05      0.28     -1.59      0.16     -1.01      0.04     -0.71      0.21     33.44      0.68     37.14     25.75
2854-54480-0025      0.91      4.11      5916        24      3.65      0.15     -1.83      0.10     -1.24      0.03     -1.58      0.16      7.77      0.77     12.94      6.13
2854-54480-0070      0.90      4.11      6288        16      3.14      0.12     -1.32      0.06     -1.20      0.02     -0.85      0.10     10.09      0.85     14.91      7.92
2854-54480-0168      0.89      4.09      6286        15      2.76      0.11     -2.79      0.15     -2.35      0.03     -2.23      0.20     16.55      0.47     20.86     12.84
2854-54480-0254      0.88      4.11      6263        24      2.87      0.18     -1.17      0.09     -1.05      0.03     -0.76      0.15     29.24      0.87     33.01     22.46
2855-54466-0051      1.16      3.58      5812        20      3.88      0.12     -1.99      0.08     -1.44      0.02     -1.54      0.10      6.55      0.33     12.02      6.01
2856-54463-0064      1.16      3.11      6153        45      3.62      0.26     -1.14      0.15     -0.71      0.05     -1.20      0.34     10.42      0.64     15.47      9.55
2856-54463-0169      1.15      3.12      5928        39      3.71      0.24     -1.62      0.15     -1.32      0.04     -1.45      0.25      8.90      0.71     14.21      8.11
2856-54463-0375      1.13      3.09      6095        14      2.55      0.10     -1.55      0.06     -1.22      0.01     -0.92      0.09     21.53      0.75     25.99     19.43
2856-54463-0547      1.15      3.09      6125        37      3.83      0.22     -1.76      0.15     -1.19      0.04     -1.37      0.23      7.77      0.64     13.23      7.10
2858-54464-0008      0.86      2.35      6229        36      2.83      0.29     -2.56      0.21     -1.85      0.05     -1.95      0.35     35.62      0.65     39.91     27.08
2858-54464-0125      0.85      2.37      6148        32      3.58      0.22     -1.74      0.13     -1.24      0.04     -1.00      0.15     10.21      0.43     15.66      7.70
2858-54464-0162      0.85      2.36      6084        35      3.31      0.24     -1.76      0.14     -1.04      0.04     -1.43      0.27     19.06      0.97     23.88     14.32
2858-54498-0502      0.84      2.35      5804        28      3.85      0.18     -2.52      0.13     -2.07      0.03     -2.20      0.18     10.84      0.46     16.22      8.05
2858-54498-0504      0.83      2.35      5838        24      3.73      0.15     -2.24      0.11     -1.67      0.03     -1.77      0.14      8.68      0.57     14.31      6.42
2858-54498-0531      0.83      2.34      6229        30      2.82      0.25     -2.53      0.15     -1.91      0.03     -2.38      0.28     38.37      0.59     42.71     28.27
2858-54498-0536      0.83      2.34      5889        27      2.97      0.19     -1.42      0.09     -1.14      0.03     -1.05      0.13     35.57      0.63     39.95     26.17
2858-54498-0630      0.84      2.33      6208        27      2.55      0.23     -2.31      0.14     -1.62      0.03     -1.43      0.23     51.56      0.53     55.66     38.53
2858-54498-0634      0.85      2.32      6261        26      2.83      0.21     -2.62      0.14     -2.04      0.03     -2.08      0.23     29.98      0.63     34.34     22.52
2859-54570-0075      0.79      4.74      6111        28      2.51      0.24     -2.28      0.13     -1.77      0.04     -1.91      0.26     37.14      0.61     37.86     26.30
2859-54570-0289      0.76      4.70      6020        14      2.56      0.11     -1.83      0.05     -1.59      0.01     -1.17      0.11     15.24      0.44     17.29     10.53
2859-54570-0290      0.76      4.70      6223        20      2.81      0.15     -1.48      0.06     -1.29      0.02     -0.86      0.10     18.04      0.54     19.81     12.47
2859-54570-0349      0.78      4.69      6160        15      2.80      0.10     -1.31      0.05     -1.10      0.02     -0.82      0.08     24.22      0.88     25.64     16.98
2861-54583-0024      0.88      4.73      6050        28      3.42      0.22     -2.74      0.18     -2.45      0.04     -2.18      0.26      9.66      0.81     12.46      7.43
2861-54583-0088      0.85      4.73      6260        47      3.21      0.36     -1.67      0.17     -1.27      0.07     -0.80      0.21     19.95      0.88     21.39     15.05
2861-54583-0165      0.86      4.71      6193        27      2.77      0.20     -1.25      0.09     -1.20      0.04     -0.90      0.15     33.29      0.37     34.23     25.25
2861-54583-0225      0.86      4.69      6276        36      3.70      0.23     -1.06      0.11     -0.86      0.05     -0.80      0.16      9.12      0.70     12.20      6.93
2861-54583-0296      0.85      4.71      5890        29      3.83      0.15     -1.67      0.10     -0.99      0.04     -1.04      0.10      6.94      0.72     10.61      5.23
2861-54583-0379      0.89      4.69      6207        49      3.16      0.36     -1.89      0.18     -1.01      0.05     -1.06      0.23     28.59      0.78     29.79     22.13
2861-54583-0397      0.87      4.69      5988        52      2.73      0.45     -2.76      0.25     -1.92      0.07     -1.88      0.37     41.02      0.55     41.91     31.27
2861-54583-0481      0.88      4.71      6281        14      2.85      0.10     -1.41      0.06     -1.16      0.01     -0.87      0.10     16.05      0.64     17.97     12.36
2861-54583-0521      0.89      4.71      6223        38      2.78      0.30     -1.93      0.15     -1.49      0.05     -1.03      0.20     34.19      0.49     35.14     26.59
2862-54471-0111      1.00      4.67      6296        46      3.65      0.34     -1.60      0.16     -1.54      0.07     -1.46      0.34      6.37      0.72     10.35      5.37
2862-54471-0251      0.98      4.65      6282        44      3.12      0.32     -1.29      0.15     -1.27      0.07     -0.80      0.24     12.34      0.82     14.95     10.24
2862-54471-0310      0.98      4.63      6002        36      3.76      0.20     -1.54      0.13     -1.01      0.04     -0.94      0.15      6.08      0.35     10.27      5.07
2865-54503-0055     -1.21      2.81      6240        93      4.35      0.36     -2.60      0.31     -2.04      0.10     -1.86      0.32      5.45      0.24     11.09     -5.09
2865-54503-0075     -1.20      2.81      6118        42      4.13      0.20     -1.12      0.13     -0.68      0.06     -0.73      0.14      6.35      0.25     11.80     -5.91
2865-54503-0180     -1.20      2.78      6064        14      2.63      0.12     -1.74      0.05     -1.48      0.02     -1.16      0.11     32.58      0.48     36.06    -30.41
2865-54503-0222     -1.21      2.77      5894        30      3.65      0.19     -1.97      0.11     -1.40      0.05     -1.44      0.14     13.45      0.66     17.76    -12.59
2865-54503-0254     -1.22      2.76      6298        43      4.05      0.30     -2.13      0.21     -1.46      0.10     -1.44      0.26      5.40      0.93     11.00     -5.06
2865-54503-0548     -1.19      2.78      5968        21      3.65      0.13     -1.80      0.08     -1.21      0.02     -1.28      0.11     13.06      0.67     17.54    -12.12
2865-54503-0598     -1.19      2.80      6297        30      2.92      0.25     -2.56      0.15     -1.94      0.04     -2.15      0.25     47.20      0.63     50.56    -43.82
2867-54479-0132      0.70      4.18      6148        11      3.42      0.07     -1.52      0.04     -1.02      0.01     -1.12      0.08      7.99      0.71     13.30      5.16
2868-54451-0019      0.98      3.89      6160        29      3.82      0.18     -1.71      0.11     -1.17      0.04     -1.26      0.16      9.48      0.64     14.70      7.87
2868-54451-0218      0.95      3.88      6182        70      2.77      0.69     -2.85      0.28     -2.29      0.08     -2.62      0.41     66.38      0.50     70.18     54.03
2868-54451-0262      0.95      3.85      6138        34      4.11      0.17     -0.95      0.10     -0.68      0.04     -0.86      0.14     10.11      0.29     15.43      8.20
2868-54451-0306      0.94      3.85      6174        51      3.75      0.34     -1.41      0.16     -1.19      0.07     -1.14      0.29     15.49      0.55     20.38     12.53
2868-54451-0335      0.95      3.82      6219        30      3.88      0.21     -2.21      0.15     -1.44      0.04     -1.49      0.19      7.10      0.72     12.87      5.78
2868-54451-0400      0.95      3.84      6247        40      3.90      0.26     -1.80      0.16     -1.16      0.06     -1.47      0.26      7.99      0.97     13.59      6.50
2868-54451-0495      0.97      3.84      6215        64      4.40      0.24     -1.73      0.17     -1.18      0.07     -1.12      0.20      6.38      0.24     12.21      5.25
2868-54451-0499      0.97      3.85      5978        42      3.82      0.24     -1.66      0.14     -1.30      0.06     -1.09      0.14     15.17      0.71     19.96     12.48
2869-54454-0088      0.89      4.12      6262        49      2.92      0.40     -2.57      0.25     -2.00      0.08     -2.10      0.41     58.20      0.50     61.47     45.11
2869-54454-0099      0.89      4.11      6131        43      3.59      0.30     -1.89      0.15     -1.29      0.06     -1.17      0.23     17.79      0.37     21.95     13.85
2869-54454-0236      0.88      4.09      6228        31      3.09      0.25     -2.38      0.14     -1.78      0.04     -2.31      0.28     38.39      0.49     42.02     29.66
2869-54454-0421      0.89      4.07      6230        42      3.80      0.27     -1.68      0.15     -1.09      0.05     -1.66      0.32     13.25      0.66     17.89     10.27
2869-54454-0440      0.89      4.07      6203        30      3.54      0.22     -1.78      0.11     -1.11      0.04     -1.50      0.22     19.17      0.50     23.38     14.86
2869-54454-0546      0.91      4.08      6227        33      3.88      0.20     -1.61      0.12     -0.88      0.04     -1.15      0.19      7.46      0.97     12.76      5.88
2869-54454-0552      0.91      4.09      6239        35      3.83      0.25     -2.10      0.15     -1.75      0.05     -2.21      0.30     10.32      0.71     15.16      8.13
2870-54534-0072      1.16      3.55      6234        43      3.01      0.33     -2.81      0.29     -1.90      0.06     -2.13      0.40     39.97      0.44     43.53     36.67
2870-54534-0455      1.15      3.51      6087        32      3.62      0.20     -1.65      0.12     -1.07      0.03     -1.43      0.23     13.10      0.70     17.77     11.95
2870-54534-0550      1.16      3.54      6226        64      4.29      0.24     -1.65      0.17     -1.12      0.06     -1.52      0.27      5.73      0.24     11.44      5.25
2870-54534-0612      1.16      3.50      6070        38      3.84      0.22     -1.87      0.16     -1.17      0.05     -0.89      0.14     11.57      0.74     16.32     10.62
2871-54536-0142      1.15      3.12      6207       114      4.16      0.41     -2.79      0.38     -3.01      0.21     -2.02      0.40      5.89      0.77     11.72      5.38
2871-54536-0255      1.14      3.15      6278        33      3.79      0.22     -1.65      0.14     -1.17      0.05     -1.51      0.27      9.29      0.61     14.58      8.43
2871-54536-0260      1.14      3.16      6250        47      4.09      0.30     -1.64      0.18     -1.56      0.07     -1.29      0.27      6.18      0.82     11.99      5.61
2872-54533-0243      1.15      4.01      6167        61      4.22      0.21     -1.32      0.16     -0.93      0.07     -1.09      0.19      5.79      0.24     11.06      5.28
2873-54505-0160      0.85      2.35      5838        38      3.31      0.31     -2.50      0.17     -2.09      0.07     -2.42      0.33     25.54      0.78     30.09     19.16
2873-54505-0173      0.84      2.36      5976        31      3.88      0.19     -1.70      0.11     -1.33      0.06     -1.39      0.17      8.08      0.67     13.80      6.04
2873-54505-0335      0.82      2.37      6272        35      2.56      0.29     -2.86      0.26     -2.12      0.07     -1.60      0.29     65.73      0.61     69.96     48.15
2873-54505-0338      0.82      2.37      6199        52      2.65      0.43     -3.11      0.45     -1.97      0.09     -1.48      0.37     76.02      0.59     80.25     55.53
2876-54581-0329      0.88      4.69      6089        36      3.76      0.24     -1.58      0.11     -1.41      0.05     -1.78      0.24     13.30      0.36     15.62     10.27
2876-54581-0447      0.89      4.70      6249        44      3.71      0.31     -2.25      0.22     -1.48      0.07     -1.70      0.34     16.04      0.77     17.99     12.44
2876-54581-0490      0.88      4.71      6120        52      3.10      0.41     -1.65      0.15     -1.21      0.07     -1.35      0.32     49.21      0.76     49.87     37.90
2876-54581-0543      0.88      4.73      6247        26      3.76      0.19     -2.47      0.13     -2.08      0.04     -2.76      0.26      9.79      0.82     12.58      7.53
2877-54523-0377      1.01      4.61      6065        33      3.48      0.23     -1.88      0.13     -1.26      0.04     -1.96      0.30     19.21      0.79     21.22     16.23
2877-54523-0406      1.01      4.61      6235        69      4.21      0.24     -1.30      0.15     -1.05      0.06     -1.38      0.27      6.16      0.25     10.35      5.22
2877-54523-0614      1.03      4.65      6229        43      4.00      0.25     -1.52      0.15     -1.07      0.06     -1.25      0.25      6.13      0.94     10.23      5.25
2877-54523-0619      1.02      4.65      6166        39      3.59      0.29     -2.46      0.19     -2.44      0.08     -2.23      0.33     16.17      0.42     18.27     13.77
2877-54523-0639      1.01      4.68      6081        52      3.34      0.36     -1.91      0.19     -1.21      0.07     -1.33      0.32     33.86      0.83     34.94     28.73
2878-54465-0315     -1.24      2.59      6298        15      2.61      0.11     -1.57      0.06     -1.27      0.02     -0.89      0.10     31.86      0.48     34.92    -30.15
2884-54526-0282      0.80      1.34      6253        17      2.89      0.13     -1.59      0.08     -1.29      0.02     -0.85      0.12     18.71      0.44     19.16     13.37
2884-54526-0400      0.78      1.37      6135        14      2.67      0.11     -1.64      0.07     -1.40      0.01     -1.12      0.14     19.13      0.59     19.68     13.49
2888-54529-0166      0.51      3.93      6235        16      2.80      0.12     -2.33      0.09     -1.87      0.02     -2.06      0.17     22.34      0.49     27.98     10.81
2889-54530-0204      0.81      3.46      5983        41      2.83      0.35     -2.35      0.17     -1.91      0.04     -1.89      0.32     39.06      0.50     44.69     28.40
2889-54530-0238      0.82      3.45      6127        36      3.67      0.26     -2.54      0.21     -1.87      0.05     -2.24      0.33     10.45      0.40     16.80      7.63
2889-54530-0240      0.81      3.45      6207        41      2.84      0.34     -2.31      0.20     -1.84      0.05     -2.00      0.38     41.68      0.65     47.30     30.33
2889-54530-0269      0.81      3.45      6263        19      2.90      0.14     -1.25      0.07     -1.13      0.02     -0.86      0.12     27.27      0.78     33.07     19.77
2889-54530-0387      0.81      3.42      6204        38      2.72      0.32     -2.26      0.16     -1.95      0.04     -2.22      0.36     47.91      0.48     53.52     34.87
2889-54530-0453      0.83      3.42      6253        37      2.92      0.29     -2.71      0.23     -2.00      0.04     -2.34      0.36     39.52      0.49     45.13     29.16
2890-54495-0020      0.35      3.55      6248        24      2.96      0.18     -2.75      0.16     -2.08      0.03     -1.97      0.22     23.31      0.48     30.49      7.93
2891-54507-0462      0.40      3.45      6107        51      3.48      0.38     -2.83      0.30     -1.65      0.05     -1.99      0.38     13.67      0.65     21.05      5.30
2891-54507-0474      0.40      3.44      6243        50      2.97      0.40     -3.00      0.35     -2.11      0.05     -2.04      0.38     35.67      0.64     42.87     13.93
2891-54507-0585      0.42      3.45      6042        36      2.74      0.30     -2.72      0.19     -1.68      0.03     -1.76      0.28     34.48      0.65     41.62     14.15
2893-54523-0077      1.37      4.36      5854        29      3.87      0.16     -1.63      0.09     -1.30      0.04     -1.22      0.13      7.40      0.74     11.28      7.24
2893-54523-0230      1.34      4.30      6249        12      2.97      0.09     -1.22      0.05     -1.06      0.01     -0.62      0.07     17.83      0.88     20.20     17.37
2893-54523-0435      1.35      4.25      6271        11      2.92      0.08     -1.51      0.05     -1.18      0.01     -0.96      0.07     16.52      0.55     19.05     16.10
2893-54523-0544      1.37      4.29      6262        20      2.79      0.15     -2.72      0.13     -2.26      0.03     -2.54      0.22     28.98      0.48     30.69     28.40
2893-54523-0569      1.37      4.24      5901        14      3.83      0.07     -1.54      0.05     -1.09      0.01     -1.24      0.08      5.31      0.72      9.99      5.21
2893-54552-0478      1.35      4.24      6220        27      2.73      0.21     -2.66      0.17     -1.85      0.03     -2.17      0.27     45.72      0.44     47.18     44.65
2894-54539-0124      1.17      2.47      6224        23      2.88      0.17     -2.71      0.17     -2.20      0.03     -1.43      0.20     23.59      0.44     27.15     21.68
2894-54539-0133      1.16      2.46      6043        38      3.88      0.24     -2.09      0.18     -1.34      0.05     -1.57      0.24      7.23      0.61     12.33      6.63
2894-54539-0469      1.14      2.45      6035        20      3.80      0.12     -1.71      0.09     -1.10      0.02     -1.30      0.12      6.79      0.41     12.05      6.17
2894-54539-0486      1.14      2.44      6185        27      3.68      0.18     -1.85      0.11     -1.22      0.03     -1.68      0.22      8.99      0.67     13.80      8.18
2894-54539-0575      1.14      2.40      6046        18      3.50      0.13     -2.39      0.09     -2.15      0.02     -2.29      0.17      6.00      0.78     11.40      5.44
2895-54567-0087      1.08      5.16      6255        37      3.02      0.28     -2.17      0.17     -1.87      0.06     -1.44      0.29     26.43      0.43     26.01     23.29
2895-54567-0600      1.09      5.18      6183        37      2.93      0.28     -2.49      0.19     -2.15      0.06     -1.94      0.33     30.82      0.44     30.21     27.40
2897-54585-0382      1.05      5.20      5872        37      3.85      0.22     -2.04      0.15     -1.45      0.04     -2.02      0.26      7.94      0.49      9.89      6.91
2897-54585-0415      1.06      5.20      6245        41      3.86      0.27     -1.69      0.15     -1.22      0.06     -1.33      0.26      5.82      0.72      8.75      5.09
2897-54585-0417      1.07      5.21      6134        50      2.93      0.42     -1.89      0.17     -1.41      0.06     -1.94      0.42     36.90      0.49     35.94     32.42
2897-54585-0445      1.06      5.22      6194        48      3.09      0.40     -2.68      0.26     -2.61      0.10     -2.30      0.41     29.57      0.48     28.74     25.84
2897-54585-0551      1.06      5.25      6189        14      2.57      0.11     -1.85      0.07     -1.55      0.01     -1.34      0.16     21.75      0.52     21.23     18.98
2897-54585-0588      1.05      5.26      6235        23      2.90      0.18     -3.15      0.27     -2.67      0.05     -2.82      0.29     20.36      0.44     19.86     17.69
2898-54567-0124      1.20      2.14      6076        21      3.31      0.16     -2.25      0.11     -1.84      0.02     -2.03      0.21     13.66      0.77     17.14     12.71
2898-54567-0474      1.17      2.16      6113        28      3.54      0.19     -1.70      0.11     -1.21      0.04     -1.25      0.19     12.98      0.40     16.64     11.97
2900-54569-0089      1.36      1.77      6142        38      3.73      0.25     -1.82      0.16     -1.21      0.06     -1.57      0.29     10.14      0.70     13.17      9.92
2900-54569-0478      1.35      1.85      6202        27      3.82      0.17     -1.85      0.13     -1.10      0.03     -1.42      0.20      7.16      0.60     11.05      6.98
2900-54569-0488      1.34      1.85      6186        32      3.72      0.23     -2.23      0.16     -1.99      0.04     -2.18      0.33      8.62      0.80     12.13      8.38
2902-54629-0172      0.87      0.17      6259        37      2.99      0.29     -2.89      0.28     -2.90      0.10     -2.83      0.39     33.54      0.58     29.09     25.57
2902-54629-0351      0.90      0.16      6120        30      2.56      0.25     -2.42      0.15     -1.78      0.03     -1.47      0.24     49.07      0.52     44.58     38.32
2902-54629-0637      0.85      0.19      6125        24      3.82      0.16     -2.17      0.11     -1.61      0.03     -1.85      0.18      7.02      0.73      6.39      5.29
2903-54581-0146      1.19      5.92      6113        18      2.81      0.13     -1.32      0.08     -1.25      0.01     -0.83      0.12     12.25      0.58     12.08     11.37
2903-54581-0186      1.20      5.89      6127        29      3.63      0.18     -1.60      0.12     -0.91      0.03     -1.33      0.23      5.56      0.49      8.06      5.18
2904-54574-0292      1.37      0.64      5968        15      3.46      0.11     -2.98      0.14     -2.43      0.02     -2.39      0.16      9.12      0.69     11.15      8.94
2904-54574-0435      1.37      0.74      6251         8      2.85      0.06     -1.40      0.04     -1.24      0.01     -0.94      0.06     14.40      0.63     15.41     14.12
2904-54574-0463      1.37      0.75      5994        30      3.81      0.17     -1.59      0.11     -1.20      0.03     -1.60      0.21      9.02      0.41     11.15      8.84
2904-54574-0478      1.37      0.74      6049        15      2.98      0.10     -1.19      0.06     -1.09      0.01     -0.79      0.09     24.85      0.89     24.95     24.35
2904-54574-0576      1.34      0.78      6093        32      3.78      0.20     -2.30      0.18     -1.19      0.04     -2.07      0.30     10.05      0.28     11.80      9.79
2905-54580-0099      1.28      0.03      6221        38      3.51      0.26     -1.93      0.15     -1.25      0.04     -1.58      0.29     13.03      0.68     13.23     12.50
2905-54580-0108      1.29      0.05      6076        21      3.44      0.16     -2.54      0.12     -2.14      0.03     -2.27      0.21      8.78      0.86     10.10      8.43
2905-54580-0215      1.29      6.27      6080        20      3.71      0.12     -1.81      0.09     -1.10      0.02     -1.17      0.13      6.57      0.68      8.83      6.31
2905-54580-0298      1.30      6.26      5864        28      3.62      0.19     -1.99      0.12     -1.60      0.03     -1.47      0.16     10.64      0.52     11.48     10.26
2905-54580-0378      1.32      0.09      5919        22      3.83      0.13     -2.02      0.09     -1.53      0.02     -1.63      0.13      6.39      0.40      8.90      6.18
2905-54580-0416      1.31      0.07      5847        41      3.76      0.28     -2.08      0.15     -2.01      0.05     -2.34      0.32     12.51      0.37     13.00     12.08
2905-54580-0454      1.31      0.12      6214        35      2.80      0.28     -2.60      0.19     -2.05      0.04     -1.92      0.31     40.25      0.49     38.96     38.86
2906-54577-0196      1.24      1.18      6105        18      3.82      0.11     -1.52      0.07     -1.10      0.02     -1.13      0.12      5.92      0.64      9.34      5.60
2906-54577-0489      1.23      1.19      6057        24      2.69      0.20     -2.25      0.11     -1.74      0.02     -2.05      0.24     43.37      0.65     43.11     40.86
2907-54580-0076      1.10      1.41      6292        13      2.63      0.09     -1.49      0.06     -1.22      0.01     -0.87      0.10     28.26      0.46     28.80     25.14
2907-54580-0189      1.12      1.43      6157        13      2.73      0.12     -1.78      0.06     -1.21      0.01     -1.28      0.13     21.66      0.49     22.62     19.46
2907-54580-0203      1.12      1.41      6295         9      2.78      0.06     -1.29      0.04     -1.14      0.01     -0.81      0.07     16.26      0.80     17.62     14.65
2907-54580-0374      1.10      1.49      6147         8      2.58      0.07     -1.73      0.05     -1.41      0.01     -1.09      0.07     14.13      0.52     15.97     12.60
2907-54580-0420      1.10      1.47      6290         9      2.86      0.06     -1.20      0.04     -1.06      0.01     -0.61      0.06     18.79      0.87     20.09     16.77
2907-54580-0443      1.10      1.47      6111        24      3.80      0.14     -1.54      0.09     -0.99      0.03     -1.19      0.15      7.56      0.67     10.76      6.73
2907-54580-0559      1.10      1.42      6106        21      3.80      0.12     -1.53      0.08     -1.06      0.02     -1.37      0.14      6.70      0.67     10.08      5.96
2908-54611-0068      1.03      6.27      5818        40      3.77      0.25     -2.11      0.18     -1.50      0.05     -1.81      0.27     13.36      0.57     11.55     11.49
2908-54611-0602      1.05      0.02      6071        26      3.73      0.15     -1.63      0.10     -1.10      0.03     -1.10      0.15      8.27      0.40      8.13      7.16
2909-54653-0189      0.89      6.16      6282        24      2.73      0.20     -2.63      0.12     -2.03      0.02     -2.57      0.21     25.64      0.48     21.53     19.86
2909-54653-0264      0.89      6.15      6209        21      3.01      0.15     -1.19      0.07     -1.09      0.02     -0.62      0.10     21.29      0.90     17.48     16.58
2910-54630-0332      1.08      0.91      6112        17      2.83      0.12     -1.39      0.07     -1.18      0.02     -0.82      0.10     26.21      0.91     25.10     23.11
2910-54630-0398      1.07      0.91      6243        37      2.85      0.29     -2.71      0.24     -2.08      0.05     -2.30      0.38     36.80      0.65     35.29     32.34
2911-54631-0371      0.98      1.15      6166        22      2.57      0.17     -2.53      0.13     -2.01      0.03     -1.58      0.20     36.30      0.62     35.33     30.16
2913-54526-0054      0.51      3.95      5865        38      3.51      0.24     -1.58      0.11     -1.22      0.06     -1.22      0.18     19.68      0.78     25.34      9.54
2913-54526-0076      0.52      3.95      6189        25      2.66      0.21     -2.26      0.10     -1.82      0.03     -2.25      0.23     51.96      0.53     57.13     25.73
2913-54526-0285      0.48      3.94      6166        45      3.53      0.30     -1.54      0.15     -1.08      0.05     -0.82      0.18     23.84      0.57     29.48     11.07
2913-54526-0339      0.50      3.91      6288        27      2.90      0.21     -2.70      0.15     -2.09      0.04     -2.31      0.23     46.70      0.63     52.14     22.31
2913-54526-0400      0.49      3.92      5939        49      3.87      0.30     -1.59      0.15     -1.33      0.06     -1.27      0.21     14.52      0.69     20.53      6.83
2913-54526-0432      0.50      3.92      5961        23      3.57      0.16     -2.28      0.10     -1.57      0.03     -1.66      0.14     16.56      0.77     22.45      7.88
2913-54526-0518      0.51      3.92      6164        45      2.77      0.38     -2.24      0.17     -1.88      0.05     -2.46      0.40     82.66      0.50     87.84     40.42
2913-54526-0535      0.52      3.92      6300        22      2.66      0.17     -3.19      0.25     -2.06      0.03     -2.52      0.22     52.17      0.65     57.46     25.92
2913-54526-0579      0.52      3.92      6057        37      3.71      0.27     -2.78      0.21     -2.00      0.05     -2.26      0.27     15.69      0.65     21.56      7.84
2913-54526-0638      0.52      3.94      5840        26      3.75      0.14     -1.57      0.08     -1.16      0.03     -1.32      0.11     16.66      0.64     22.44      8.34
2914-54533-0072      0.84      3.45      6090        25      3.84      0.17     -1.88      0.10     -1.32      0.03     -1.45      0.15      8.96      0.60     15.34      6.68
2914-54533-0317      0.81      3.45      6288        22      3.79      0.15     -1.56      0.09     -1.12      0.03     -1.46      0.18      7.50      0.60     14.13      5.41
2914-54533-0410      0.83      3.41      5942        45      3.72      0.29     -1.71      0.15     -1.55      0.06     -1.10      0.21     18.05      0.41     24.05     13.31
2914-54533-0515      0.83      3.43      6151        29      2.61      0.24     -2.58      0.16     -1.70      0.04     -1.96      0.27     59.78      0.54     65.22     44.28
2914-54533-0516      0.83      3.43      5999        33      3.87      0.18     -1.72      0.12     -1.05      0.04     -1.18      0.17     10.34      0.67     16.68      7.61
2914-54533-0532      0.83      3.42      6290        47      2.60      0.41     -2.73      0.28     -2.20      0.08     -1.50      0.35     75.25      0.46     80.65     55.73
2915-54497-0220      0.33      3.54      5998        46      3.59      0.24     -1.29      0.14     -0.91      0.06     -0.91      0.19     16.03      0.51     23.35      5.12
2915-54497-0503      0.34      3.52      6227        37      3.70      0.20     -0.81      0.10     -0.69      0.04     -0.50      0.14     15.69      0.70     23.01      5.31
2915-54497-0577      0.35      3.52      6076        52      3.77      0.32     -1.56      0.17     -1.25      0.06     -1.89      0.40     14.90      0.41     22.22      5.18
2916-54507-0602      0.42      3.45      6122        51      3.42      0.35     -1.75      0.16     -1.05      0.05     -1.42      0.30     24.82      0.81     32.01     10.23
2918-54554-0123      1.34      4.34      5838        40      3.49      0.31     -2.71      0.21     -2.29      0.06     -2.07      0.30     18.25      0.78     20.52     17.78
2918-54554-0254      1.34      4.31      6084        41      2.70      0.32     -1.62      0.15     -1.08      0.04     -1.35      0.37     70.23      0.82     71.40     68.32
2918-54554-0319      1.33      4.27      6265        50      3.29      0.38     -1.72      0.18     -1.43      0.06     -0.59      0.20     35.28      0.74     36.95     34.31
2918-54554-0406      1.36      4.22      6271        43      3.88      0.30     -2.27      0.20     -2.24      0.08     -1.79      0.31      7.80      0.95     11.71      7.62
2918-54554-0551      1.37      4.31      6193        37      3.89      0.23     -1.90      0.16     -1.07      0.04     -1.18      0.22      8.09      0.97     11.82      7.93
2919-54537-0020      1.16      2.41      6111        34      2.74      0.28     -2.29      0.17     -1.54      0.04     -2.34      0.38     45.64      0.59     48.61     41.90
2919-54537-0126      1.17      2.47      6247        17      2.85      0.13     -2.46      0.11     -2.16      0.03     -2.00      0.20     24.22      0.64     27.75     22.25
2919-54537-0385      1.13      2.47      6196        28      3.56      0.19     -1.52      0.11     -1.03      0.03     -1.08      0.15     13.57      0.73     17.90     12.28
2919-54537-0579      1.14      2.41      6284        38      4.03      0.24     -2.06      0.18     -1.24      0.05     -1.42      0.24      5.82      0.93     11.28      5.28
2919-54537-0621      1.15      2.39      6260        42      4.02      0.25     -1.56      0.15     -1.09      0.05     -1.14      0.25      6.67      0.93     11.86      6.08
2922-54612-0407      1.05      5.20      6263        36      3.87      0.23     -1.69      0.14     -1.09      0.04     -1.39      0.23      8.43      0.81     10.20      7.33
2923-54563-0027      1.19      2.09      6257        33      3.90      0.20     -1.11      0.11     -0.80      0.05     -0.79      0.15      6.67      0.91     11.34      6.18
2923-54563-0096      1.19      2.14      6293        44      2.88      0.36     -3.10      0.44     -2.28      0.08     -2.75      0.47     57.38      0.49     59.50     53.22
2923-54563-0232      1.18      2.17      6271        50      4.26      0.17     -1.14      0.11     -0.95      0.05     -1.11      0.20      5.77      0.24     10.83      5.33
2923-54563-0377      1.16      2.17      5854        30      3.26      0.24     -3.31      0.28     -2.48      0.05     -2.84      0.30     23.40      0.87     26.35     21.48
2923-54563-0496      1.17      2.15      6245        46      3.51      0.35     -2.50      0.24     -2.17      0.09     -1.80      0.36     24.68      0.74     27.51     22.75
2923-54563-0504      1.17      2.14      6197        27      3.85      0.17     -1.87      0.12     -1.15      0.04     -1.36      0.18      8.67      0.72     12.98      7.97
2924-54582-0044      1.42      5.54      6251        47      2.94      0.38     -2.34      0.20     -2.19      0.07     -2.44      0.45     46.00      0.65     45.80     45.48
2924-54582-0072      1.43      5.61      6125        27      3.84      0.16     -1.48      0.10     -0.95      0.03     -1.30      0.16      7.23      0.64     10.17      7.16
2924-54582-0099      1.43      5.52      6251        58      2.90      0.47     -2.85      0.36     -2.18      0.09     -1.65      0.41     60.88      0.50     60.58     60.25
2924-54582-0111      1.43      5.56      6160        58      4.38      0.21     -1.43      0.16     -1.25      0.08     -1.08      0.16      6.55      0.26      9.80      6.49
2924-54582-0117      1.43      5.57      6257        34      3.91      0.23     -1.72      0.13     -1.39      0.05     -1.46      0.23      5.49      0.96      9.20      5.43
2924-54582-0161      1.43      5.48      6255        30      3.66      0.21     -1.75      0.12     -1.15      0.04     -1.33      0.21     11.54      0.50     13.40     11.43
2924-54582-0163      1.43      5.48      6212        48      2.56      0.41     -2.15      0.20     -1.79      0.06     -2.28      0.49     83.38      0.61     82.98     82.55
2924-54582-0205      1.42      5.44      6253        50      2.74      0.41     -2.68      0.28     -2.22      0.08     -1.32      0.34     66.93      0.49     66.62     66.20
2924-54582-0269      1.43      5.36      6282        49      2.72      0.42     -2.65      0.28     -2.46      0.10     -1.70      0.40     59.87      0.49     59.75     59.31
2924-54582-0387      1.45      5.39      6220        47      4.02      0.28     -1.81      0.19     -1.16      0.07     -0.97      0.19      5.80      0.94      9.51      5.76
2924-54582-0597      1.44      5.62      6239        33      2.85      0.27     -2.64      0.19     -1.89      0.04     -2.22      0.34     48.48      0.65     48.33     48.08
2925-54584-0198      1.35      1.84      6239        35      2.80      0.28     -2.59      0.19     -1.95      0.05     -1.98      0.31     51.99      0.48     53.06     50.70
2925-54584-0202      1.37      1.83      6275        36      4.09      0.20     -1.15      0.12     -0.86      0.05     -1.06      0.16      6.28      0.32     10.43      6.15
2925-54584-0516      1.34      1.83      6239        60      3.58      0.48     -2.45      0.28     -2.49      0.12     -1.72      0.42     24.41      0.55     26.11     23.78
2925-54584-0525      1.33      1.83      6276        26      2.73      0.22     -2.87      0.20     -2.31      0.04     -2.42      0.28     49.54      0.48     50.67     48.07
2926-54625-0231      1.09      5.46      6224        33      2.90      0.26     -2.72      0.20     -2.09      0.05     -2.28      0.30     39.28      0.44     37.55     34.84
2926-54625-0264      1.09      5.44      6081         8      2.94      0.06     -1.26      0.04     -1.10      0.01     -0.77      0.06      9.49      0.86     10.34      8.40
2927-54621-0073      0.86      0.18      6216        37      2.77      0.29     -2.76      0.23     -2.02      0.05     -2.20      0.33     45.43      0.49     40.75     34.37
2927-54621-0331      0.89      0.17      6209        32      2.81      0.27     -2.35      0.15     -1.61      0.03     -1.96      0.30     46.42      0.55     41.96     36.16
2927-54621-0515      0.87      0.18      6076        36      2.61      0.31     -2.42      0.16     -1.76      0.04     -2.30      0.36     57.70      0.61     52.97     44.06
2928-54614-0151      1.20      5.92      6037        47      3.97      0.26     -1.58      0.17     -1.14      0.08     -1.04      0.17      6.23      0.92      8.29      5.79
2928-54614-0232      1.20      5.87      6110        49      2.81      0.41     -2.33      0.23     -1.58      0.06     -1.44      0.35     67.16      0.59     64.96     62.64
2928-54614-0241      1.19      5.86      6234        53      3.13      0.42     -1.38      0.16     -1.19      0.07     -0.96      0.25     31.02      0.82     29.28     28.77
2928-54614-0424      1.21      5.89      6127        35      3.70      0.21     -1.97      0.15     -1.06      0.04     -1.07      0.15     15.99      0.73     15.36     14.95
2928-54614-0523      1.21      5.95      6259        79      4.26      0.29     -1.92      0.20     -1.25      0.07     -1.96      0.36      6.33      0.28      8.41      5.93
2928-54614-0571      1.21      5.95      6245        45      4.07      0.30     -2.50      0.25     -1.73      0.06     -1.94      0.33      5.93      0.81      8.20      5.55
2928-54614-0612      1.20      5.97      6295        25      2.91      0.20     -1.71      0.10     -1.39      0.03     -1.08      0.14     39.21      0.45     37.20     36.53
2929-54616-0086      1.35      0.65      5829        39      3.81      0.19     -1.80      0.14     -1.02      0.05     -1.13      0.18     17.16      0.39     17.60     16.72
2929-54616-0252      1.38      0.74      6027        34      3.92      0.20     -1.67      0.13     -1.26      0.05     -1.39      0.19      6.07      0.95      9.32      5.95
2929-54616-0337      1.37      0.74      6145        44      3.02      0.34     -1.95      0.18     -1.40      0.06     -1.66      0.38     60.44      0.33     59.80     59.25
2929-54616-0348      1.37      0.80      6252        43      2.75      0.36     -2.38      0.22     -1.86      0.06     -2.47      0.47     73.44      0.49     72.75     71.93
2929-54616-0372      1.37      0.75      6209        44      3.46      0.32     -1.94      0.19     -1.37      0.06     -1.82      0.41     26.43      0.68     26.49     25.92
2929-54616-0417      1.37      0.74      6262        49      3.75      0.33     -1.67      0.18     -1.30      0.07     -1.93      0.45     14.27      0.56     15.30     13.98
2929-54616-0452      1.37      0.74      6250        44      3.58      0.32     -1.90      0.17     -1.39      0.06     -2.18      0.43     22.60      0.54     22.84     22.14
2929-54616-0490      1.36      0.73      6215        38      2.69      0.32     -2.34      0.18     -1.91      0.05     -2.19      0.37     70.66      0.59     69.85     69.09
2929-54616-0514      1.34      0.79      6048        27      3.91      0.15     -1.57      0.10     -1.10      0.04     -1.34      0.15      5.46      0.95      8.95      5.32
2929-54616-0627      1.33      0.77      6257        41      3.71      0.27     -1.65      0.15     -1.10      0.04     -1.52      0.31     14.54      0.61     15.38     14.14
2930-54589-0023      1.28      0.09      6263        34      2.92      0.26     -2.32      0.18     -1.49      0.04     -1.35      0.28     48.39      0.50     46.73     46.35
2930-54589-0052      1.28      0.04      6300        40      3.57      0.28     -1.44      0.14     -1.00      0.05     -1.11      0.29     17.74      0.97     17.23     16.99
2930-54589-0205      1.29      6.27      5817        35      3.39      0.25     -2.15      0.14     -1.84      0.05     -1.75      0.22     22.78      0.64     21.93     21.87
2930-54589-0305      1.31      0.01      6247        35      4.03      0.21     -1.90      0.16     -1.16      0.05     -1.17      0.21      5.38      0.94      8.43      5.20
2930-54589-0461      1.31      0.07      5862        24      3.87      0.16     -2.49      0.12     -1.94      0.03     -2.02      0.15      8.88      0.41     10.31      8.58
2930-54589-0474      1.31      0.05      6144        60      2.71      0.53     -2.81      0.35     -1.75      0.07     -1.07      0.27     86.38      0.63     84.66     83.41
2930-54589-0514      1.29      0.08      6245        35      3.89      0.24     -2.18      0.16     -1.95      0.06     -2.21      0.31      6.93      0.96      9.05      6.67
2930-54589-0582      1.29      0.10      6202        44      4.22      0.16     -1.40      0.12     -0.91      0.04     -1.17      0.19      6.01      0.24      8.56      5.77
2930-54589-0637      1.28      0.12      6078        23      3.81      0.14     -1.93      0.10     -1.33      0.03     -1.39      0.13      9.61      0.32     10.61      9.21
2931-54590-0080      1.22      1.15      5915        38      3.65      0.23     -2.00      0.16     -1.34      0.05     -1.29      0.20     15.79      0.67     16.68     14.83
2931-54590-0147      1.23      1.15      5902        24      3.85      0.12     -1.43      0.08     -1.03      0.03     -0.86      0.09      8.09      0.68     10.57      7.63
2931-54590-0279      1.25      1.19      6031        36      3.36      0.29     -3.40      0.45     -2.53      0.07     -3.40      0.49     24.85      0.78     25.18     23.55
2931-54590-0339      1.24      1.23      6190        26      3.82      0.17     -1.73      0.11     -1.18      0.03     -1.55      0.21      9.10      0.61     11.44      8.61
2931-54590-0354      1.25      1.22      6275        35      2.81      0.28     -2.30      0.17     -2.27      0.06     -2.19      0.34     50.25      0.63     50.02     47.66
2931-54590-0359      1.25      1.23      6173        43      4.07      0.24     -1.61      0.16     -1.13      0.07     -0.96      0.17      5.73      0.84      9.33      5.43
2931-54590-0543      1.23      1.18      6196        30      2.85      0.24     -2.74      0.20     -1.86      0.04     -2.01      0.29     45.91      0.65     45.58     43.19
2933-54617-0062      1.03      6.27      5807        27      3.63      0.17     -2.25      0.13     -1.52      0.03     -1.92      0.19     14.51      0.53     12.49     12.48
2933-54617-0199      1.05      6.25      6166        43      3.95      0.26     -1.45      0.15     -1.06      0.05     -0.93      0.17      7.08      0.86      7.61      6.14
2933-54617-0306      1.06      6.23      6058        39      3.61      0.27     -1.86      0.15     -1.39      0.05     -1.29      0.23     15.53      0.67     13.60     13.59
2933-54617-0314      1.06      6.22      5991        43      2.68      0.37     -3.12      0.34     -2.34      0.07     -3.24      0.49     50.54      0.51     47.14     44.02
2933-54617-0352      1.07      6.24      6223        36      2.96      0.29     -2.55      0.19     -1.86      0.04     -1.82      0.30     45.58      0.49     42.30     39.92
2933-54617-0372      1.07      6.28      6205        44      3.66      0.33     -2.56      0.25     -1.56      0.06     -2.08      0.38     17.53      0.66     15.41     15.41
2933-54617-0483      1.05      6.26      6286        26      2.68      0.21     -2.92      0.22     -2.14      0.04     -2.19      0.27     50.00      0.51     46.56     43.42
2933-54617-0531      1.05      0.00      6289        36      2.70      0.30     -2.14      0.15     -1.75      0.04     -2.60      0.39     66.86      0.51     63.28     58.09
2935-54652-0342      1.08      0.91      6130        24      2.99      0.17     -1.21      0.09     -1.16      0.03     -0.98      0.15     19.93      0.88     19.21     17.57
2936-54626-0005      0.96      1.09      5927        44      3.13      0.31     -1.53      0.14     -1.11      0.07     -1.16      0.28     39.87      0.89     38.54     32.69
2936-54626-0057      0.96      1.10      6270        39      3.73      0.28     -2.06      0.18     -1.65      0.06     -1.74      0.32     11.78      0.82     12.39      9.67
2936-54626-0073      0.97      1.12      6203        40      3.78      0.25     -1.76      0.17     -0.91      0.05     -1.19      0.26     11.69      0.45     12.40      9.61
2936-54626-0090      0.97      1.09      6156        45      3.88      0.24     -1.21      0.15     -0.81      0.07     -0.98      0.20      8.77      0.99     10.21      7.24
2936-54626-0105      0.97      1.10      5886        46      3.90      0.31     -2.30      0.20     -1.98      0.07     -1.80      0.26      9.62      0.65     10.82      7.93
2936-54626-0305      1.00      1.12      6110        49      2.75      0.41     -1.70      0.15     -1.68      0.06     -1.63      0.38     64.52      0.59     63.11     54.19
2936-54626-0396      0.99      1.13      6290        39      3.98      0.24     -1.72      0.15     -1.18      0.06     -1.92      0.35      6.00      0.97      8.80      5.01
2936-54626-0417      0.98      1.15      6235        27      3.82      0.17     -1.87      0.12     -1.06      0.03     -1.46      0.20      9.00      0.65     10.59      7.47
2936-54626-0423      0.99      1.14      6215        36      4.08      0.19     -1.35      0.13     -0.82      0.05     -0.90      0.15      6.12      0.29      8.88      5.10
2936-54626-0453      0.98      1.14      6153        54      3.06      0.44     -2.30      0.23     -1.62      0.06     -0.96      0.23     59.51      0.37     58.17     49.29
2939-54515-0503      0.53      2.62      6164        24      2.66      0.18     -2.68      0.14     -2.18      0.03     -1.81      0.21     34.05      0.53     40.39     17.13
2939-54515-0505      0.53      2.62      6164        40      2.66      0.39     -2.39      0.14     -1.74      0.03     -1.71      0.25     40.69      0.53     46.97     20.61
2940-54508-0033      0.33      3.71      6298        32      2.93      0.25     -2.31      0.17     -2.15      0.05     -1.75      0.30     29.68      0.31     36.38      9.65
2940-54508-0163      0.32      3.70      6183        33      3.26      0.26     -2.31      0.17     -1.66      0.04     -2.03      0.33     18.88      0.87     25.77      5.87
2941-54507-0263      0.38      3.17      6217        39      3.45      0.30     -2.33      0.19     -1.50      0.04     -1.02      0.17     14.02      0.74     21.65      5.19
2941-54507-0319      0.38      3.17      6022        44      2.64      0.38     -2.50      0.22     -1.70      0.05     -0.99      0.19     44.84      0.78     52.36     16.42
2941-54507-0503      0.40      3.15      6183        29      2.95      0.21     -1.17      0.09     -1.11      0.03     -0.82      0.14     29.84      0.90     37.35     11.54
2942-54521-0089     -0.54      3.56      5945        73      2.80      0.60     -2.31      0.17     -2.17      0.06     -2.19      0.35     57.99      0.49     64.45    -29.82
2942-54521-0473     -0.54      3.53      5946        39      3.11      0.28     -1.96      0.09     -1.42      0.03     -1.11      0.14     37.08      0.36     43.70    -19.06
2943-54502-0135      0.34      3.12      6155        45      3.39      0.32     -1.33      0.13     -1.16      0.06     -0.84      0.18     19.98      0.57     27.65      6.66
2944-54523-0071      0.54      2.62      5992        59      3.17      0.48     -2.83      0.30     -2.14      0.10     -1.96      0.39     45.82      0.78     52.05     23.64
2944-54523-0484      0.53      2.61      6211        47      2.79      0.39     -2.09      0.17     -1.74      0.06     -1.62      0.35     62.13      0.50     68.32     31.14
2946-54506-0144      0.39      3.17      6091        48      3.68      0.32     -1.67      0.15     -1.38      0.07     -1.10      0.24     16.00      0.42     23.60      6.08
2946-54506-0511      0.40      3.15      6188        46      2.90      0.38     -2.49      0.21     -1.73      0.06     -1.18      0.28     49.12      0.44     56.59     18.90
2946-54506-0543      0.40      3.16      6110        38      3.42      0.26     -1.55      0.12     -1.22      0.05     -1.21      0.23     22.14      0.69     29.68      8.54
2949-54557-0117      0.68      0.80      6254        23      3.14      0.17     -1.22      0.08     -1.34      0.02     -0.87      0.12     11.64      0.92      9.94      7.28
2949-54557-0569      0.68      0.83      6278        16      2.84      0.11     -1.23      0.06     -1.08      0.01     -0.89      0.10     21.02      0.83     18.16     13.20
2951-54592-0445      0.72      0.27      6111        28      2.61      0.23     -2.10      0.12     -1.79      0.03     -1.73      0.25     22.80      0.64     17.90     15.10
2954-54561-0127      0.77      0.09      6032        52      2.54      0.41     -1.63      0.17     -1.38      0.06     -0.78      0.24     48.82      0.55     43.43     33.81
2963-54589-0009      1.26      5.37      6105        27      2.60      0.19     -1.22      0.10     -1.04      0.03     -0.72      0.17     34.63      0.45     34.05     32.95
2963-54589-0175      1.27      5.32      6286        47      3.28      0.43     -2.44      0.21     -1.73      0.05     -1.99      0.36     20.26      0.83     20.47     19.34
2963-54589-0270      1.26      5.26      6199        23      2.80      0.17     -2.51      0.15     -2.07      0.03     -1.92      0.25     18.35      0.48     18.81     17.48
2963-54589-0350      1.28      5.23      5920        30      3.33      0.23     -2.54      0.15     -1.94      0.03     -2.42      0.28     14.71      0.77     15.71     14.08
2963-54589-0431      1.27      5.25      6048        28      3.75      0.17     -1.74      0.11     -1.09      0.03     -1.44      0.19      7.59      0.31     10.17      7.26
2963-54589-0474      1.28      5.27      6121        23      3.05      0.18     -3.21      0.26     -2.73      0.04     -2.95      0.29     15.85      0.26     16.63     15.18
2963-54589-0496      1.27      5.29      5935        31      3.89      0.17     -1.85      0.12     -1.28      0.04     -1.42      0.16      5.86      0.63      9.12      5.60
2963-54589-0560      1.27      5.34      5923        46      3.14      0.36     -2.55      0.20     -1.99      0.05     -2.50      0.39     27.29      0.61     27.09     26.09
2963-54589-0583      1.28      5.35      6072        21      3.79      0.13     -1.76      0.09     -1.20      0.02     -1.34      0.14      5.56      0.35      8.93      5.33
2964-54632-0143      1.13      0.41      6023        36      3.56      0.20     -1.23      0.12     -0.78      0.04     -0.90      0.17      9.74      0.57      9.89      8.80
2965-54594-0016      1.26      5.35      6239        36      2.69      0.30     -2.13      0.16     -1.77      0.05     -1.87      0.34     63.33      0.58     62.36     60.22
2965-54594-0082      1.26      5.32      6262        40      3.59      0.28     -2.01      0.18     -1.18      0.06     -1.52      0.31     20.97      0.58     21.09     19.95
2965-54594-0101      1.26      5.33      6297        47      3.68      0.35     -1.94      0.19     -1.65      0.07     -1.72      0.36     18.39      0.52     18.71     17.50
2965-54594-0234      1.26      5.28      6290        29      2.90      0.23     -2.64      0.18     -2.04      0.04     -2.56      0.30     47.13      0.63     46.51     44.93
2965-54594-0294      1.26      5.24      5942        32      3.88      0.17     -1.43      0.10     -1.09      0.04     -1.04      0.11      8.04      0.69     10.43      7.64
2965-54594-0335      1.28      5.23      6267        31      3.02      0.27     -2.83      0.20     -2.44      0.05     -2.68      0.29     43.83      0.39     43.42     42.00
2965-54594-0348      1.28      5.22      6221        44      2.83      0.37     -2.69      0.23     -1.87      0.06     -2.94      0.44     66.23      0.60     65.59     63.45
2965-54594-0382      1.27      5.25      6281        44      2.90      0.37     -2.49      0.21     -1.99      0.06     -2.64      0.41     66.04      0.64     65.33     63.16
2965-54594-0393      1.28      5.24      6228        63      4.14      0.22     -1.60      0.15     -1.10      0.05     -1.43      0.23      6.69      0.83      9.66      6.41
2965-54594-0426      1.28      5.25      6265        43      3.90      0.30     -1.90      0.16     -1.70      0.06     -1.81      0.32      9.02      0.96     11.13      8.63
2965-54594-0450      1.29      5.29      6091        40      3.88      0.26     -2.07      0.17     -1.40      0.05     -1.76      0.27     12.50      0.61     13.78     12.01
2965-54594-0490      1.27      5.30      6253        65      4.38      0.23     -1.67      0.14     -1.72      0.08     -1.41      0.19      6.30      0.24      9.34      6.02
2965-54594-0491      1.27      5.30      6223        48      4.23      0.17     -1.62      0.14     -1.10      0.04     -1.02      0.13      6.28      0.24      9.33      6.01
2965-54594-0506      1.28      5.31      6255        29      4.00      0.20     -1.77      0.11     -1.60      0.04     -2.20      0.26      5.65      0.98      9.01      5.41
2965-54594-0512      1.27      5.33      6222        53      2.67      0.46     -1.98      0.20     -1.53      0.07     -0.90      0.24    107.62      0.54    106.55    102.85
2965-54594-0520      1.28      5.32      6217        34      2.64      0.29     -1.70      0.12     -1.43      0.04     -0.65      0.15     65.73      0.89     64.89     62.94
2973-54591-0181      0.58      0.98      6106        21      2.74      0.17     -2.33      0.11     -1.70      0.02     -1.81      0.21     20.60      0.58     18.30     11.34
2973-54591-0565      0.58      1.01      6120        12      2.99      0.08     -1.16      0.05     -1.03      0.01     -0.80      0.08     10.79      0.91     10.20      5.94
2974-54592-0202      0.55      0.94      6033        54      2.69      0.47     -2.74      0.30     -1.78      0.06     -1.61      0.41     49.31      0.65     45.84     25.90
3105-54825-0101     -1.27      1.90      6214        38      3.83      0.24     -1.43      0.13     -1.09      0.04     -1.36      0.24      9.41      0.63     12.91     -8.99
3105-54825-0125     -1.27      1.86      6152        49      3.51      0.35     -1.79      0.18     -1.18      0.07     -1.52      0.35     21.28      0.65     23.35    -20.36
3105-54825-0293     -1.27      1.81      6100        37      3.89      0.21     -1.38      0.12     -1.03      0.04     -1.04      0.15      6.79      1.02     10.85     -6.48
3105-54825-0357     -1.25      1.82      6120        60      4.26      0.20     -1.23      0.13     -0.98      0.07     -1.00      0.16      5.41      0.24     10.00     -5.13
3105-54825-0400     -1.25      1.84      6167        41      3.79      0.26     -1.67      0.15     -1.12      0.06     -1.11      0.23     13.17      0.66     15.97    -12.51
3105-54825-0446     -1.24      1.90      6153        40      2.76      0.34     -2.21      0.16     -1.77      0.05     -2.37      0.36     56.78      0.49     58.16    -53.77
3105-54825-0456     -1.25      1.90      6135        51      3.83      0.31     -1.69      0.17     -1.52      0.08     -1.44      0.28     12.39      0.69     15.42    -11.74
3105-54825-0526     -1.25      1.91      6272        36      4.07      0.20     -1.68      0.14     -0.89      0.04     -1.14      0.20      5.37      0.93     10.09     -5.09
3105-54825-0571     -1.25      1.94      6013        33      3.58      0.20     -1.64      0.11     -1.05      0.03     -1.19      0.18     13.75      0.69     16.67    -13.03
3105-54825-0579     -1.25      1.93      5881        31      3.67      0.19     -1.85      0.11     -1.38      0.04     -1.21      0.14     15.20      0.65     17.93    -14.42
3105-54825-0586     -1.26      1.94      6236        68      4.16      0.24     -1.76      0.18     -1.05      0.05     -1.23      0.24      5.88      0.82     10.45     -5.59
3105-54825-0630     -1.26      1.96      6024        50      3.67      0.30     -1.70      0.16     -1.21      0.07     -1.24      0.25     17.00      0.78     19.60    -16.19
3106-54714-0083     -0.97      1.97      5930        52      3.77      0.30     -2.00      0.20     -1.29      0.07     -1.79      0.34     11.36      0.63     15.25     -9.38
3106-54714-0503     -0.95      1.98      5837        41      3.91      0.21     -1.81      0.15     -1.16      0.05     -1.50      0.20      6.43      0.80     11.37     -5.24
3106-54714-0568     -0.95      1.99      6023        31      3.68      0.19     -1.61      0.12     -1.04      0.03     -1.26      0.19      8.63      0.77     13.08     -7.01
3106-54738-0022     -0.96      2.00      6092        47      3.62      0.30     -1.63      0.17     -1.01      0.06     -1.13      0.29     18.07      0.60     21.41    -14.84
3106-54738-0027     -0.97      1.99      6291        43      3.94      0.28     -1.60      0.16     -1.02      0.06     -1.31      0.27      7.46      0.91     12.14     -6.16
3106-54738-0158     -0.96      1.97      6166        49      3.20      0.40     -1.79      0.17     -1.24      0.06     -1.86      0.45     44.66      0.78     47.09    -36.67
3106-54738-0164     -0.96      1.96      6008        38      3.18      0.32     -2.47      0.16     -2.19      0.05     -2.83      0.34     35.40      0.73     37.94    -28.96
3106-54738-0286     -0.96      1.93      5923        43      3.48      0.32     -2.11      0.17     -1.73      0.06     -1.65      0.27     23.37      0.74     26.15    -19.21
3106-54738-0300     -0.97      1.93      6154        32      3.83      0.20     -1.48      0.11     -1.21      0.05     -1.87      0.28      9.09      0.68     13.25     -7.48
3106-54738-0369     -0.94      1.95      5854        61      3.26      0.45     -2.09      0.20     -1.60      0.07     -1.75      0.36     39.43      0.88     41.92    -31.82
3106-54738-0386     -0.95      1.95      5942        46      3.96      0.23     -1.35      0.14     -1.20      0.07     -1.10      0.21      6.20      0.95     11.12     -5.04
3106-54738-0393     -0.94      1.95      6113        47      2.76      0.41     -2.33      0.20     -1.65      0.06     -1.65      0.35     66.62      0.64     68.78    -53.96
3106-54738-0480     -0.95      1.96      6126        45      3.93      0.29     -1.79      0.16     -1.44      0.06     -1.29      0.23      7.47      0.81     12.09     -6.09
3106-54738-0497     -0.96      1.97      5857        52      3.19      0.40     -1.77      0.15     -1.76      0.07     -1.38      0.27     42.99      0.84     45.45    -35.17
3106-54738-0518     -0.95      1.98      5874        21      3.83      0.11     -1.77      0.08     -1.18      0.03     -1.42      0.10     10.14      0.45     14.30     -8.26
3106-54738-0563     -0.95      1.99      6010        15      3.84      0.08     -1.60      0.06     -1.08      0.01     -1.19      0.09      6.65      0.66     11.55     -5.40
3109-54833-0174     -1.26      2.34      6034        28      3.81      0.15     -1.52      0.09     -1.02      0.03     -1.00      0.10      8.31      0.67     12.69     -7.93
3109-54833-0421     -1.25      2.32      6210        53      4.16      0.18     -1.20      0.11     -1.07      0.05     -1.12      0.19      5.66      0.24     10.73     -5.38
3109-54833-0457     -1.25      2.35      6090        53      2.77      0.43     -2.27      0.20     -1.36      0.06     -1.32      0.32     68.15      0.59     70.37    -64.68
3109-54833-0475     -1.26      2.33      6098        49      4.36      0.17     -1.05      0.10     -0.97      0.06     -0.91      0.12      5.36      0.24     10.53     -5.10
3109-54833-0558     -1.25      2.40      6250        73      4.34      0.26     -1.82      0.16     -1.40      0.06     -1.71      0.25      5.72      0.24     10.85     -5.44
3110-54747-0157     -0.96      2.34      5834        28      3.77      0.15     -1.68      0.09     -1.23      0.04     -1.29      0.13     13.13      0.64     17.88    -10.78
3110-54747-0209     -0.97      2.32      5851        38      3.49      0.25     -1.99      0.15     -1.36      0.04     -1.76      0.25     22.60      0.78     26.70    -18.69
3110-54747-0243     -0.97      2.31      6246        57      4.35      0.21     -1.77      0.14     -1.49      0.05     -2.18      0.29      6.51      0.24     12.08     -5.38
3110-54747-0262     -0.96      2.30      6168        23      3.87      0.15     -1.80      0.10     -1.06      0.02     -1.30      0.15      6.94      0.68     12.42     -5.70
3110-54747-0402     -0.95      2.33      5950        45      3.00      0.36     -2.20      0.17     -1.52      0.04     -1.11      0.23     56.42      0.37     60.07    -45.80
3110-54747-0465     -0.96      2.32      5982        38      3.78      0.22     -1.70      0.13     -1.15      0.05     -1.44      0.19     14.85      0.37     19.43    -12.16
3110-54747-0469     -0.95      2.32      6080        25      3.82      0.10     -0.84      0.07     -0.71      0.03     -0.76      0.10      8.33      0.75     13.62     -6.80
3110-54747-0523     -0.94      2.34      6011        47      4.08      0.21     -1.16      0.12     -0.78      0.06     -1.05      0.15      6.20      0.93     11.95     -5.03
3110-54747-0584     -0.96      2.36      6066        47      4.20      0.17     -1.25      0.12     -0.94      0.05     -1.01      0.14      6.16      0.25     11.93     -5.03
3112-54802-0079     -1.10      2.25      5849        27      3.90      0.13     -1.71      0.09     -1.21      0.04     -1.48      0.12      6.89      0.75     11.95     -6.14
3112-54802-0115     -1.11      2.24      6155        51      3.16      0.43     -2.85      0.30     -1.97      0.08     -2.21      0.40     43.45      0.78     46.32    -38.84
3112-54802-0157     -1.10      2.23      5811        35      3.72      0.16     -1.30      0.11     -1.00      0.05     -1.15      0.17     15.44      0.49     19.25    -13.75
3112-54802-0189     -1.11      2.20      6160        39      4.02      0.22     -1.74      0.15     -1.04      0.05     -1.16      0.20      5.88      0.82     11.11     -5.26
3112-54802-0195     -1.09      2.20      5911        52      3.72      0.38     -2.67      0.27     -2.09      0.07     -2.45      0.42     20.79      0.46     24.20    -18.47
3112-54802-0210     -1.11      2.20      6243        52      4.32      0.18     -1.43      0.13     -0.94      0.05     -1.07      0.14      5.97      0.24     11.16     -5.36
3112-54802-0283     -1.11      2.17      5911        23      3.62      0.11     -1.24      0.07     -0.76      0.03     -1.01      0.09     11.75      0.49     15.79    -10.53
3112-54802-0297     -1.11      2.18      6190        27      3.85      0.18     -2.09      0.12     -1.48      0.04     -1.64      0.19      8.10      0.72     12.75     -7.27
3112-54802-0306     -1.11      2.18      6128        35      3.98      0.20     -1.44      0.12     -0.93      0.05     -0.92      0.14      5.69      0.90     10.94     -5.08
3112-54802-0315     -1.10      2.17      6289        13      2.97      0.10     -1.49      0.05     -1.25      0.01     -0.81      0.08     14.90      0.52     18.63    -13.27
3112-54802-0412     -1.08      2.21      6226        52      3.15      0.42     -1.98      0.19     -1.55      0.06     -1.60      0.39     57.05      0.79     59.77    -50.40
3112-54802-0449     -1.08      2.21      6278        25      3.87      0.15     -1.52      0.09     -1.01      0.03     -0.99      0.11      6.69      0.94     11.79     -5.89
3112-54802-0494     -1.09      2.23      6193        51      4.20      0.18     -1.63      0.14     -1.16      0.05     -1.14      0.18      5.95      0.24     11.23     -5.28
3112-54802-0542     -1.09      2.25      5979        63      2.77      0.57     -2.33      0.22     -1.86      0.07     -2.48      0.48     77.53      0.64     80.19    -68.92
3114-54773-0080     -0.81      2.57      6154        36      3.89      0.22     -1.87      0.14     -1.18      0.05     -1.13      0.18      9.17      0.78     15.28     -6.62
3114-54773-0125     -0.82      2.55      6261        18      3.60      0.12     -1.33      0.06     -0.92      0.02     -1.03      0.09     11.96      0.57     17.76     -8.76
3114-54773-0140     -0.82      2.55      6043        44      3.59      0.29     -1.57      0.14     -1.16      0.07     -1.75      0.32     20.66      0.81     26.04    -15.13
3114-54773-0205     -0.83      2.55      6253        32      3.95      0.18     -1.57      0.11     -0.91      0.04     -0.98      0.12      6.87      0.94     13.15     -5.06
3114-54773-0309     -0.82      2.51      6095        48      3.75      0.31     -1.80      0.16     -1.17      0.07     -1.00      0.17     19.52      0.74     24.85    -14.26
3114-54773-0343     -0.81      2.52      6094        17      3.86      0.10     -1.77      0.06     -1.18      0.02     -1.23      0.08      6.91      0.68     13.17     -5.00
3114-54773-0418     -0.79      2.53      6212        39      3.87      0.24     -1.61      0.14     -0.92      0.04     -1.01      0.16      9.89      0.80     15.90     -7.03
3114-54773-0426     -0.80      2.53      6216        31      3.86      0.20     -1.76      0.10     -1.21      0.04     -1.34      0.16      9.56      0.71     15.57     -6.88
3114-54773-0450     -0.79      2.54      5924        17      3.84      0.11     -2.44      0.08     -1.66      0.02     -1.90      0.10      8.47      0.50     14.63     -6.03
3114-54773-0593     -0.80      2.57      6243        22      3.88      0.14     -1.82      0.09     -1.01      0.02     -1.52      0.14      7.64      0.98     13.92     -5.48
3115-54793-0254     -0.80      2.25      5855        47      3.49      0.30     -1.86      0.15     -1.35      0.06     -1.13      0.21     22.17      0.78     26.66    -15.90
3115-54793-0283     -0.80      2.25      5809        27      3.46      0.16     -1.61      0.08     -1.12      0.03     -1.11      0.13     14.69      0.78     19.55    -10.54
3115-54793-0344     -0.77      2.24      6275        39      3.64      0.28     -2.01      0.15     -1.26      0.04     -1.57      0.26     15.60      0.84     20.45    -10.89
3115-54793-0445     -0.77      2.27      6197        58      3.04      0.47     -1.92      0.20     -1.37      0.06     -1.49      0.41     62.23      0.37     66.30    -43.19
3115-54793-0480     -0.78      2.26      6132        46      3.69      0.29     -1.77      0.15     -0.98      0.04     -0.86      0.16     17.85      0.42     22.62    -12.58
3115-54793-0492     -0.78      2.27      6110        32      3.78      0.19     -1.59      0.11     -1.05      0.03     -1.30      0.18     12.82      0.41     17.95     -8.97
3115-54793-0526     -0.76      2.27      5908        31      3.84      0.17     -1.39      0.09     -1.20      0.04     -1.36      0.14     20.09      0.74     24.85    -13.84
3115-54793-0571     -0.77      2.28      6121        23      3.77      0.14     -1.69      0.08     -1.02      0.02     -1.17      0.12     10.11      0.40     15.54     -7.05
3116-54792-0032     -0.90      2.71      6209        33      3.75      0.22     -1.70      0.12     -1.09      0.03     -1.03      0.15     10.21      0.82     16.13     -8.00
3116-54792-0150     -0.91      2.69      5843        26      3.75      0.14     -1.56      0.08     -1.17      0.03     -1.19      0.12     10.67      0.64     16.49     -8.44
3116-54792-0214     -0.93      2.68      5882        43      3.92      0.23     -1.89      0.15     -1.15      0.06     -1.43      0.18      6.68      0.99     12.89     -5.33
3116-54792-0381     -0.90      2.64      5928        28      3.75      0.12     -1.09      0.07     -0.69      0.03     -0.68      0.08      9.59      0.50     15.47     -7.51
3116-54792-0410     -0.89      2.65      6065        49      3.46      0.40     -3.13      0.36     -2.48      0.08     -2.76      0.40     22.44      0.79     27.70    -17.40
3116-54792-0524     -0.88      2.67      6167        34      2.75      0.28     -2.51      0.14     -1.93      0.04     -2.00      0.26     48.27      0.49     53.21    -37.26
3116-54792-0554     -0.89      2.69      6233        22      3.78      0.14     -1.52      0.08     -1.00      0.02     -1.27      0.14      7.04      0.71     13.30     -5.48
3121-54749-0213     -0.55      3.11      5901        21      3.58      0.09     -1.12      0.04     -0.72      0.01     -0.62      0.04     11.78      0.51     19.06     -6.18
3121-54749-0299     -0.56      3.10      5810        19      2.61      0.14     -1.81      0.03     -1.30      0.01     -1.10      0.07     38.67      0.53     45.64    -20.54
3121-54749-0378     -0.53      3.08      5994        94      3.83      0.69     -2.86      0.23     -2.11      0.06     -2.49      0.30     14.75      0.62     22.02     -7.45
3121-54749-0401     -0.52      3.08      6060        27      2.77      0.19     -1.33      0.04     -1.21      0.01     -0.96      0.06     48.42      0.66     55.49    -24.19
3121-54749-0502     -0.53      3.11      5888        27      3.66      0.14     -1.58      0.04     -1.13      0.02     -0.92      0.04     13.41      0.68     20.71     -6.78
3121-54749-0553     -0.53      3.11      6218        64      3.67      0.41     -1.90      0.11     -1.18      0.04     -1.32      0.17     21.05      0.73     28.26    -10.57
3121-54749-0625     -0.52      3.12      5980        24      3.48      0.12     -1.19      0.04     -0.96      0.01     -0.89      0.05     13.44      0.45     20.77     -6.65
3121-54762-0202     -0.55      3.11      5815        57      3.74      0.25     -1.27      0.09     -0.89      0.05     -0.61      0.09     10.16      0.44     17.48     -5.33
3121-54762-0290     -0.56      3.10      5880        50      2.96      0.35     -1.65      0.08     -1.22      0.03     -1.35      0.17     29.91      0.56     36.93    -15.89
3121-54762-0415     -0.52      3.08      5932        71      2.58      0.55     -2.17      0.13     -1.56      0.04     -1.02      0.14     46.71      0.60     53.78    -23.33
3121-54762-0529     -0.52      3.09      5938        65      3.75      0.26     -1.07      0.08     -0.68      0.04     -0.65      0.09     10.21      0.50     17.60     -5.06
3121-54762-0636     -0.52      3.12      6095        57      3.51      0.31     -1.52      0.10     -0.84      0.03     -0.42      0.09     14.03      0.51     21.35     -6.95
3122-54821-0071     -1.07      3.10      6293        32      2.77      0.25     -1.70      0.12     -1.37      0.04     -1.39      0.29     52.14      0.48     56.40    -45.81
3122-54821-0312     -1.10      3.03      6048        36      3.61      0.28     -2.90      0.26     -2.06      0.06     -1.92      0.27     12.63      0.67     17.75    -11.25
3122-54821-0378     -1.08      3.03      6119        28      4.35      0.10     -0.30      0.07     -0.21      0.07     -0.28      0.10      5.81      0.24     11.90     -5.11
3122-54821-0563     -1.06      3.07      6202        35      3.92      0.22     -1.77      0.13     -1.19      0.05     -1.32      0.20      5.85      0.99     12.00     -5.10
3123-54741-0171     -0.50      3.54      5950        41      3.58      0.23     -1.53      0.13     -1.01      0.05     -1.30      0.23     17.87      0.70     24.78     -8.57
3123-54741-0405     -0.49      3.52      5828        43      2.58      0.34     -1.96      0.14     -1.37      0.05     -0.94      0.17     82.66      0.59     89.33    -38.75
3123-54741-0428     -0.50      3.53      6224        33      3.57      0.23     -1.75      0.11     -1.22      0.04     -1.41      0.21     17.24      0.58     24.20     -8.23
3123-54741-0451     -0.49      3.53      5967        39      3.83      0.22     -1.70      0.12     -1.24      0.05     -1.27      0.17     13.44      0.67     20.51     -6.29
3126-54804-0084     -0.93      2.98      6297        32      3.89      0.18     -0.96      0.10     -0.80      0.04     -1.29      0.23      6.57      0.93     13.01     -5.26
3126-54804-0268     -0.94      2.97      6228        38      3.82      0.23     -1.61      0.15     -0.97      0.05     -1.24      0.25      8.88      0.60     14.99     -7.20
3126-54804-0280     -0.94      2.96      6193        44      3.86      0.28     -1.56      0.15     -1.25      0.06     -1.19      0.25      6.80      0.68     13.16     -5.50
3126-54804-0297     -0.94      2.94      5979        35      2.72      0.31     -2.14      0.14     -1.80      0.04     -1.55      0.26     48.78      0.55     53.81    -39.33
3126-54804-0313     -0.95      2.96      6116        41      2.67      0.36     -2.25      0.18     -1.56      0.05     -2.16      0.39     60.15      0.63     65.07    -48.85
3126-54804-0338     -0.93      2.94      5862        36      3.69      0.21     -1.78      0.13     -1.33      0.04     -1.80      0.24     16.63      0.65     22.27    -13.35
3126-54804-0468     -0.92      2.96      6181        30      2.76      0.24     -1.39      0.10     -1.19      0.04     -0.92      0.17     68.31      0.74     73.38    -54.23
3126-54804-0508     -0.92      2.96      6209        38      2.69      0.33     -2.42      0.18     -1.97      0.05     -2.15      0.35     57.70      0.58     62.82    -45.73
3127-54835-0066     -0.95      2.95      6234        38      3.77      0.25     -2.02      0.18     -1.18      0.05     -1.37      0.26     11.02      0.77     16.91     -8.98
3127-54835-0463     -0.95      2.91      6244        58      2.94      0.45     -2.56      0.28     -2.17      0.07     -1.51      0.39     59.91      0.60     64.78    -48.73
3127-54835-0585     -0.94      2.94      6087        49      3.70      0.32     -2.21      0.23     -1.24      0.06     -1.12      0.26     16.14      0.72     21.79    -12.98
3127-54835-0625     -0.93      2.95      5912        32      3.65      0.20     -2.16      0.14     -1.36      0.04     -1.62      0.18     14.84      0.67     20.58    -11.89
3129-54747-0200     -0.66      1.36      6252        14      3.11      0.10     -1.67      0.05     -1.38      0.01     -1.15      0.10     15.83      0.78     16.50     -9.69
3133-54789-0209     -0.85      2.03      6296        13      4.38      0.05     -0.23      0.03     -0.34      0.02     -0.14      0.04     10.97      0.60     15.34     -8.26
3133-54789-0316     -0.83      2.02      6043        21      3.74      0.13     -1.91      0.09     -1.09      0.02     -1.22      0.12     10.45      0.65     14.90     -7.71
3133-54789-0385     -0.82      2.02      5977        47      3.93      0.26     -1.67      0.14     -1.12      0.06     -1.73      0.26      7.42      0.97     12.44     -5.43
3133-54789-0519     -0.83      2.07      6085        45      3.84      0.26     -1.61      0.12     -1.05      0.04     -1.41      0.20     13.03      0.70     17.33     -9.65
3133-54789-0629     -0.83      2.08      5919        40      2.86      0.34     -2.63      0.14     -2.13      0.04     -1.88      0.22     55.49      0.43     58.62    -41.09
3133-54789-0634     -0.84      2.08      5834        44      3.55      0.24     -1.56      0.11     -1.10      0.05     -1.27      0.16     20.09      0.49     23.94    -14.94
3134-54806-0082     -1.19      1.63      6148        51      3.93      0.30     -1.81      0.19     -1.13      0.07     -1.36      0.27      6.45      0.80     10.38     -5.99
3134-54806-0147     -1.18      1.64      6212        33      3.90      0.21     -2.11      0.16     -1.27      0.04     -1.04      0.13      5.69      0.97      9.94     -5.26
3135-54770-0223     -0.66      2.03      6073        26      3.63      0.17     -1.58      0.09     -0.99      0.03     -1.29      0.16     13.81      0.69     18.24     -8.46
3135-54770-0356     -0.65      2.03      6066        39      3.83      0.25     -2.21      0.18     -1.38      0.05     -1.42      0.21     14.96      0.74     19.29     -9.10
3137-54730-0378     -0.43      0.55      5837        46      3.42      0.28     -1.76      0.13     -1.18      0.05     -1.11      0.19     24.58      0.68     19.09    -10.31
3137-54730-0586     -0.46      0.56      6214        52      3.85      0.37     -1.87      0.18     -1.78      0.08     -2.57      0.48     12.32      0.72      8.14     -5.51
3138-54740-0143     -0.41      0.53      5829        32      3.63      0.20     -1.85      0.08     -1.49      0.04     -1.73      0.13     15.64      0.53     10.56     -6.31
3138-54740-0172     -0.41      0.53      6010        42      2.91      0.35     -2.64      0.15     -1.97      0.04     -1.44      0.19     52.31      0.53     46.24    -20.61
3138-54740-0333     -0.39      0.55      6028        43      2.67      0.36     -2.43      0.13     -1.77      0.04     -2.31      0.26     62.72      0.62     56.61    -23.79
3138-54740-0637     -0.43      0.55      6228        64      3.75      0.45     -1.68      0.16     -1.48      0.08     -1.96      0.41     16.76      0.82     11.72     -7.02
3141-55008-0006     -0.67      1.14      6293        13      3.24      0.09     -1.41      0.05     -1.20      0.01     -0.85      0.07      9.43      0.93     10.20     -5.87
3141-55008-0095     -0.67      1.14      6226        21      2.99      0.16     -1.59      0.07     -1.44      0.03     -1.15      0.15     18.71      0.46     17.75    -11.56
3141-55008-0366     -0.63      1.16      6194        23      2.92      0.17     -1.41      0.07     -1.14      0.03     -1.07      0.12     25.22      0.68     23.86    -14.88
3141-55008-0402     -0.64      1.17      6153        18      2.81      0.14     -1.68      0.06     -1.41      0.02     -0.98      0.09     24.95      0.65     23.66    -14.84
3141-55008-0444     -0.64      1.17      6085        63      3.53      0.46     -2.04      0.21     -1.52      0.07     -1.16      0.30     25.83      0.73     24.52    -15.51
3141-55008-0467     -0.64      1.16      6079        54      3.31      0.45     -2.57      0.23     -2.75      0.12     -2.16      0.39     37.53      0.79     35.76    -22.48
3141-55008-0509     -0.66      1.16      5842        48      3.69      0.24     -1.25      0.11     -1.08      0.04     -0.86      0.14     16.71      0.50     16.09    -10.25
3142-54735-0167     -1.00      1.49      6036        37      3.92      0.21     -1.62      0.12     -1.34      0.05     -1.31      0.18      6.39      0.96     10.01     -5.37
3142-54735-0280     -0.99      1.47      6186        43      3.92      0.25     -1.33      0.14     -1.10      0.05     -1.15      0.26      6.90      0.93     10.27     -5.77
3142-54735-0368     -0.98      1.50      5814        32      3.75      0.17     -1.66      0.10     -1.24      0.04     -1.45      0.15     14.61      0.61     16.39    -12.13
3142-54735-0543     -1.00      1.53      6216        26      3.75      0.17     -1.74      0.10     -1.01      0.03     -1.19      0.16     10.51      0.82     13.06     -8.86
3142-54735-0545     -1.00      1.53      6051        41      2.79      0.35     -2.51      0.19     -1.75      0.04     -2.24      0.35     57.30      0.59     57.67    -48.19
3142-54735-0594     -1.01      1.53      6136        22      3.87      0.14     -2.12      0.11     -1.24      0.03     -1.80      0.17      6.67      0.71     10.30     -5.64
3142-54735-0614     -1.00      1.54      6235        48      3.90      0.34     -1.92      0.19     -1.60      0.07     -1.13      0.25      8.19      0.97     11.34     -6.87
3143-54772-0080     -0.90      1.26      6228        54      4.00      0.33     -1.45      0.15     -1.09      0.05     -1.29      0.26      7.61      0.94      9.94     -5.95
3143-54772-0120     -0.89      1.26      5884        40      3.36      0.22     -1.20      0.09     -0.92      0.04     -0.83      0.13     21.73      0.79     21.65    -16.93
3143-54772-0167     -0.89      1.24      5903        41      3.54      0.24     -1.62      0.11     -1.27      0.05     -0.84      0.12     19.58      0.78     19.54    -15.15
3143-54772-0286     -0.88      1.21      6177        19      3.80      0.13     -1.91      0.07     -1.37      0.02     -1.77      0.13      6.91      0.76      9.34     -5.33
3143-54772-0407     -0.86      1.26      6037        28      3.59      0.20     -2.10      0.09     -1.48      0.03     -1.98      0.17     13.19      0.64     14.02    -10.04
3143-54772-0531     -0.88      1.27      6148        42      3.29      0.35     -3.19      0.30     -2.70      0.07     -2.89      0.31     32.77      0.78     32.24    -25.21
3143-54772-0560     -0.89      1.26      6002        45      3.60      0.23     -1.00      0.10     -0.65      0.05     -1.07      0.16     20.50      0.65     20.55    -15.93
3143-54772-0625     -0.90      1.28      6099        53      3.82      0.34     -1.89      0.19     -1.32      0.07     -1.00      0.18     16.98      0.71     17.43    -13.27
3143-54772-0629     -0.90      1.28      6199        33      3.84      0.23     -2.21      0.14     -1.88      0.05     -1.60      0.20     10.11      0.72     11.72     -7.90
3144-54763-0126     -1.16      1.29      6142        55      3.11      0.43     -1.84      0.19     -1.20      0.08     -1.19      0.36     59.48      0.56     59.13    -54.48
3144-54763-0167     -1.15      1.30      6213        31      4.00      0.18     -1.52      0.11     -1.00      0.04     -1.16      0.17      5.77      0.94      9.34     -5.28
3144-54763-0193     -1.14      1.30      6258        23      3.69      0.17     -1.83      0.09     -1.27      0.03     -1.22      0.15     11.87      0.66     13.56    -10.80
3144-54763-0196     -1.14      1.30      6259        41      3.81      0.27     -1.65      0.15     -1.04      0.05     -1.53      0.29     13.00      0.66     14.49    -11.82
3144-54763-0267     -1.14      1.28      6218        11      2.71      0.09     -2.46      0.07     -1.86      0.01     -2.03      0.13     22.29      0.63     22.75    -20.24
3144-54763-0332     -1.13      1.30      6051        43      4.16      0.15     -1.22      0.10     -0.93      0.05     -0.89      0.12      5.75      0.24      9.30     -5.19
3144-54763-0392     -1.13      1.30      6226        87      4.14      0.32     -2.32      0.23     -1.84      0.07     -1.50      0.25      5.54      0.82      9.20     -5.02
3144-54763-0402     -1.14      1.34      5919        24      3.59      0.17     -2.68      0.12     -1.98      0.03     -2.02      0.17     14.79      0.59     16.12    -13.44
3144-54763-0500     -1.15      1.33      5985        23      3.85      0.17     -2.72      0.13     -2.20      0.03     -2.22      0.17      8.69      0.78     11.23     -7.93
3144-54763-0515     -1.15      1.34      6218        46      3.88      0.28     -1.51      0.15     -1.12      0.08     -1.10      0.25      9.76      0.97     12.03     -8.92
3145-54801-0157     -1.12      1.25      6217        58      4.20      0.18     -1.05      0.11     -0.73      0.06     -0.79      0.14      6.55      0.24      9.62     -5.90
3145-54801-0215     -1.12      1.22      6111        48      4.29      0.15     -0.90      0.09     -0.71      0.06     -0.89      0.12      5.74      0.24      9.12     -5.18
3145-54801-0285     -1.12      1.20      6010        29      3.83      0.16     -1.30      0.09     -1.11      0.05     -1.04      0.11      9.54      0.72     11.43     -8.58
3145-54801-0545     -1.13      1.29      6041        35      3.96      0.18     -1.58      0.12     -1.03      0.04     -1.23      0.16      6.03      0.97      9.43     -5.45
3145-54801-0584     -1.13      1.30      6001        51      4.17      0.20     -1.41      0.13     -1.11      0.08     -1.00      0.14      5.88      0.25      9.37     -5.31
3145-54801-0620     -1.12      1.31      5822        45      3.90      0.25     -2.08      0.15     -1.47      0.07     -1.64      0.19     13.31      0.80     14.74    -12.01
3145-54801-0624     -1.13      1.30      6186        28      3.72      0.18     -1.49      0.09     -1.01      0.03     -1.19      0.16     12.41      0.55     13.98    -11.24
3146-54773-0049     -0.77      1.06      5975        39      3.70      0.24     -1.68      0.11     -1.12      0.04     -1.25      0.17      9.60      0.38     10.13     -6.70
3146-54773-0172     -0.75      1.07      6204        54      3.25      0.44     -2.41      0.24     -1.75      0.06     -1.75      0.39     32.24      0.88     30.38    -21.95
3146-54773-0415     -0.74      1.09      5893        51      2.82      0.44     -2.66      0.23     -1.81      0.05     -2.09      0.38     52.26      0.49     50.09    -35.16
3146-54773-0540     -0.74      1.10      5836        47      2.98      0.37     -1.85      0.14     -1.65      0.05     -1.72      0.32     43.92      0.51     41.93    -29.65
3146-54773-0634     -0.77      1.09      5878        38      2.90      0.28     -1.66      0.10     -1.36      0.03     -0.85      0.13     38.80      0.48     36.94    -27.09
3148-54802-0058      0.60      3.50      6077        51      3.55      0.34     -1.81      0.20     -1.12      0.08     -0.93      0.22     23.85      0.77     30.47     13.39
3148-54802-0129      0.58      3.50      6208        20      2.72      0.16     -1.94      0.09     -1.49      0.02     -1.09      0.12     33.13      0.43     39.70     18.27
3148-54802-0256      0.58      3.49      6040        19      3.46      0.13     -1.81      0.08     -1.13      0.02     -1.20      0.13     13.81      0.78     20.70      7.54
3148-54802-0358      0.58      3.46      6218        34      3.78      0.24     -1.72      0.12     -1.41      0.04     -1.44      0.21     11.43      0.82     18.45      6.26
3148-54802-0413      0.60      3.45      6107        45      3.79      0.28     -1.85      0.17     -1.12      0.06     -1.35      0.26     16.85      0.33     23.68      9.46
3148-54802-0423      0.59      3.47      6067        30      3.73      0.17     -1.65      0.11     -0.85      0.03     -1.10      0.17     14.17      0.41     21.06      7.87
3148-54802-0434      0.59      3.47      6119        44      3.59      0.27     -1.54      0.14     -0.92      0.04     -0.89      0.18     20.87      0.75     27.61     11.59
3148-54802-0450      0.60      3.45      6288        52      3.61      0.40     -2.33      0.22     -1.91      0.06     -1.74      0.35     21.52      0.82     28.25     12.13
3148-54802-0599      0.61      3.48      5882        26      3.69      0.13     -1.42      0.08     -0.93      0.03     -1.21      0.13     12.32      0.71     19.18      7.08
3149-54806-0078      0.75      3.23      6010        45      3.75      0.27     -1.79      0.17     -1.12      0.08     -1.34      0.25     17.67      0.66     24.14     12.03
3149-54806-0480      0.73      3.22      6274        32      3.86      0.19     -1.23      0.11     -0.81      0.04     -1.15      0.22      9.64      0.91     16.46      6.46
3149-54806-0492      0.74      3.21      6178        38      3.63      0.27     -1.56      0.13     -1.21      0.05     -1.89      0.33     17.05      0.50     23.57     11.54
3149-54806-0555      0.75      3.22      5910        24      3.73      0.12     -1.31      0.08     -0.98      0.03     -0.98      0.09     12.72      0.42     19.35      8.66
3149-54806-0559      0.75      3.21      6161        32      3.92      0.16     -1.14      0.10     -0.78      0.04     -1.30      0.20      8.30      0.94     15.16      5.66
3149-54806-0565      0.75      3.19      5974        37      3.76      0.21     -2.06      0.16     -1.10      0.06     -1.41      0.20     16.57      0.65     23.07     11.29
3150-54806-0007      1.20      3.11      6095        37      3.90      0.19     -1.04      0.11     -0.79      0.05     -0.95      0.16      6.31      1.01     11.87      5.87
3150-54806-0063      1.20      3.07      6131        32      3.93      0.18     -1.31      0.11     -0.92      0.04     -0.89      0.13      5.71      1.00     11.40      5.31
3150-54806-0069      1.20      3.08      5805        52      3.47      0.34     -1.68      0.15     -1.71      0.07     -1.57      0.28     22.19      0.52     26.20     20.64
3150-54806-0170      1.18      3.08      6186        35      3.32      0.27     -1.78      0.15     -1.08      0.03     -1.23      0.27     25.93      0.82     29.93     23.92
3150-54806-0182      1.17      3.08      6182        40      2.60      0.36     -2.21      0.19     -1.60      0.04     -1.51      0.34     64.91      0.50     68.40     59.84
3150-54806-0186      1.17      3.09      6195        30      3.88      0.18     -1.35      0.11     -1.05      0.03     -1.23      0.20      5.56      0.97     11.38      5.13
3150-54806-0219      1.17      3.10      6262        31      3.85      0.20     -2.06      0.17     -1.07      0.03     -1.37      0.23      7.85      0.71     13.20      7.24
3150-54806-0224      1.17      3.08      6137        34      3.77      0.20     -1.38      0.13     -0.93      0.04     -1.17      0.23     10.73      0.68     15.70      9.87
3150-54806-0339      1.16      3.04      6233        64      4.22      0.23     -1.49      0.16     -1.12      0.06     -1.59      0.28      5.54      0.24     11.41      5.07
3150-54806-0400      1.16      3.06      6220        44      2.79      0.36     -2.61      0.24     -2.09      0.05     -2.42      0.42     56.80      0.50     60.42     52.12
3150-54806-0457      1.17      3.01      5967        45      2.87      0.39     -2.58      0.22     -1.82      0.05     -2.77      0.47     52.46      0.49     56.07     48.20
3150-54806-0459      1.17      3.02      5923        27      3.58      0.14     -1.39      0.10     -0.88      0.03     -1.21      0.17     11.96      0.35     16.77     11.02
3150-54806-0620      1.18      3.01      6228        35      3.91      0.21     -1.77      0.16     -0.88      0.04     -1.06      0.17      6.44      0.98     12.00      5.96
3150-54806-0630      1.19      3.01      6241        42      4.04      0.26     -1.60      0.16     -1.19      0.06     -1.28      0.25      5.52      0.94     11.26      5.13
3151-54804-0072      0.70      3.96      6157        39      3.63      0.29     -1.95      0.15     -1.51      0.04     -2.08      0.33     15.09      0.46     20.43      9.71
3151-54804-0115      0.70      3.96      6171        39      3.84      0.24     -1.70      0.14     -1.05      0.04     -1.02      0.15     10.44      0.64     16.13      6.70
3151-54804-0392      0.68      3.94      6095        29      3.67      0.17     -1.56      0.10     -0.80      0.03     -1.12      0.17     13.00      0.78     18.61      8.21
3151-54804-0401      0.70      3.92      6174        47      2.85      0.38     -2.20      0.19     -1.49      0.05     -2.13      0.42     61.71      0.64     66.40     39.75
3152-54801-0039      1.01      3.29      6194        52      2.89      0.46     -2.76      0.31     -2.56      0.12     -2.33      0.47     64.59      0.45     69.13     54.70
3152-54801-0198      0.98      3.28      6093        42      3.99      0.20     -1.00      0.13     -0.79      0.07     -0.96      0.18      7.07      0.88     13.26      5.89
3152-54801-0227      0.98      3.29      6216        18      3.69      0.13     -2.02      0.09     -1.50      0.02     -1.84      0.17      8.59      0.70     14.63      7.11
3152-54801-0319      0.97      3.29      6069        45      3.57      0.30     -1.68      0.17     -1.10      0.08     -1.56      0.35     19.84      0.60     25.22     16.33
3152-54801-0326      0.98      3.25      5975        37      3.59      0.21     -1.22      0.11     -1.02      0.04     -1.10      0.21     15.96      0.55     21.46     13.23
3152-54801-0346      0.97      3.27      6152        39      3.58      0.26     -1.62      0.14     -1.03      0.04     -1.60      0.31     18.94      0.71     24.35     15.61
3152-54801-0347      0.97      3.26      6083        35      3.85      0.20     -1.40      0.12     -1.10      0.04     -0.96      0.14      9.70      0.61     15.65      8.00
3152-54801-0384      0.98      3.28      6264        39      3.93      0.25     -1.93      0.18     -1.11      0.06     -0.99      0.17      7.24      0.97     13.44      6.00
3152-54801-0416      0.98      3.25      6145        30      3.87      0.17     -1.27      0.10     -0.87      0.04     -1.00      0.13      7.52      1.00     13.67      6.26
3152-54801-0448      0.99      3.25      6163        35      2.56      0.32     -3.06      0.32     -1.62      0.04     -2.05      0.34     76.96      0.62     81.61     64.30
3152-54801-0472      0.99      3.27      6114        42      3.88      0.25     -1.76      0.17     -1.05      0.05     -1.28      0.23     10.47      0.75     16.29      8.75
3152-54801-0504      1.00      3.26      6211        47      2.80      0.40     -2.60      0.24     -1.99      0.07     -2.78      0.47     66.50      0.50     71.12     55.89
3152-54801-0513      1.00      3.27      6096        33      3.22      0.27     -2.28      0.15     -1.57      0.04     -2.36      0.35     36.26      0.78     41.10     30.53
3152-54801-0514      1.00      3.28      6298        31      3.62      0.23     -2.00      0.13     -1.49      0.04     -1.92      0.28     16.33      0.81     21.69     13.74
3153-54790-0185      0.59      3.18      5880        38      3.77      0.16     -0.80      0.08     -0.69      0.05     -0.65      0.12     12.05      0.77     19.22      6.72
3153-54790-0215      0.59      3.19      6226        19      3.46      0.13     -1.58      0.07     -1.15      0.02     -1.18      0.14     11.98      0.72     19.15      6.65
3153-54790-0342      0.58      3.15      5974        45      3.86      0.25     -1.84      0.15     -1.12      0.06     -1.64      0.25     11.65      0.62     18.86      6.41
3154-54821-0219      0.71      4.15      6226        48      3.89      0.32     -2.00      0.21     -1.28      0.07     -1.49      0.30      7.67      0.97     13.12      5.01
3154-54821-0393      0.72      4.12      5973        25      3.77      0.14     -1.57      0.09     -1.15      0.03     -1.35      0.14     10.01      0.36     15.21      6.62
3154-54821-0539      0.75      4.12      6204        41      3.68      0.28     -1.93      0.17     -1.22      0.05     -1.36      0.26     16.58      0.73     21.14     11.25
3155-54829-0097      0.86      4.07      6000        51      3.71      0.33     -2.00      0.19     -1.36      0.06     -1.32      0.25     16.92      0.65     21.35     12.87
3155-54829-0160      0.85      4.07      6033        29      3.84      0.16     -1.42      0.10     -0.94      0.04     -1.07      0.12      7.76      0.71     13.16      5.83
3155-54829-0225      0.84      4.07      6022        50      3.76      0.33     -2.06      0.21     -1.40      0.07     -1.17      0.25     14.97      0.65     19.59     11.19
3155-54829-0262      0.84      4.07      6025        48      3.87      0.26     -1.44      0.15     -1.02      0.06     -0.93      0.18      9.29      0.67     14.48      6.91
3155-54829-0414      0.86      4.04      5833        34      3.71      0.19     -1.72      0.11     -1.25      0.04     -1.23      0.15     14.08      0.57     18.80     10.64
3155-54829-0506      0.87      4.05      6066        36      3.76      0.20     -1.51      0.12     -0.96      0.04     -1.15      0.21     12.28      0.46     17.13      9.37
3155-54829-0573      0.87      4.08      5995        33      3.55      0.23     -2.02      0.13     -1.42      0.03     -1.81      0.24     17.90      0.77     22.23     13.69
3155-54829-0597      0.88      4.05      6097        41      3.94      0.20     -1.24      0.13     -0.78      0.05     -0.82      0.16      6.63      0.97     12.23      5.10
3156-54792-0072     -0.72      3.28      6207        27      3.52      0.19     -1.55      0.07     -1.15      0.03     -1.08      0.10     13.09      0.64     19.79     -8.61
3156-54792-0081     -0.72      3.26      6229        58      3.50      0.43     -2.27      0.22     -1.51      0.06     -1.29      0.28     27.28      0.68     33.69    -17.93
3156-54792-0086     -0.72      3.27      5889        26      3.19      0.21     -2.69      0.10     -2.22      0.03     -2.29      0.17     24.84      0.84     31.28    -16.32
3156-54792-0108     -0.73      3.27      5846        18      3.19      0.13     -2.04      0.05     -1.54      0.01     -1.57      0.09     18.03      0.84     24.54    -12.04
3156-54792-0124     -0.72      3.25      6172        59      3.52      0.41     -1.83      0.18     -1.48      0.06     -1.21      0.30     27.17      0.64     33.57    -17.92
3156-54792-0157     -0.73      3.25      5821        35      3.79      0.15     -1.28      0.08     -1.13      0.04     -1.17      0.12     12.66      0.35     19.35     -8.44
3156-54792-0213     -0.73      3.24      5866        54      2.88      0.40     -1.79      0.14     -1.26      0.05     -1.12      0.25     68.58      0.49     74.69    -45.84
3156-54792-0216     -0.73      3.24      6042        58      3.71      0.38     -2.21      0.20     -1.34      0.06     -1.07      0.16     18.19      0.65     24.70    -12.15
3156-54792-0412     -0.72      3.24      5805        53      3.75      0.25     -1.14      0.10     -1.14      0.07     -1.01      0.13     17.42      0.48     23.99    -11.51
3156-54792-0492     -0.71      3.26      5878        49      3.65      0.27     -1.80      0.14     -1.43      0.06     -1.45      0.20     25.59      0.60     32.04    -16.72
3156-54792-0509     -0.70      3.23      5812        26      3.72      0.11     -1.02      0.05     -0.84      0.03     -0.88      0.06     11.43      0.57     18.27     -7.37
3156-54792-0531     -0.71      3.26      6188        46      3.31      0.32     -1.90      0.16     -0.91      0.04     -1.13      0.26     42.58      0.88     48.91    -27.66
3156-54792-0567     -0.70      3.27      6173        72      3.56      0.50     -2.59      0.25     -1.24      0.06     -1.27      0.25     25.46      0.55     31.95    -16.44
3156-54792-0589     -0.70      3.25      6280        43      3.83      0.25     -1.25      0.09     -0.78      0.04     -0.97      0.13     10.06      0.94     16.97     -6.46
3156-54792-0625     -0.69      3.25      5961        44      3.86      0.20     -1.35      0.10     -0.92      0.04     -0.79      0.10     10.56      0.69     17.46     -6.75
3158-54794-0084     -0.54      2.63      5841        29      3.57      0.18     -1.59      0.07     -1.32      0.03     -1.20      0.10     14.09      0.60     20.78     -7.22
3158-54794-0085     -0.54      2.63      5952        75      2.79      0.66     -3.27      0.43     -1.96      0.07     -1.27      0.28     88.10      0.45     94.25    -44.99
3158-54794-0123     -0.54      2.62      5926        53      2.68      0.45     -1.94      0.14     -1.46      0.04     -2.33      0.37     87.17      0.55     93.29    -44.67
3158-54794-0139     -0.54      2.63      6028        31      3.78      0.17     -1.80      0.09     -0.98      0.03     -0.94      0.09     13.95      0.23     20.64     -7.11
3158-54794-0405     -0.50      2.61      6070        44      3.37      0.32     -1.94      0.12     -1.28      0.04     -1.50      0.21     36.73      0.83     43.09    -17.74
3158-54794-0475     -0.51      2.61      5830        21      3.24      0.12     -1.67      0.05     -1.04      0.01     -1.10      0.08     24.23      0.89     30.70    -11.91
3158-54794-0518     -0.51      2.63      5995        35      3.61      0.18     -1.19      0.07     -1.09      0.03     -1.10      0.10     18.00      0.47     24.62     -8.85
3158-54794-0633     -0.51      2.64      5991        29      3.81      0.15     -1.28      0.07     -1.00      0.02     -0.83      0.08     12.36      0.67     19.20     -6.01
3158-54794-0640     -0.51      2.64      6058        41      3.59      0.22     -1.18      0.09     -1.01      0.03     -0.78      0.10     19.46      0.53     26.10     -9.48
3159-54802-0160     -0.49      3.55      6217        51      2.95      0.41     -1.81      0.18     -1.31      0.06     -1.13      0.36     54.60      0.49     61.26    -25.84
3159-54802-0417     -0.48      3.52      5929        48      3.62      0.25     -1.03      0.11     -1.02      0.05     -0.99      0.17     16.57      0.53     23.59     -7.70
3159-54802-0594     -0.48      3.55      5957        41      3.52      0.32     -3.13      0.28     -2.59      0.06     -2.52      0.30     19.58      0.65     26.51     -8.99
3160-54793-0334      0.30      3.25      6085        37      3.68      0.17     -0.89      0.09     -0.40      0.04     -0.20      0.11     17.86      0.71     25.58      5.33
3161-54779-0298      0.46      3.12      6077        19      3.43      0.14     -2.41      0.09     -2.19      0.02     -2.46      0.17     15.07      0.86     22.53      6.64
3161-54779-0588      0.49      3.12      6196        29      3.60      0.19     -1.60      0.10     -1.02      0.02     -1.42      0.18     17.18      0.45     24.51      8.16
3161-54779-0594      0.50      3.10      6283        30      3.68      0.20     -1.87      0.12     -1.15      0.03     -1.46      0.20     17.88      0.50     25.20      8.51
3162-54800-0058      0.41      3.57      6225        37      2.76      0.30     -2.66      0.21     -2.04      0.06     -2.42      0.35     63.05      0.49     69.86     25.25
3162-54800-0124      0.40      3.56      5871        55      2.92      0.43     -1.90      0.18     -1.30      0.07     -0.94      0.22     70.96      0.52     77.80     27.76
3162-54800-0402      0.41      3.53      5977        43      3.54      0.25     -1.34      0.13     -0.96      0.04     -1.06      0.17     23.69      0.53     30.77      9.55
3166-54830-0280      0.42      3.33      5826        58      3.33      0.42     -1.91      0.18     -1.56      0.07     -1.71      0.35     32.08      0.77     39.40     13.23
3166-54830-0285      0.42      3.34      5820        35      3.65      0.17     -1.08      0.09     -1.06      0.04     -0.75      0.12     13.21      0.53     20.67      5.43
3169-54821-0044      0.85      2.81      6214        35      3.76      0.23     -1.50      0.13     -1.09      0.04     -1.09      0.17      8.72      0.60     15.09      6.53
3169-54821-0242      0.81      2.82      6154        44      3.80      0.25     -1.56      0.17     -0.95      0.07     -1.25      0.29      9.78      0.65     16.17      7.12
3169-54821-0335      0.81      2.81      6239        44      3.72      0.30     -2.08      0.20     -1.33      0.06     -1.56      0.33     13.58      0.87     19.74      9.87
3169-54821-0349      0.81      2.78      6004        48      3.52      0.36     -2.44      0.22     -1.92      0.06     -1.78      0.32     19.88      0.79     25.77     14.42
3169-54821-0518      0.83      2.78      5879        32      3.77      0.23     -2.95      0.21     -2.61      0.05     -2.62      0.28     10.45      0.42     16.71      7.69
3170-54859-0003      1.21      4.08      6127        44      3.87      0.27     -1.55      0.16     -0.98      0.06     -1.53      0.30      7.90      0.70     12.37      7.39
3170-54859-0193      1.20      4.00      6258        34      2.90      0.26     -1.76      0.14     -1.39      0.04     -1.04      0.20     45.88      0.45     48.43     42.69
3170-54859-0475      1.20      4.01      5806        22      3.88      0.12     -2.04      0.10     -1.38      0.02     -1.47      0.11      7.96      0.80     12.52      7.43
3170-54859-0485      1.21      4.01      6165        47      3.96      0.27     -1.28      0.14     -1.12      0.07     -1.06      0.18      6.63      0.88     11.50      6.20
3170-54859-0498      1.21      3.99      6266        41      4.01      0.23     -1.62      0.17     -0.93      0.05     -1.46      0.29      6.26      0.93     11.25      5.86
3170-54859-0516      1.21      4.00      6241        41      3.10      0.33     -2.00      0.17     -1.39      0.04     -1.52      0.34     46.03      0.49     48.49     43.13
3170-54859-0605      1.23      3.97      5976        36      3.55      0.21     -1.33      0.11     -1.12      0.05     -1.39      0.22     14.66      0.55     18.23     13.79
3170-54859-0615      1.23      4.00      5929        31      3.40      0.19     -1.33      0.10     -1.10      0.04     -1.23      0.20     14.26      0.44     17.83     13.42
3170-54907-0016      1.21      4.08      6131        46      3.86      0.28     -1.76      0.20     -1.02      0.06     -1.32      0.30      9.02      0.70     13.25      8.44
3170-54907-0105      1.21      4.03      6178        42      2.77      0.35     -1.97      0.18     -1.57      0.05     -1.70      0.40     62.77      0.50     65.03     58.68
3170-54907-0143      1.20      4.04      6122        42      3.77      0.30     -2.21      0.20     -2.22      0.07     -1.96      0.35     11.76      0.36     15.64     10.96
3170-54907-0296      1.18      4.02      6208        35      2.89      0.27     -1.37      0.13     -1.08      0.03     -0.73      0.20     47.16      0.92     49.70     43.67
3170-54907-0540      1.22      3.98      6208        27      3.88      0.17     -1.60      0.11     -1.06      0.03     -1.41      0.19      5.77      0.97     10.89      5.41
3170-54907-0614      1.23      3.99      6173        35      3.05      0.27     -1.59      0.13     -1.38      0.04     -0.76      0.16     34.88      0.76     37.49     32.82
3171-54862-0297      0.83      2.45      6083        41      3.00      0.33     -2.07      0.17     -1.66      0.06     -1.49      0.32     37.67      0.56     42.39     27.75
3171-54862-0417      0.81      2.39      6173        45      2.83      0.39     -1.86      0.16     -1.60      0.05     -0.99      0.21     53.34      0.64     57.80     38.64
3171-54862-0602      0.82      2.38      5880        43      3.69      0.24     -1.33      0.13     -1.23      0.06     -1.13      0.21     13.32      0.43     18.61      9.76
3171-54862-0631      0.84      2.38      6089        21      3.64      0.14     -1.71      0.09     -1.16      0.02     -1.38      0.16      8.42      0.74     14.14      6.28
3172-54863-0108      1.38      4.47      6202        47      3.60      0.33     -1.85      0.20     -1.14      0.06     -1.04      0.23     17.42      0.46     19.49     17.12
3172-54863-0182      1.37      4.43      6188        44      3.75      0.28     -1.51      0.16     -1.10      0.06     -2.21      0.46     11.69      0.55     14.53     11.46
3172-54863-0255      1.37      4.41      5992        42      2.56      0.36     -1.86      0.16     -1.55      0.05     -1.00      0.23     63.98      0.45     64.95     62.68
3172-54863-0355      1.38      4.36      5810        37      3.89      0.16     -1.57      0.12     -0.77      0.05     -1.05      0.13      8.14      0.76     11.79      7.98
3172-54863-0403      1.39      4.35      6101        44      4.05      0.23     -1.37      0.14     -1.09      0.04     -1.08      0.16      5.16      0.92      9.79      5.08
3172-54863-0539      1.40      4.39      6290        42      4.10      0.24     -1.30      0.14     -1.08      0.05     -1.03      0.17      5.51      0.29      9.96      5.43
3172-54863-0557      1.40      4.43      6110        45      4.22      0.17     -1.31      0.13     -1.06      0.04     -0.97      0.15      5.11      0.24      9.69      5.04
3173-54849-0015      1.15      2.52      6037        36      3.89      0.18     -1.18      0.12     -0.83      0.05     -0.91      0.15      5.68      1.03     11.25      5.19
3173-54849-0262      1.12      2.57      5876        34      3.79      0.20     -1.56      0.11     -1.35      0.04     -1.52      0.19     10.97      0.32     15.76      9.88
3173-54849-0356      1.11      2.57      6171        41      4.00      0.22     -1.11      0.14     -0.83      0.05     -0.99      0.19      6.34      0.93     11.90      5.69
3173-54849-0374      1.11      2.54      5810        35      3.58      0.18     -1.72      0.13     -1.01      0.04     -1.02      0.14     16.63      0.67     20.90     14.92
3173-54849-0382      1.11      2.55      6145        42      3.74      0.25     -1.34      0.14     -0.89      0.05     -1.05      0.19     12.21      0.71     16.87     10.96
3174-54821-0014      0.63      3.03      6194        37      3.54      0.26     -1.53      0.13     -1.03      0.04     -1.57      0.30     15.22      0.59     22.18      8.92
3174-54821-0048      0.62      3.03      5848        31      3.86      0.19     -1.98      0.12     -1.53      0.04     -1.56      0.15     11.09      0.50     18.18      6.46
3174-54821-0420      0.61      2.99      6013        47      3.72      0.24     -1.41      0.14     -0.78      0.06     -1.02      0.18     15.80      0.36     22.78      9.00
3174-54821-0484      0.62      3.00      6266        22      3.73      0.12     -0.93      0.07     -0.78      0.03     -0.87      0.11     10.54      0.71     17.64      6.09
3174-54821-0499      0.61      3.00      6230        41      2.71      0.34     -2.48      0.20     -1.90      0.04     -2.57      0.42     67.22      0.64     73.85     38.78
3174-54821-0510      0.62      3.00      6077        28      3.56      0.19     -2.03      0.12     -1.34      0.03     -1.89      0.23     15.15      0.77     22.11      8.83
3175-54828-0233      0.64      3.02      5847        36      3.60      0.17     -1.13      0.10     -1.03      0.05     -0.86      0.14     13.08      0.46     20.04      7.82
3175-54828-0373      0.65      2.99      6082        34      3.25      0.24     -1.36      0.12     -0.94      0.04     -1.30      0.27     18.07      0.47     24.88     10.87
3175-54828-0507      0.66      3.01      6278        47      2.60      0.40     -2.35      0.23     -2.00      0.07     -1.35      0.38     64.09      0.47     70.52     39.39
3175-54828-0566      0.66      2.99      5807        27      3.86      0.17     -2.47      0.13     -1.88      0.03     -2.30      0.20      9.58      0.51     16.59      5.89
3176-54832-0114      0.94      2.78      5938        32      3.67      0.18     -1.51      0.11     -1.09      0.04     -1.02      0.14     10.49      0.41     16.32      8.49
3176-54832-0513      0.92      2.73      6144        35      3.83      0.20     -1.53      0.13     -0.96      0.04     -1.40      0.23     10.12      0.64     16.00      8.05
3176-54832-0522      0.93      2.72      6296        33      3.84      0.23     -2.33      0.18     -2.02      0.05     -2.20      0.32      7.68      0.70     13.78      6.17
3176-54832-0635      0.94      2.72      5892        19      3.80      0.10     -1.71      0.08     -1.10      0.02     -1.29      0.11      7.57      0.45     13.66      6.11
3177-54833-0105      0.91      2.71      5881        45      3.69      0.25     -1.83      0.17     -1.22      0.06     -1.49      0.26     18.27      0.65     23.69     14.39
3177-54833-0397      0.88      2.71      5844        45      3.72      0.24     -1.83      0.16     -1.11      0.06     -1.51      0.24     18.00      0.65     23.55     13.86
3178-54848-0065      0.94      3.83      6099        42      3.89      0.25     -1.62      0.15     -1.18      0.06     -1.21      0.23      6.65      1.01     12.52      5.37
3178-54848-0075      0.94      3.82      6223        38      2.73      0.30     -1.57      0.13     -1.47      0.04     -1.04      0.21     38.73      0.54     42.98     31.30
3178-54848-0123      0.92      3.82      5967        46      3.76      0.28     -1.50      0.14     -1.35      0.06     -1.66      0.29     12.74      0.41     17.96     10.12
3178-54848-0255      0.91      3.81      6241        43      3.58      0.31     -2.01      0.19     -1.26      0.05     -1.10      0.27     16.29      0.54     21.32     12.87
3179-54830-0026      0.94      3.75      5922        45      3.71      0.30     -2.03      0.18     -1.59      0.06     -1.83      0.31     14.84      0.61     19.98     11.96
3179-54830-0297      0.90      3.74      6239        46      3.52      0.33     -1.70      0.18     -1.06      0.05     -1.16      0.34     19.04      0.73     24.15     14.89
3180-54864-0014      1.43      3.52      5877        30      3.88      0.11     -0.28      0.06     -0.33      0.06     -0.03      0.10      6.45      1.02     10.92      6.38
3180-54864-0019      1.43      3.47      5984        47      3.69      0.26     -1.47      0.16     -1.08      0.06     -0.98      0.18     14.11      0.40     17.12     13.97
3180-54864-0081      1.42      3.50      6162        39      3.87      0.24     -1.72      0.15     -1.18      0.06     -0.92      0.15      6.83      0.69     11.23      6.75
3180-54864-0132      1.42      3.50      6259        18      2.98      0.13     -1.43      0.07     -1.25      0.02     -0.75      0.11     15.26      0.70     18.22     15.08
3180-54864-0155      1.42      3.46      6298        36      3.91      0.25     -2.13      0.19     -1.45      0.05     -1.60      0.28      5.92      0.95     10.61      5.85
3180-54864-0327      1.39      3.31      6182        32      3.81      0.20     -1.68      0.13     -1.14      0.04     -1.67      0.26      8.42      0.61     12.59      8.29
3180-54864-0342      1.39      3.40      5948        42      3.91      0.22     -1.69      0.15     -1.11      0.06     -1.25      0.20      6.93      0.97     11.46      6.82
3180-54864-0358      1.40      3.40      6143        31      3.86      0.17     -1.27      0.11     -0.92      0.04     -1.33      0.20      6.33      0.89     11.01      6.24
3180-54864-0367      1.40      3.31      5845        42      3.49      0.22     -1.22      0.12     -0.98      0.05     -1.32      0.24     16.55      0.48     19.56     16.31
3180-54864-0621      1.43      3.35      6279        78      4.30      0.28     -2.09      0.24     -1.26      0.06     -1.35      0.26      5.30      0.24     10.17      5.25
3181-54860-0047      1.39      3.42      6285        43      3.99      0.27     -1.77      0.19     -1.09      0.05     -1.16      0.28      5.55      0.97     10.51      5.46
3181-54860-0053      1.39      3.44      6249        47      3.93      0.31     -1.62      0.18     -1.20      0.08     -1.66      0.38      6.61      0.97     11.23      6.50
3181-54860-0064      1.39      3.36      6286        70      4.31      0.25     -1.98      0.22     -1.21      0.07     -0.89      0.18      5.16      0.24     10.25      5.08
3181-54860-0146      1.38      3.36      5982        30      3.89      0.17     -1.56      0.11     -1.14      0.04     -1.18      0.17      5.86      0.77     10.77      5.74
3181-54860-0218      1.37      3.41      6190        57      4.30      0.21     -1.34      0.16     -1.08      0.06     -1.00      0.18      5.12      0.24     10.29      5.02
3181-54860-0223      1.36      3.38      5844        36      3.74      0.18     -1.53      0.13     -1.03      0.04     -1.21      0.19     13.84      0.64     17.32     13.54
3181-54860-0360      1.35      3.32      6202        38      4.01      0.18     -1.11      0.13     -0.75      0.05     -1.04      0.18      6.41      0.94     11.28      6.26
3181-54860-0361      1.36      3.24      6270        89      4.18      0.31     -1.80      0.19     -1.55      0.07     -2.05      0.40      5.25      0.81     10.44      5.14
3181-54860-0362      1.36      3.26      6257        54      4.05      0.36     -2.77      0.37     -1.94      0.08     -1.97      0.41      5.80      0.94     10.80      5.67
3181-54860-0385      1.36      3.31      5991        61      3.39      0.49     -2.80      0.33     -2.61      0.12     -1.60      0.36     34.84      0.82     37.32     34.07
3181-54860-0434      1.36      3.31      6267        37      4.00      0.22     -1.32      0.13     -1.04      0.04     -1.17      0.24      5.93      0.85     10.89      5.80
3181-54860-0445      1.37      3.21      6082        44      3.92      0.23     -1.55      0.16     -0.93      0.05     -1.18      0.24      5.78      0.94     10.77      5.66
3181-54860-0496      1.37      3.30      6285        43      4.04      0.25     -1.48      0.17     -0.98      0.05     -0.67      0.16      6.33      0.93     11.12      6.21
3181-54860-0508      1.38      3.29      6228        33      3.82      0.21     -1.76      0.14     -0.99      0.03     -1.66      0.28      8.00      0.65     12.33      7.85
3181-54860-0556      1.39      3.27      6193        35      2.60      0.30     -2.60      0.21     -1.92      0.04     -1.90      0.35     63.07      0.47     65.01     61.98
3181-54860-0588      1.39      3.30      6012        21      2.61      0.18     -2.11      0.10     -1.85      0.02     -1.23      0.17     31.36      0.48     33.70     30.85
3181-54860-0615      1.39      3.25      5887        35      3.77      0.17     -1.31      0.12     -0.90      0.04     -1.06      0.14     12.06      0.39     15.65     11.85
3182-54828-0449      0.58      3.31      6203        13      2.74      0.10     -1.60      0.05     -1.44      0.01     -0.96      0.08     24.97      0.53     31.87     13.79
3183-54833-0038     -0.79      3.19      6049        48      3.01      0.39     -2.11      0.16     -1.97      0.06     -2.02      0.34     46.47      0.57     52.42    -32.91
3183-54833-0065     -0.79      3.19      6115        44      3.52      0.30     -1.91      0.15     -1.21      0.05     -1.58      0.27     18.40      0.64     24.67    -13.12
3183-54833-0080     -0.79      3.18      5949        61      2.80      0.52     -3.39      0.48     -1.73      0.06     -2.99      0.48     61.93      0.49     67.79    -44.03
3183-54833-0121     -0.81      3.18      6005        43      3.75      0.22     -1.39      0.12     -0.99      0.05     -0.78      0.13     13.27      0.47     19.65     -9.63
3183-54833-0123     -0.81      3.18      5933        34      3.62      0.18     -1.19      0.08     -1.02      0.04     -0.89      0.11     11.48      0.47     17.96     -8.30
3183-54833-0158     -0.80      3.18      5864        72      2.74      0.62     -2.31      0.23     -1.75      0.08     -1.82      0.43     77.09      0.45     82.84    -55.46
3183-54833-0162     -0.81      3.17      6012        57      3.08      0.41     -1.57      0.15     -1.19      0.07     -0.99      0.22     51.93      0.84     57.76    -37.44
3183-54833-0263     -0.81      3.15      6214        53      3.80      0.36     -1.94      0.18     -1.51      0.06     -1.39      0.26     13.52      0.82     19.88     -9.84
3183-54833-0351     -0.81      3.14      5820        10      2.59      0.07     -1.45      0.04     -1.19      0.01     -0.91      0.06     25.67      0.51     31.72    -18.59
3183-54833-0377     -0.80      3.13      5995        46      3.36      0.34     -2.18      0.14     -1.65      0.04     -2.76      0.34     33.49      0.82     39.50    -23.95
3183-54833-0439     -0.80      3.15      5985        46      2.92      0.34     -1.86      0.13     -1.14      0.04     -0.86      0.15     59.76      0.36     65.58    -42.91
3183-54833-0559     -0.78      3.17      6106        39      3.37      0.29     -2.05      0.12     -1.37      0.03     -1.80      0.25     26.70      0.83     32.86    -18.79
3183-54833-0577     -0.78      3.16      6118        55      3.32      0.43     -2.86      0.28     -1.59      0.05     -1.24      0.24     33.24      0.84     39.32    -23.45
3184-54850-0279     -0.87      3.07      6002        54      3.76      0.30     -0.91      0.11     -1.25      0.10     -1.38      0.25     14.44      0.76     20.53    -11.03
3184-54850-0298     -0.88      3.08      5948        43      2.60      0.38     -1.96      0.14     -1.27      0.04     -1.19      0.27     70.93      0.51     76.28    -54.58
3184-54850-0381     -0.86      3.06      6083        39      3.54      0.26     -2.21      0.16     -1.22      0.04     -1.19      0.19     19.46      0.77     25.38    -14.78
3184-54850-0382     -0.87      3.06      6206        56      3.96      0.33     -1.64      0.17     -1.01      0.06     -1.48      0.29      7.64      0.94     14.19     -5.82
3184-54850-0404     -0.85      3.07      5985        42      3.64      0.25     -1.62      0.12     -1.07      0.04     -0.92      0.14     17.01      0.78     23.07    -12.78
3184-54850-0405     -0.84      3.07      6232        38      3.77      0.24     -2.03      0.15     -1.05      0.03     -2.00      0.29     13.01      0.61     19.28     -9.71
3184-54850-0428     -0.86      3.08      5804        46      3.22      0.34     -2.23      0.15     -1.70      0.04     -1.33      0.19     34.53      0.78     40.22    -26.10
3184-54850-0457     -0.84      3.06      6061        27      3.80      0.15     -1.46      0.08     -1.03      0.03     -1.24      0.13      9.53      0.62     16.00     -7.09
3184-54850-0474     -0.85      3.08      6101        36      3.33      0.25     -2.04      0.13     -1.11      0.04     -1.22      0.20     28.60      0.83     34.38    -21.56
3184-54850-0550     -0.85      3.10      6095        21      3.56      0.14     -1.85      0.07     -1.23      0.02     -1.19      0.10     10.65      0.76     17.04     -7.97
3185-54829-0037     -0.90      3.31      5947        36      4.15      0.13     -0.15      0.07     -0.62      0.09     -0.22      0.12      6.45      0.81     13.00     -5.03
3185-54829-0038     -0.90      3.31      6000        32      3.60      0.20     -1.90      0.12     -1.10      0.04     -0.77      0.11     14.23      0.71     20.16    -11.13
3185-54829-0120     -0.91      3.29      5817        56      3.59      0.35     -2.45      0.22     -1.51      0.07     -2.25      0.36     19.41      0.53     25.11    -15.28
3185-54829-0320     -0.93      3.26      5944        61      3.72      0.42     -1.93      0.18     -1.73      0.10     -1.86      0.33     18.88      0.66     24.48    -15.17
3185-54829-0324     -0.91      3.25      5931        39      3.87      0.20     -1.44      0.10     -1.03      0.04     -1.04      0.11      8.55      0.68     14.84     -6.77
3185-54829-0356     -0.92      3.26      6230        71      3.89      0.50     -2.70      0.35     -1.82      0.10     -2.20      0.47     10.51      0.97     16.59     -8.38
3185-54829-0406     -0.90      3.26      6004        56      3.34      0.42     -2.16      0.19     -1.66      0.06     -1.48      0.28     37.09      0.82     42.49    -29.07
3185-54829-0407     -0.90      3.25      6268        50      3.83      0.36     -2.59      0.24     -1.94      0.07     -2.08      0.34     10.02      0.71     16.22     -7.86
3185-54829-0419     -0.90      3.26      6258        66      4.17      0.23     -1.47      0.14     -0.95      0.05     -1.39      0.22      6.89      0.24     13.39     -5.42
3185-54829-0448     -0.90      3.26      5943        26      3.80      0.15     -1.86      0.09     -1.26      0.03     -1.39      0.11      9.68      0.40     15.92     -7.57
3185-54829-0485     -0.91      3.28      5976        56      3.07      0.43     -2.12      0.18     -1.47      0.06     -1.09      0.19     55.34      0.34     60.57    -43.52
3185-54829-0545     -0.89      3.28      6126        47      3.83      0.30     -2.13      0.18     -1.18      0.06     -1.51      0.24     14.54      0.77     20.49    -11.34
3185-54829-0555     -0.90      3.28      6003        33      3.85      0.14     -0.88      0.07     -0.59      0.04     -0.78      0.10      7.26      0.88     13.73     -5.67
3186-54833-0002     -0.87      3.34      6158        50      3.23      0.38     -2.29      0.22     -1.21      0.06     -1.41      0.31     26.22      0.78     31.89    -20.04
3186-54833-0275     -0.89      3.29      6184        67      3.62      0.48     -2.10      0.25     -1.46      0.07     -1.54      0.39     14.70      0.42     20.65    -11.44
3186-54833-0417     -0.86      3.28      6125        65      3.31      0.48     -2.10      0.22     -1.29      0.07     -1.48      0.37     28.29      0.82     33.99    -21.53
3186-54833-0488     -0.87      3.32      6141        47      3.57      0.32     -2.17      0.19     -1.26      0.05     -2.16      0.38     13.35      0.52     19.43    -10.21
3186-54833-0499     -0.87      3.31      6227        46      3.81      0.19     -0.36      0.09     -0.38      0.06     -0.60      0.16      8.60      1.03     15.01     -6.59
3186-54853-0120     -0.87      3.33      5860        55      2.59      0.47     -2.39      0.23     -1.34      0.06     -1.28      0.34     73.59      0.54     78.90    -56.30
3186-54853-0138     -0.89      3.33      5915        44      3.00      0.36     -2.50      0.16     -1.85      0.04     -1.54      0.21     39.80      0.46     45.19    -30.96
3186-54853-0236     -0.89      3.31      6114        47      3.55      0.31     -1.45      0.13     -1.14      0.06     -1.49      0.27     17.18      0.62     23.01    -13.36
3186-54853-0523     -0.86      3.29      6014        45      3.58      0.26     -1.44      0.11     -1.27      0.05     -0.95      0.13     15.54      0.83     21.60    -11.75
3187-54821-0174     -0.56      2.93      6049        62      3.83      0.34     -1.81      0.15     -1.16      0.06     -0.91      0.14     13.10      0.61     20.25     -6.90
3187-54821-0181     -0.56      2.92      5979        48      3.77      0.21     -0.77      0.08     -0.60      0.05     -0.70      0.12     12.44      0.71     19.58     -6.58
3187-54821-0511     -0.54      2.93      6017        62      2.98      0.52     -2.96      0.30     -2.47      0.07     -2.65      0.41     69.51      0.57     76.34    -35.86
3187-54821-0531     -0.53      2.92      6261        37      3.68      0.25     -1.63      0.10     -1.24      0.03     -0.77      0.10     13.50      0.82     20.69     -6.85
3187-54821-0633     -0.53      2.94      6069        51      3.85      0.36     -2.64      0.19     -1.98      0.05     -2.15      0.26     11.01      0.61     18.28     -5.53
3188-54831-0493      0.55      3.34      5919        38      3.69      0.27     -2.33      0.16     -1.92      0.04     -1.82      0.23     13.69      0.65     20.85      7.14
3188-54831-0583      0.57      3.35      6205        34      3.76      0.19     -0.93      0.10     -0.87      0.04     -0.86      0.15     11.11      0.69     18.29      5.98
3189-54833-0117      0.54      3.70      6055        43      3.75      0.21     -1.12      0.13     -0.83      0.06     -0.88      0.18     12.37      0.73     19.01      6.33
3189-54833-0137      0.53      3.70      6011        44      3.81      0.20     -1.03      0.12     -0.78      0.07     -0.82      0.17     11.20      0.75     17.91      5.66
3189-54833-0262      0.52      3.68      6044        37      3.70      0.18     -1.32      0.12     -0.63      0.05     -0.71      0.14     13.10      0.49     19.80      6.50
3189-54833-0423      0.53      3.68      6291        46      3.44      0.31     -0.88      0.13     -1.00      0.05     -1.06      0.27     26.42      0.59     32.79     13.43
3189-54833-0544      0.55      3.68      6046        32      3.66      0.16     -1.19      0.10     -0.78      0.04     -1.07      0.13     10.97      0.56     17.68      5.74
3192-54829-0021      0.72      3.80      5855        34      3.63      0.16     -1.37      0.12     -0.68      0.05     -1.22      0.19     11.78      0.39     17.76      7.75
3192-54829-0167      0.70      3.78      5916        20      3.75      0.12     -1.86      0.08     -1.37      0.02     -1.43      0.11      8.08      0.63     14.45      5.20
3192-54829-0203      0.69      3.79      6037        35      3.63      0.20     -1.59      0.12     -0.90      0.04     -1.10      0.20     12.28      0.78     18.30      7.81
3192-54829-0259      0.69      3.79      5919        41      3.71      0.22     -1.58      0.14     -1.02      0.04     -0.92      0.15     14.14      0.72     20.08      8.98
3192-54829-0366      0.71      3.75      6256        36      3.73      0.25     -1.45      0.13     -1.11      0.05     -1.55      0.30     12.05      0.66     18.15      7.83
3192-54829-0577      0.72      3.76      6192        37      3.82      0.24     -1.60      0.13     -1.31      0.04     -1.50      0.25     10.30      0.61     16.45      6.80
3192-54829-0581      0.72      3.78      6071        43      3.83      0.27     -1.74      0.16     -1.30      0.06     -1.48      0.26     12.16      0.70     18.15      8.03
3193-54830-0053      0.92      3.06      6199        31      2.69      0.25     -2.00      0.14     -1.99      0.05     -1.35      0.27     28.95      0.58     34.41     22.95
3193-54830-0081      0.91      3.06      5855        44      3.88      0.21     -1.57      0.15     -1.15      0.07     -1.33      0.22      9.34      0.69     15.59      7.37
3193-54830-0093      0.91      3.05      5812        32      3.85      0.18     -1.68      0.12     -1.28      0.04     -1.40      0.16     10.71      0.42     16.85      8.43
3193-54830-0460      0.90      3.01      6005        40      3.89      0.24     -1.98      0.17     -1.61      0.05     -1.85      0.30      8.80      0.62     15.11      6.89
3194-54833-0014      0.93      3.10      6190        42      3.05      0.34     -2.14      0.20     -1.31      0.05     -1.04      0.22     37.15      0.36     42.41     29.80
3194-54833-0090      0.92      3.11      5935        30      3.66      0.22     -3.04      0.23     -2.80      0.06     -2.63      0.27      8.28      0.77     14.58      6.61
3194-54833-0449      0.90      3.08      6083        18      2.80      0.14     -1.56      0.08     -1.33      0.02     -0.89      0.11     26.16      0.64     31.74     20.53
3194-54833-0580      0.92      3.08      6085        46      3.61      0.32     -1.94      0.19     -1.36      0.05     -1.48      0.30     17.63      0.64     23.34     14.07
3194-54833-0590      0.92      3.06      6167        29      2.88      0.23     -2.04      0.12     -1.87      0.03     -1.25      0.22     24.02      0.43     29.57     19.04
3194-54833-0603      0.93      3.08      5940        41      3.69      0.23     -1.61      0.14     -1.10      0.04     -1.23      0.22     14.37      0.72     20.19     11.52
3194-54833-0623      0.92      3.06      6066        39      3.91      0.21     -1.58      0.15     -0.90      0.05     -0.96      0.16      6.34      0.95     12.85      5.06
3194-54833-0624      0.92      3.07      6079        35      3.48      0.24     -1.78      0.14     -1.21      0.04     -1.13      0.23     18.68      0.78     24.34     14.89
3195-54832-0077      0.51      3.70      5894        42      3.12      0.29     -1.53      0.13     -1.12      0.05     -0.86      0.17     34.70      0.89     40.99     16.85
3195-54832-0566      0.52      3.68      6246        32      2.71      0.26     -2.32      0.15     -1.92      0.04     -1.45      0.24     50.01      0.63     56.24     24.68
3196-54834-0036      0.76      3.81      6015        44      3.80      0.21     -0.74      0.10     -0.67      0.07     -0.80      0.18     10.00      0.71     15.97      6.87
3196-54834-0156      0.74      3.80      5838        37      3.69      0.21     -1.85      0.14     -1.24      0.05     -1.39      0.19     16.71      0.61     22.33     11.33
3196-54834-0162      0.74      3.80      6012        37      3.13      0.27     -2.03      0.16     -1.22      0.04     -1.47      0.28     43.30      0.32     48.41     29.23
3196-54834-0233      0.73      3.79      5884        28      3.73      0.12     -0.91      0.08     -0.68      0.04     -0.60      0.10     10.97      0.55     17.00      7.31
3196-54834-0262      0.72      3.79      6164        37      3.74      0.25     -1.57      0.14     -1.15      0.05     -0.93      0.17     11.86      0.45     17.82      7.85
3196-54834-0299      0.72      3.80      5984        55      2.94      0.52     -2.71      0.24     -1.84      0.05     -1.97      0.37     48.94      0.38     54.08     32.27
3196-54834-0357      0.72      3.77      6134        35      3.29      0.27     -1.87      0.13     -1.39      0.04     -1.65      0.27     28.64      0.78     34.08     18.99
3196-54834-0393      0.73      3.78      6205        47      3.80      0.30     -1.46      0.16     -1.09      0.05     -1.19      0.28     11.80      0.66     17.78      7.87
3196-54834-0481      0.75      3.79      6063        25      3.85      0.13     -1.70      0.10     -0.85      0.03     -1.25      0.14      7.84      0.66     14.09      5.34
3196-54834-0546      0.76      3.79      5953        22      3.77      0.10     -1.10      0.07     -0.78      0.03     -0.96      0.09      8.62      0.70     14.76      5.94
3196-54834-0599      0.76      3.80      6070        49      3.72      0.31     -2.22      0.23     -1.19      0.06     -1.73      0.34     17.03      0.69     22.58     11.76
3196-54834-0633      0.76      3.81      5800        28      2.57      0.20     -1.57      0.09     -1.20      0.03     -1.23      0.20     52.65      0.46     57.57     36.38
3198-54865-0145     -0.84      2.05      6076        61      3.69      0.43     -1.90      0.19     -1.49      0.07     -1.55      0.31     16.85      0.78     20.77    -12.53
3198-54865-0248     -0.85      2.03      5977        36      3.56      0.28     -2.98      0.22     -2.33      0.06     -2.17      0.24     14.23      0.77     18.23    -10.71
3198-54865-0302     -0.83      2.02      6255        52      4.04      0.26     -0.91      0.13     -0.79      0.08     -1.05      0.20      6.98      0.50     12.05     -5.15
3198-54865-0462     -0.83      2.05      6023        36      3.88      0.18     -1.38      0.10     -0.94      0.04     -1.10      0.15      6.82      0.83     12.02     -5.03
3198-54865-0516     -0.83      2.07      6087        56      3.91      0.31     -2.11      0.20     -0.96      0.05     -1.01      0.17      7.91      0.81     12.92     -5.86
3198-54865-0576     -0.82      2.07      6095        48      3.62      0.31     -1.73      0.15     -1.31      0.05     -1.04      0.17     17.60      0.70     21.57    -12.88
3198-54865-0639     -0.83      2.08      5921        58      3.02      0.48     -2.27      0.16     -2.06      0.06     -2.23      0.34     48.30      0.46     51.50    -35.77
3205-54848-0243      0.37      3.12      6108        54      3.71      0.35     -1.44      0.16     -1.21      0.07     -0.95      0.20     14.08      0.54     21.73      5.08
3206-54852-0390      0.27      3.25      6212        14      2.91      0.10     -1.59      0.05     -1.37      0.01     -0.94      0.07     20.55      0.62     28.32      5.38
3206-54852-0563      0.29      3.25      6270        47      3.60      0.32     -1.17      0.12     -1.10      0.06     -1.58      0.33     19.55      0.67     27.28      5.59
3208-54853-0038      0.58      2.62      6062        44      3.67      0.23     -1.13      0.13     -0.80      0.07     -0.91      0.18     15.81      0.64     22.30      8.64
3208-54853-0055      0.57      2.63      6071        28      3.73      0.17     -1.68      0.11     -1.07      0.03     -1.02      0.12     10.84      0.40     17.57      5.87
3208-54853-0377      0.55      2.60      5884        36      3.67      0.16     -1.04      0.08     -0.72      0.05     -0.73      0.11     12.59      0.55     19.23      6.57
3208-54853-0378      0.55      2.60      6001        45      3.78      0.20     -1.03      0.11     -0.65      0.07     -0.84      0.15     12.36      0.75     19.01      6.45
3208-54853-0596      0.58      2.62      6014        43      3.67      0.21     -1.02      0.11     -0.88      0.06     -0.98      0.17     15.77      0.63     22.26      8.64
3209-54906-0062     -0.44      3.56      6053        64      3.13      0.46     -1.54      0.11     -0.97      0.03     -1.83      0.30     36.15      0.79     43.00    -15.46
3209-54906-0321     -0.46      3.52      5843        37      3.71      0.16     -0.99      0.08     -0.89      0.04     -0.88      0.12     13.72      0.56     20.86     -6.05
3209-54906-0502     -0.44      3.54      5989        39      3.70      0.18     -1.06      0.09     -0.71      0.04     -0.73      0.12     13.12      0.54     20.28     -5.63
3209-54906-0637     -0.44      3.55      5819        40      3.47      0.17     -0.74      0.05     -0.68      0.03     -0.17      0.07     16.41      0.59     23.48     -6.93
3210-54876-0123     -0.45      2.63      5808        34      3.53      0.17     -1.25      0.06     -1.00      0.03     -0.64      0.06     12.66      0.46     19.58     -5.45
3210-54876-0285     -0.44      2.61      6270        70      3.64      0.43     -1.18      0.13     -1.09      0.04     -1.32      0.29     20.00      0.63     26.70     -8.56
3210-54876-0319     -0.44      2.60      5807        51      3.05      0.28     -1.39      0.11     -0.98      0.04     -1.38      0.22     45.92      0.94     52.36    -19.43
3210-54876-0348     -0.43      2.60      5837        21      3.47      0.09     -1.09      0.04     -0.72      0.02     -0.75      0.05     12.36      0.60     19.26     -5.12
3211-54852-0034      0.97      2.42      5810        23      3.62      0.15     -2.33      0.12     -1.66      0.03     -1.77      0.15     10.40      0.53     15.58      8.59
3211-54852-0176      0.96      2.45      6235        45      3.83      0.33     -1.85      0.19     -1.26      0.07     -1.02      0.20     10.26      0.71     15.55      8.42
3211-54852-0178      0.96      2.45      6138        43      3.67      0.30     -1.56      0.15     -1.22      0.06     -1.15      0.26     14.95      0.41     19.84     12.22
3211-54852-0353      0.94      2.47      6109        27      3.74      0.19     -2.26      0.14     -1.57      0.03     -1.58      0.18      9.74      0.71     15.19      7.88
3211-54852-0458      0.95      2.42      6293        45      3.91      0.29     -1.42      0.16     -1.17      0.07     -0.82      0.18      6.99      0.90     12.72      5.68
3211-54852-0500      0.95      2.44      5867        38      3.68      0.26     -2.61      0.20     -1.83      0.05     -2.16      0.28     16.48      0.65     21.26     13.46
3212-54851-0034      0.79      3.62      5807        32      3.57      0.21     -2.20      0.14     -1.67      0.04     -1.72      0.19     14.97      0.43     20.93     10.60
3212-54851-0158      0.77      3.61      5814        36      3.83      0.15     -0.83      0.08     -0.56      0.06     -0.77      0.12      9.54      0.74     15.89      6.63
3212-54851-0554      0.78      3.61      6113        33      3.73      0.20     -1.50      0.11     -1.08      0.03     -1.11      0.19     11.18      0.50     17.38      7.87
3213-54865-0068      1.28      4.65      6260        27      2.63      0.22     -1.67      0.11     -1.40      0.03     -1.05      0.18     56.73      0.46     57.43     54.32
3213-54865-0299      1.25      4.58      6039        54      2.67      0.51     -2.26      0.20     -1.98      0.07     -1.12      0.30     62.37      0.61     63.21     59.25
3213-54865-0302      1.25      4.56      6174        40      3.91      0.25     -1.65      0.16     -1.07      0.05     -1.47      0.28      6.01      0.99     10.23      5.71
3213-54865-0388      1.27      4.54      6201        58      4.27      0.21     -1.35      0.15     -1.11      0.07     -0.99      0.17      5.36      0.24      9.86      5.13
3213-54865-0443      1.29      4.56      6170        41      3.98      0.21     -1.19      0.13     -0.64      0.05     -1.02      0.18      6.51      0.88     10.53      6.26
3213-54865-0499      1.28      4.58      6014        41      3.51      0.24     -1.80      0.15     -0.98      0.04     -1.12      0.24     23.36      0.79     24.97     22.40
3213-54865-0536      1.29      4.59      6131        52      4.21      0.19     -1.33      0.14     -0.99      0.05     -1.05      0.16      5.73      0.25     10.00      5.50
3213-54865-0544      1.29      4.62      6065        39      3.86      0.22     -1.61      0.13     -1.10      0.04     -1.28      0.20      9.73      0.61     12.77      9.35
3213-54865-0616      1.29      4.63      6275        60      4.30      0.21     -1.42      0.14     -1.03      0.05     -1.46      0.24      5.32      0.24      9.71      5.12
3214-54866-0122      1.22      4.69      6132        50      3.57      0.35     -1.61      0.17     -1.35      0.07     -1.39      0.35     19.00      0.56     20.67     17.86
3214-54866-0124      1.22      4.69      6172        47      3.48      0.34     -1.64      0.16     -1.28      0.06     -2.11      0.45     19.82      0.72     21.43     18.64
3214-54866-0205      1.22      4.67      6030        42      3.59      0.28     -1.76      0.15     -1.32      0.06     -1.54      0.28     17.27      0.71     19.12     16.22
3214-54866-0285      1.22      4.65      5818        49      3.93      0.25     -2.01      0.20     -1.52      0.08     -1.84      0.29      6.58      1.01     10.46      6.18
3214-54866-0341      1.24      4.59      6131        38      3.92      0.21     -1.41      0.12     -1.07      0.04     -1.16      0.20      6.45      1.01     10.47      6.09
3214-54866-0434      1.25      4.62      5832        26      2.58      0.21     -1.92      0.10     -1.44      0.03     -1.18      0.18     51.29      0.59     52.15     48.63
3214-54866-0478      1.25      4.65      6079        48      3.82      0.27     -1.64      0.16     -0.79      0.06     -1.27      0.25     13.02      0.65     15.42     12.34
3214-54866-0613      1.26      4.69      6292        40      3.99      0.27     -2.12      0.18     -1.84      0.06     -1.79      0.29      5.75      0.97      9.88      5.47
3215-54861-0026      1.18      2.77      6083        40      3.78      0.21     -1.41      0.14     -0.76      0.06     -1.16      0.25     11.19      0.51     15.92     10.32
3215-54861-0118      1.17      2.79      6173        36      3.93      0.22     -1.30      0.13     -1.04      0.04     -1.32      0.23      5.64      0.94     11.37      5.18
3215-54861-0241      1.16      2.85      5809        41      3.89      0.21     -1.66      0.14     -1.17      0.06     -1.30      0.18      9.06      0.76     14.21      8.30
3215-54861-0398      1.14      2.81      6216        40      4.00      0.24     -1.36      0.14     -1.02      0.04     -1.61      0.31      6.16      0.86     11.87      5.60
3215-54861-0400      1.14      2.81      6003        55      3.02      0.46     -2.63      0.26     -2.11      0.07     -2.48      0.48     50.14      0.51     53.80     45.55
3215-54861-0453      1.14      2.75      6281        37      3.76      0.26     -2.06      0.17     -1.52      0.04     -1.85      0.33     10.63      0.87     15.56      9.67
3215-54861-0553      1.17      2.77      6007        41      3.83      0.28     -1.99      0.15     -2.03      0.05     -1.90      0.28     10.64      0.60     15.48      9.78
3216-54853-0044      1.13      2.82      6096        46      3.52      0.33     -1.70      0.18     -1.31      0.06     -1.57      0.37     16.24      0.79     20.80     14.70
3216-54853-0194      1.11      2.81      6228        49      3.66      0.36     -2.01      0.21     -1.46      0.06     -2.34      0.48     15.87      0.71     20.54     14.24
3216-54853-0467      1.10      2.78      5947        43      3.68      0.23     -1.47      0.15     -1.07      0.05     -1.25      0.25     15.77      0.45     20.47     14.09
3216-54853-0486      1.11      2.78      6226        51      2.73      0.42     -2.63      0.28     -1.98      0.06     -1.72      0.41     66.89      0.44     70.59     59.88
3216-54853-0546      1.12      2.77      6077        38      3.90      0.23     -1.77      0.15     -1.23      0.05     -1.28      0.21      6.69      0.86     12.33      6.02
3221-54864-0061      1.30      3.72      6227        37      3.67      0.26     -1.79      0.15     -1.40      0.05     -1.79      0.34     12.65      0.72     16.39     12.20
3221-54864-0112      1.30      3.69      6155        13      2.55      0.10     -1.17      0.06     -1.07      0.01     -0.71      0.10     33.62      0.58     36.27     32.42
3221-54864-0115      1.30      3.71      5919        35      3.44      0.23     -1.71      0.13     -1.12      0.04     -1.19      0.21     17.91      0.78     21.18     17.26
3221-54864-0127      1.29      3.76      6044        41      2.52      0.35     -1.90      0.15     -1.71      0.05     -1.14      0.30     66.09      0.51     68.33     63.52
3221-54864-0161      1.29      3.68      6125        52      3.71      0.36     -1.50      0.18     -1.39      0.07     -1.71      0.43     14.74      0.75     18.37     14.16
3221-54864-0162      1.29      3.71      6280        76      4.21      0.26     -1.29      0.17     -1.10      0.08     -1.40      0.31      6.37      0.24     11.32      6.12
3221-54864-0163      1.29      3.68      6050        37      3.82      0.21     -1.54      0.14     -0.95      0.04     -0.99      0.16     11.04      0.71     15.10     10.61
3221-54864-0174      1.29      3.72      5928        29      3.73      0.16     -1.28      0.10     -1.02      0.03     -0.89      0.12     10.20      0.42     14.35      9.80
3221-54864-0512      1.30      3.65      6262        17      2.62      0.13     -1.33      0.07     -1.10      0.02     -0.85      0.12     45.24      0.35     47.74     43.61
3221-54864-0557      1.31      3.65      6037        44      3.90      0.24     -1.68      0.17     -1.10      0.06     -0.90      0.16      8.01      0.94     12.53      7.73
3222-54862-0194      1.26      3.58      6126        38      3.37      0.28     -1.66      0.14     -1.19      0.05     -1.06      0.19     20.00      0.76     23.53     19.02
3223-54865-0348      0.84      3.25      5957        40      3.58      0.23     -1.67      0.15     -1.10      0.04     -1.09      0.17     13.51      0.70     19.76     10.02
3224-54849-0034      0.86      3.22      5994        34      3.78      0.18     -1.26      0.12     -0.91      0.04     -0.97      0.15      9.85      0.66     16.22      7.49
3224-54849-0102      0.85      3.22      6052        55      2.98      0.46     -2.37      0.26     -1.48      0.06     -1.91      0.47     53.68      0.57     59.26     40.29
3224-54849-0233      0.83      3.22      6254        33      3.80      0.20     -1.68      0.14     -0.90      0.04     -0.77      0.14      8.22      0.60     14.83      6.08
3224-54849-0246      0.83      3.23      6158        33      2.58      0.27     -2.10      0.15     -1.97      0.04     -1.31      0.27     37.77      0.51     43.53     27.97
3224-54849-0385      0.83      3.20      5802        39      3.84      0.19     -1.57      0.13     -1.13      0.06     -1.03      0.13     11.98      0.46     18.34      8.87
3224-54849-0410      0.84      3.19      6204        17      2.61      0.13     -1.70      0.08     -1.44      0.02     -1.08      0.12     34.45      0.46     40.24     25.61
3224-54849-0522      0.85      3.19      5951        39      3.68      0.24     -1.77      0.14     -1.24      0.05     -1.92      0.31     13.17      0.77     19.40      9.89
3225-54853-0222      0.45      3.06      5927        43      3.65      0.18     -0.84      0.10     -0.56      0.06     -0.80      0.16     15.47      0.69     22.92      6.76
3225-54853-0338      0.46      3.04      6272        35      3.74      0.19     -0.82      0.10     -0.63      0.04     -0.53      0.14     13.74      0.71     21.19      6.08
3225-54853-0367      0.46      3.04      6259        35      2.97      0.28     -2.50      0.18     -2.08      0.04     -1.56      0.27     27.67      0.58     34.99     12.28
3225-54853-0584      0.49      3.06      6072        50      3.53      0.35     -1.54      0.16     -1.26      0.05     -1.84      0.41     20.21      0.63     27.52      9.48
3225-54853-0616      0.49      3.06      6285        31      3.65      0.18     -0.81      0.09     -0.68      0.03     -0.90      0.18     16.25      0.67     23.60      7.59
3226-54857-0356      0.43      3.54      6231        32      3.71      0.17     -1.00      0.10     -0.51      0.04     -0.65      0.14     12.83      0.71     20.00      5.37
3226-54857-0377      0.45      3.54      5890        46      3.71      0.23     -1.90      0.18     -0.88      0.05     -1.17      0.23     19.39      0.65     26.41      8.43
3226-54857-0400      0.44      3.55      5990        41      3.54      0.24     -1.68      0.15     -0.96      0.04     -1.33      0.25     16.47      0.76     23.55      6.96
3226-54857-0444      0.46      3.54      6081        49      3.60      0.32     -1.91      0.19     -1.20      0.06     -1.09      0.19     18.23      0.64     25.25      8.06
3227-54877-0338      0.42      3.35      5889        36      3.56      0.15     -0.89      0.09     -0.51      0.05     -0.41      0.12     17.75      0.69     25.16      7.30
3227-54877-0459      0.43      3.36      6059        34      3.68      0.16     -0.89      0.09     -0.66      0.04     -0.67      0.12     13.51      0.67     20.93      5.68
3227-54893-0405      0.43      3.36      6155        36      3.63      0.18     -0.70      0.09     -0.62      0.04     -0.57      0.14     16.30      0.69     23.68      6.86
3229-54876-0143      0.59      3.23      6167        44      3.59      0.32     -2.00      0.18     -1.57      0.05     -1.83      0.35     15.32      0.46     22.39      8.56
3229-54876-0463      0.59      3.22      6100        34      3.68      0.18     -1.00      0.10     -0.86      0.04     -0.83      0.14     13.12      0.62     20.25      7.30
3229-54876-0518      0.60      3.22      5813        29      3.77      0.17     -2.12      0.12     -1.44      0.03     -1.85      0.17     13.70      0.57     20.78      7.76
3229-54876-0605      0.61      3.20      5952        52      2.50      0.45     -1.98      0.18     -1.65      0.06     -1.03      0.23     64.22      0.64     70.91     36.95
3230-54860-0044      0.49      3.67      5978        38      3.77      0.19     -1.46      0.12     -0.88      0.05     -1.04      0.14     12.74      0.41     19.54      5.95
3230-54860-0125      0.48      3.66      6113        39      3.19      0.32     -2.89      0.25     -2.03      0.05     -2.78      0.36     33.18      0.77     39.67     15.32
3230-54860-0481      0.50      3.64      5946        25      3.66      0.16     -1.89      0.10     -1.33      0.03     -1.42      0.14     12.14      0.77     19.02      5.82
3230-54860-0621      0.51      3.64      6265        45      3.14      0.35     -2.95      0.35     -2.34      0.08     -2.10      0.38     43.66      0.32     50.04     21.47
3230-54860-0628      0.52      3.65      5833        26      3.51      0.14     -1.54      0.08     -0.97      0.03     -1.25      0.13     14.23      0.75     20.97      7.01
3231-54890-0083     -0.58      2.90      6030        57      3.70      0.32     -1.50      0.13     -1.14      0.07     -0.86      0.15     15.51      0.50     22.51     -8.45
3231-54890-0201     -0.58      2.89      5878        60      3.88      0.25     -1.57      0.14     -1.00      0.08     -0.54      0.11     10.17      0.69     17.31     -5.55
3231-54890-0443     -0.55      2.87      6094        59      3.78      0.30     -1.70      0.14     -1.16      0.06     -1.07      0.15     14.31      0.42     21.38     -7.46
3232-54882-0178      1.09      4.33      6145        41      3.94      0.22     -1.06      0.12     -0.87      0.05     -0.69      0.15      6.56      0.93     11.19      5.82
3232-54882-0297      1.08      4.31      6148        45      2.85      0.35     -1.71      0.17     -1.35      0.06     -0.87      0.23     47.38      0.68     49.46     41.88
3232-54882-0298      1.08      4.30      6064        45      3.82      0.26     -1.69      0.18     -1.18      0.08     -0.91      0.19     12.73      0.70     16.25     11.26
3232-54882-0438      1.11      4.32      5943        43      3.85      0.24     -1.86      0.16     -1.21      0.06     -1.60      0.24     14.86      0.90     18.04     13.31
3232-54882-0496      1.11      4.34      6201        31      3.65      0.21     -1.61      0.11     -1.03      0.03     -1.08      0.14     12.25      0.61     15.67     10.98
3232-54882-0520      1.11      4.33      6028        47      3.47      0.35     -2.11      0.18     -1.75      0.06     -2.69      0.45     24.76      0.79     27.27     22.18
3232-54882-0539      1.11      4.37      6237        44      3.58      0.30     -1.88      0.18     -1.10      0.06     -1.85      0.40     20.07      0.54     22.70     17.97
3232-54882-0557      1.12      4.33      6021        45      3.79      0.26     -1.72      0.15     -1.10      0.06     -1.22      0.23     14.51      0.42     17.68     13.03
3232-54882-0565      1.11      4.38      5983        39      3.69      0.24     -1.97      0.16     -1.18      0.05     -1.46      0.23     16.33      0.65     19.20     14.65
3233-54891-0358      0.97      4.57      5986        33      3.66      0.20     -1.66      0.12     -1.17      0.04     -1.34      0.19     12.97      0.78     15.76     10.67
3233-54891-0570      0.99      4.60      5849        30      3.78      0.17     -2.02      0.12     -1.37      0.04     -1.68      0.17     12.45      0.38     15.20     10.43
3233-54891-0610      0.99      4.62      5886        13      2.73      0.10     -1.62      0.05     -1.36      0.01     -1.11      0.10     20.68      0.53     22.52     17.29
3234-54885-0197      1.26      5.41      6222        45      2.59      0.38     -2.96      0.40     -1.49      0.06     -1.52      0.39     71.10      0.47     69.99     67.76
3234-54885-0275      1.26      5.38      6132        36      2.68      0.30     -2.08      0.15     -1.53      0.07     -1.45      0.29     52.14      0.62     51.26     49.71
3234-54885-0321      1.29      5.39      6078        30      3.58      0.19     -2.06      0.15     -1.10      0.04     -1.47      0.22     13.54      0.59     14.47     13.00
3234-54885-0355      1.28      5.35      6249        31      3.84      0.23     -2.82      0.23     -2.68      0.07     -2.62      0.32      6.46      0.70      9.37      6.18
3234-54885-0384      1.28      5.39      6181        59      4.37      0.23     -1.51      0.16     -1.19      0.07     -1.32      0.22      5.26      0.24      8.75      5.04
3234-54885-0415      1.29      5.42      6057        22      3.62      0.14     -1.62      0.09     -1.08      0.02     -1.53      0.17      9.17      0.73     11.01      8.80
3234-54885-0517      1.27      5.45      6139        46      3.46      0.31     -1.70      0.17     -1.03      0.04     -0.95      0.20     23.80      0.72     23.53     22.71
3234-54885-0543      1.26      5.47      6015        51      3.46      0.37     -2.40      0.24     -1.52      0.05     -2.13      0.43     28.44      0.74     27.90     27.12
3234-54885-0636      1.26      5.50      6231        44      4.04      0.27     -1.80      0.17     -1.18      0.06     -1.71      0.31      5.42      0.94      8.64      5.16
3235-54880-0034      1.41      5.85      6045        45      3.60      0.27     -1.56      0.16     -1.04      0.06     -0.98      0.20     15.19      0.79     16.09     14.99
3235-54880-0041      1.40      5.77      6233        37      3.76      0.24     -1.59      0.15     -1.01      0.05     -1.40      0.28      9.96      0.56     11.84      9.82
3235-54880-0071      1.41      5.85      6177        19      2.99      0.14     -1.48      0.07     -1.35      0.02     -0.77      0.10     14.44      0.76     15.49     14.26
3235-54880-0203      1.40      5.66      6083        61      4.18      0.19     -1.01      0.12     -0.69      0.07     -0.88      0.16      5.17      0.24      8.92      5.10
3235-54880-0347      1.44      5.64      5903        32      3.72      0.18     -1.48      0.10     -1.16      0.04     -1.26      0.16     11.72      0.39     13.49     11.62
3235-54880-0400      1.44      5.69      5884        37      3.93      0.19     -1.64      0.13     -1.27      0.05     -1.04      0.13      5.46      0.99      9.19      5.41
3235-54880-0436      1.43      5.72      6058        30      3.58      0.20     -1.65      0.11     -1.13      0.04     -2.21      0.31     14.22      0.68     15.49     14.09
3235-54880-0461      1.43      5.75      6166        36      3.93      0.19     -1.32      0.12     -0.85      0.04     -1.02      0.15      6.33      0.94      9.58      6.27
3235-54880-0494      1.43      5.80      5872        36      3.01      0.26     -1.59      0.11     -1.34      0.04     -1.63      0.27     36.25      0.69     36.11     35.87
3235-54880-0499      1.42      5.79      6263        45      4.22      0.15     -1.39      0.12     -0.94      0.04     -1.07      0.14      5.08      0.24      8.91      5.03
3235-54880-0544      1.43      5.87      6143        42      4.02      0.21     -1.28      0.14     -0.87      0.05     -1.08      0.17      6.02      0.90      9.35      5.95
3235-54880-0554      1.42      5.86      6042        32      3.90      0.21     -2.23      0.15     -1.74      0.04     -2.00      0.24      6.48      0.75      9.56      6.40
3235-54880-0555      1.42      5.86      6211        36      3.51      0.26     -1.72      0.14     -1.26      0.04     -1.52      0.29     17.04      0.65     17.80     16.84
3235-54880-0602      1.43      5.92      6165        35      3.91      0.21     -1.86      0.15     -1.04      0.04     -1.28      0.21      6.58      0.99      9.67      6.52
3235-54880-0617      1.43      5.91      6152        35      3.84      0.21     -1.69      0.14     -1.05      0.04     -1.26      0.22      9.99      0.64     11.98      9.90
3235-54880-0618      1.43      5.91      5896        34      3.76      0.20     -1.51      0.11     -1.32      0.04     -0.98      0.12     12.29      0.67     13.72     12.15
3235-54880-0637      1.42      5.90      6069        45      3.40      0.30     -1.27      0.14     -1.11      0.06     -1.59      0.36     20.64      0.45     21.03     20.39
3236-54892-0178      1.53      1.89      6224        35      4.00      0.21     -1.31      0.12     -0.98      0.04     -1.22      0.22      5.23      0.86      9.62      5.23
3236-54892-0270      1.55      2.01      5829        12      2.65      0.09     -1.52      0.05     -1.28      0.01     -0.94      0.07     18.78      0.37     20.49     18.78
3236-54892-0445      1.51      1.86      5993        45      3.98      0.24     -1.79      0.17     -1.22      0.07     -1.00      0.16      5.21      0.97      9.62      5.21
3236-54892-0447      1.52      1.79      6280        40      4.14      0.26     -1.84      0.16     -1.53      0.06     -1.23      0.22      5.13      0.80      9.55      5.12
3236-54892-0482      1.51      1.67      6299        54      2.66      0.44     -2.63      0.32     -2.15      0.09     -1.39      0.41     79.10      0.56     79.55     78.96
3236-54892-0494      1.52      1.66      6185        34      2.79      0.28     -2.75      0.20     -2.24      0.05     -2.18      0.31     46.94      0.49     47.66     46.87
3236-54892-0502      1.50      1.87      6252        42      4.12      0.22     -1.35      0.15     -0.77      0.06     -0.81      0.17      6.06      0.26     10.13      6.05
3236-54892-0538      1.51      1.59      6042        40      2.70      0.35     -2.47      0.19     -1.85      0.05     -1.20      0.26     59.87      0.65     60.41     59.77
3236-54892-0556      1.50      1.78      6262        92      4.14      0.33     -2.06      0.23     -1.63      0.07     -1.31      0.26      5.84      0.81      9.97      5.83
3236-54892-0583      1.50      1.73      6027        41      3.31      0.33     -2.59      0.20     -2.20      0.06     -2.08      0.32     29.57      0.78     30.71     29.49
3236-54892-0600      1.50      1.70      6272        62      4.27      0.22     -1.55      0.17     -1.13      0.07     -1.02      0.17      5.80      0.24      9.92      5.79
3236-54892-0615      1.51      1.48      6245        33      3.88      0.23     -2.56      0.20     -1.99      0.05     -2.25      0.29      5.97      0.96      9.95      5.96
3238-54885-0296      1.31      2.65      6151        42      3.75      0.26     -1.82      0.19     -0.92      0.05     -1.76      0.38     12.58      0.70     16.39     12.15
3238-54885-0322      1.30      2.64      6178        34      3.88      0.20     -1.59      0.13     -1.04      0.04     -1.41      0.22      6.02      0.88     11.07      5.80
3238-54885-0374      1.31      2.62      5847        41      2.55      0.32     -1.40      0.12     -1.30      0.05     -1.16      0.29     71.58      0.62     73.77     69.16
3238-54885-0397      1.30      2.54      5989        44      3.77      0.26     -1.61      0.15     -1.16      0.06     -1.95      0.34     13.12      0.37     16.82     12.62
3238-54885-0475      1.32      2.55      6194        41      3.77      0.27     -1.69      0.16     -1.25      0.06     -1.26      0.26     12.43      0.45     16.10     12.04
3239-54888-0073      1.18      2.02      6213        30      3.79      0.19     -1.54      0.13     -1.01      0.03     -1.01      0.16      8.11      0.60     12.30      7.51
3239-54888-0144      1.19      2.04      5987        44      3.89      0.23     -1.54      0.17     -0.90      0.07     -1.08      0.18      7.61      0.82     11.94      7.06
3239-54888-0173      1.19      2.05      5889        37      3.83      0.19     -1.43      0.11     -1.08      0.04     -1.00      0.13      9.34      0.77     13.30      8.67
3239-54888-0322      1.16      2.08      6260        42      2.64      0.36     -2.58      0.25     -1.86      0.05     -1.93      0.41     59.24      0.42     61.31     54.36
3239-54888-0360      1.17      2.09      5912        35      3.84      0.17     -1.75      0.14     -1.21      0.05     -1.61      0.22     10.71      0.68     14.56      9.86
3239-54888-0494      1.17      2.05      6107        35      3.68      0.21     -1.20      0.11     -1.00      0.04     -1.19      0.23      9.72      0.57     13.66      8.95
3239-54888-0503      1.18      2.03      5991        34      3.82      0.24     -2.38      0.16     -2.17      0.04     -1.96      0.24      9.12      0.61     13.12      8.41
3239-54888-0585      1.17      2.01      6217        34      3.86      0.21     -1.63      0.14     -1.21      0.04     -1.14      0.22      7.08      0.73     11.53      6.52
3240-54883-0188      1.34      1.67      6105        39      3.93      0.23     -1.52      0.15     -1.13      0.06     -1.26      0.23      5.38      0.89      9.74      5.24
3240-54883-0226      1.34      1.70      6066        41      3.97      0.22     -1.07      0.13     -0.94      0.05     -1.15      0.23      5.89      0.98     10.07      5.74
3240-54883-0246      1.35      1.70      6052        35      3.79      0.22     -1.75      0.14     -1.28      0.05     -1.02      0.15     10.98      0.41     13.76     10.72
3240-54883-0346      1.33      1.78      6003        35      3.80      0.21     -2.00      0.16     -1.28      0.05     -1.48      0.21     11.02      0.22     13.93     10.71
3240-54883-0352      1.34      1.76      6248        12      2.80      0.09     -1.54      0.06     -1.20      0.01     -0.97      0.10     23.03      0.49     24.71     22.42
3240-54883-0424      1.33      1.70      5953        45      3.84      0.29     -1.97      0.17     -1.90      0.06     -1.31      0.21     11.34      0.89     14.07     11.03
3240-54883-0555      1.33      1.61      6251        43      3.72      0.30     -2.10      0.20     -1.56      0.05     -1.93      0.39     13.03      0.82     15.36     12.65
3241-54884-0058     -0.61      2.64      5939        51      3.65      0.29     -1.43      0.12     -0.98      0.05     -1.09      0.14     16.14      0.42     22.56     -9.28
3241-54884-0061     -0.59      2.64      6253        65      3.61      0.41     -1.13      0.13     -0.99      0.05     -1.05      0.20     22.64      0.67     28.97    -12.69
3241-54884-0100     -0.60      2.63      5833        72      3.09      0.47     -1.75      0.16     -1.04      0.05     -0.57      0.16     54.08      0.84     60.08    -30.72
3241-54884-0348     -0.59      2.59      5833        26      3.80      0.14     -2.05      0.09     -1.31      0.03     -1.20      0.09     13.63      0.38     20.10     -7.63
3241-54884-0382     -0.59      2.60      5861        32      3.60      0.15     -1.17      0.07     -0.89      0.03     -0.67      0.07     13.65      0.45     20.14     -7.60
3241-54884-0481     -0.59      2.62      6254        49      3.83      0.34     -1.68      0.12     -1.49      0.05     -1.66      0.23     10.75      0.67     17.43     -5.95
3241-54884-0507     -0.59      2.62      6258        23      2.65      0.18     -1.68      0.07     -1.35      0.02     -0.84      0.09     47.87      0.46     53.93    -26.55
3242-54889-0024      0.95      4.38      6031        36      3.54      0.23     -1.62      0.13     -1.09      0.04     -1.74      0.29     12.64      0.71     16.20     10.29
3242-54889-0025      0.94      4.39      5979        44      3.60      0.24     -1.66      0.16     -0.84      0.07     -1.34      0.26     13.86      0.78     17.25     11.23
3242-54889-0418      0.95      4.33      6027        46      3.89      0.24     -1.39      0.15     -0.99      0.05     -0.86      0.17      6.94      1.04     11.69      5.63
3242-54889-0425      0.94      4.33      6032        46      3.77      0.30     -1.95      0.17     -1.65      0.06     -1.93      0.33     13.35      0.22     17.02     10.81
3242-54889-0522      0.96      4.32      6121        52      2.57      0.43     -2.19      0.20     -2.01      0.07     -1.21      0.33     54.05      0.52     56.33     44.40
3243-54910-0100      0.95      4.42      6244        55      3.14      0.48     -2.34      0.23     -1.75      0.07     -1.55      0.36     42.95      0.79     44.96     35.04
3243-54910-0425      0.95      4.38      6070        39      3.84      0.22     -1.51      0.13     -0.98      0.04     -1.17      0.21     10.13      0.61     14.04      8.27
3243-54910-0490      0.97      4.40      6101        13      2.77      0.09     -1.23      0.04     -1.05      0.01     -0.78      0.07     27.62      0.31     30.06     22.72
3244-54892-0095      1.18      4.37      6012        35      3.85      0.17     -1.38      0.11     -0.91      0.05     -1.02      0.13      7.84      0.67     11.89      7.24
3244-54892-0164      1.18      4.34      6213        50      3.95      0.33     -1.98      0.22     -1.34      0.08     -1.30      0.28      6.29      0.99     10.85      5.81
3244-54892-0271      1.18      4.30      6221        12      2.64      0.09     -1.88      0.06     -1.47      0.01     -1.13      0.11     17.66      0.41     20.48     16.29
3244-54892-0322      1.19      4.27      6161        52      3.77      0.36     -1.90      0.20     -1.33      0.07     -2.10      0.45     14.77      0.36     17.90     13.70
3244-54892-0361      1.20      4.28      6114        40      3.43      0.27     -1.79      0.16     -1.04      0.04     -1.79      0.35     23.14      0.90     25.62     21.52
3244-54892-0383      1.18      4.29      6210        49      2.79      0.41     -2.59      0.25     -1.74      0.06     -1.71      0.39     62.53      0.50     64.26     57.84
3244-54892-0403      1.19      4.30      6079        24      3.76      0.14     -1.47      0.08     -1.14      0.03     -1.23      0.14      9.55      0.46     13.34      8.88
3244-54892-0460      1.20      4.30      5919        42      3.89      0.20     -1.31      0.12     -1.20      0.06     -0.99      0.15      7.70      1.07     11.89      7.18
3244-54892-0527      1.20      4.30      5969        22      3.88      0.11     -1.62      0.08     -0.98      0.02     -1.33      0.11      5.75      0.68     10.51      5.37
3244-54892-0577      1.21      4.32      5977        31      2.83      0.25     -1.54      0.10     -1.40      0.03     -0.86      0.13     49.93      0.52     51.62     46.64
3244-54892-0618      1.21      4.34      6167        37      3.48      0.28     -2.17      0.15     -1.56      0.04     -1.69      0.26     18.52      0.65     21.09     17.33
3244-54892-0621      1.21      4.37      6270        44      3.64      0.32     -2.18      0.20     -1.33      0.06     -1.65      0.32     17.08      0.73     19.71     15.95
3244-54892-0623      1.21      4.38      6051        39      3.67      0.23     -1.29      0.12     -0.95      0.05     -0.92      0.15     14.30      0.48     17.19     13.36
3246-54939-0086      1.11      4.64      6254        45      3.85      0.33     -1.87      0.17     -2.07      0.08     -2.06      0.38      9.06      0.67     12.27      8.10
3246-54939-0178      1.12      4.60      6069        53      2.90      0.45     -2.18      0.19     -2.29      0.08     -2.52      0.47     51.84      0.44     52.84     46.61
3246-54939-0398      1.12      4.58      5806        34      3.70      0.18     -1.88      0.14     -1.10      0.05     -1.32      0.17     15.79      0.45     18.12     14.21
3246-54939-0436      1.12      4.58      6188        34      3.89      0.20     -1.27      0.12     -0.83      0.04     -1.25      0.25      6.41      0.98     10.54      5.78
3246-54939-0596      1.14      4.63      6072        42      3.89      0.24     -1.48      0.15     -1.04      0.05     -1.10      0.24      8.07      0.94     11.55      7.33
3246-54939-0609      1.15      4.63      6287        14      3.13      0.10     -1.35      0.06     -1.10      0.02     -0.86      0.10      9.37      0.83     12.52      8.53
3247-54888-0360      1.13      4.63      5958        33      3.73      0.20     -2.08      0.16     -1.17      0.04     -1.26      0.19     13.13      0.65     15.60     11.90
3247-54888-0431      1.14      4.67      6087        11      2.71      0.08     -1.39      0.05     -1.19      0.01     -0.81      0.08     23.01      0.47     24.50     20.86
3247-54888-0540      1.15      4.68      6177        49      4.37      0.18     -1.23      0.14     -1.08      0.05     -1.15      0.22      5.64      0.24      9.85      5.15
3247-54888-0625      1.15      4.74      5850        41      3.48      0.27     -2.11      0.17     -1.51      0.05     -1.38      0.22     18.14      0.74     19.75     16.57
3248-54880-0140      0.83      3.90      6105        37      3.76      0.21     -1.47      0.14     -0.85      0.05     -1.39      0.25     11.93      0.71     17.30      8.81
3248-54880-0203      0.82      3.92      6070        45      2.88      0.34     -1.55      0.14     -1.05      0.05     -0.96      0.22     54.24      0.62     58.56     39.77
3248-54880-0372      0.84      3.86      6231        12      2.90      0.08     -1.24      0.05     -1.00      0.01     -0.89      0.08     16.29      0.89     21.47     12.10
3249-54880-0142      0.87      3.93      6196        45      3.71      0.30     -1.79      0.18     -1.13      0.06     -1.40      0.30     14.21      0.66     19.23     10.83
3249-54880-0191      0.86      3.91      6234        19      2.72      0.14     -1.52      0.08     -1.39      0.02     -0.89      0.12     25.94      0.83     30.52     19.61
3249-54880-0214      0.85      3.95      6205        39      2.68      0.31     -2.55      0.23     -1.78      0.06     -2.12      0.39     54.15      0.53     58.23     40.68
3249-54880-0321      0.86      3.89      6094        43      3.59      0.29     -1.43      0.14     -1.28      0.05     -1.04      0.18     17.63      0.59     22.57     13.40
3249-54880-0360      0.85      3.90      6088        26      3.72      0.17     -1.85      0.11     -1.33      0.03     -1.42      0.16     10.24      0.68     15.73      7.71
3249-54880-0400      0.86      3.90      6129        39      3.49      0.25     -1.67      0.15     -0.97      0.04     -1.09      0.18     18.83      0.77     23.70     14.22
3249-54880-0537      0.88      3.91      6198        41      3.85      0.26     -1.76      0.15     -1.12      0.05     -1.20      0.24      8.85      0.64     14.40      6.81
3249-54880-0624      0.89      3.93      6165        38      3.89      0.20     -1.42      0.14     -0.90      0.04     -0.94      0.16      7.30      0.99     13.00      5.67
3250-54883-0149      1.05      3.71      6175        11      2.67      0.08     -1.48      0.06     -1.27      0.01     -0.83      0.09     16.34      0.82     21.00     14.16
3250-54883-0222      1.03      3.70      6108        41      3.74      0.23     -1.32      0.14     -0.82      0.05     -0.78      0.17     12.34      0.68     17.37     10.60
3250-54883-0247      1.03      3.74      6145        45      2.63      0.37     -2.12      0.19     -1.70      0.06     -0.86      0.21     55.28      0.58     59.13     47.39
3250-54883-0344      1.03      3.67      6165        39      3.84      0.23     -1.41      0.14     -0.97      0.04     -1.17      0.25      9.01      0.64     14.46      7.71
3250-54883-0361      1.04      3.65      6248        56      2.90      0.45     -2.89      0.43     -1.84      0.07     -1.39      0.43     61.19      0.50     65.09     52.90
3250-54883-0364      1.04      3.67      6202        47      3.84      0.30     -1.36      0.16     -1.24      0.06     -0.95      0.20      9.41      0.77     14.76      8.14
3250-54883-0371      1.04      3.65      6217        31      2.94      0.24     -1.81      0.13     -1.45      0.03     -0.68      0.15     28.13      0.48     32.44     24.33
3250-54883-0386      1.03      3.68      6113        34      2.73      0.26     -1.14      0.11     -1.14      0.04     -0.49      0.16     69.99      0.38     73.86     60.11
3250-54883-0434      1.04      3.67      6291        43      3.84      0.30     -2.12      0.21     -1.60      0.06     -1.56      0.32      8.91      0.70     14.35      7.68
3250-54883-0486      1.05      3.68      5979        40      3.79      0.21     -1.62      0.15     -0.98      0.04     -1.14      0.22     12.64      0.37     17.61     10.96
3250-54883-0489      1.05      3.69      6166        28      3.56      0.20     -2.36      0.14     -2.09      0.03     -2.23      0.26     10.01      0.58     15.23      8.70
3250-54883-0490      1.05      3.68      5898        37      3.77      0.27     -2.98      0.25     -2.98      0.08     -2.85      0.35     11.35      0.60     16.43      9.86
3250-54883-0499      1.05      3.69      5959        50      3.67      0.34     -1.63      0.15     -1.75      0.06     -1.88      0.36     14.40      0.45     19.23     12.47
3250-54883-0618      1.07      3.69      5845        42      3.92      0.22     -1.89      0.16     -1.18      0.05     -1.23      0.19      7.51      0.90     13.04      6.58
3252-54893-0009      1.15      4.96      5825        15      2.75      0.10     -1.30      0.06     -1.13      0.02     -0.88      0.09     21.48      0.48     22.16     19.61
3252-54893-0217      1.16      4.90      6116        42      4.13      0.19     -1.02      0.12     -0.77      0.07     -0.66      0.14      5.80      0.26      9.51      5.30
3252-54893-0312      1.16      4.86      6209        13      2.67      0.10     -1.46      0.06     -1.24      0.01     -0.91      0.10     22.56      0.82     23.50     20.69
3252-54893-0384      1.17      4.88      6191        55      2.71      0.47     -2.56      0.29     -1.86      0.07     -1.40      0.41     64.78      0.54     64.75     59.55
3252-54893-0554      1.18      4.93      5853        24      3.67      0.13     -1.61      0.09     -1.06      0.02     -1.15      0.13     11.10      0.70     13.12     10.26
3252-54893-0557      1.18      4.94      6277        55      2.69      0.47     -2.49      0.27     -2.32      0.09     -2.04      0.48     70.80      0.51     70.56     65.43
3253-54941-0232      1.17      4.97      6246        23      2.84      0.17     -1.39      0.09     -1.13      0.03     -0.91      0.15     28.48      0.85     28.80     26.18
3253-54941-0405      1.19      4.99      6108        50      3.90      0.34     -1.85      0.19     -1.85      0.07     -1.47      0.28      7.49      0.80     10.38      6.95
3253-54941-0616      1.19      5.05      6159        41      4.08      0.19     -1.34      0.15     -0.67      0.06     -0.70      0.15      5.67      0.35      9.22      5.26
3254-54889-0140      1.33      4.96      6238        36      3.74      0.25     -1.88      0.15     -1.41      0.04     -1.99      0.35     10.15      0.82     12.55      9.86
3254-54889-0143      1.33      4.97      6107        48      3.69      0.32     -1.58      0.16     -1.17      0.06     -1.82      0.40     12.35      0.44     14.30     12.01
3254-54889-0144      1.33      4.99      5834        45      3.62      0.32     -2.61      0.22     -2.19      0.06     -2.15      0.32     15.30      0.53     16.80     14.86
3254-54889-0176      1.33      4.97      6089        39      2.71      0.32     -1.35      0.12     -1.45      0.04     -1.10      0.30     63.59      0.48     63.61     61.83
3254-54889-0291      1.32      4.91      6242        23      2.80      0.17     -1.65      0.10     -1.45      0.02     -0.69      0.13     22.73      0.49     23.73     22.04
3254-54889-0365      1.36      4.90      6221        39      3.78      0.25     -2.14      0.21     -1.04      0.04     -1.15      0.26     11.54      0.61     13.78     11.29
3254-54889-0367      1.36      4.88      6275        37      3.60      0.26     -2.25      0.20     -1.40      0.04     -2.36      0.40     13.00      0.58     15.02     12.72
3257-54888-0320      0.75      4.13      5972        38      3.84      0.23     -1.60      0.13     -1.22      0.05     -1.74      0.27     10.24      0.72     15.34      6.95
3257-54888-0541      0.79      4.15      6177        34      3.78      0.22     -1.74      0.13     -1.23      0.04     -1.90      0.30     10.65      0.56     15.55      7.53
3258-54884-0229      1.02      2.99      5920        19      2.58      0.15     -1.68      0.08     -1.43      0.02     -1.18      0.17     31.96      0.43     36.77     27.17
3258-54884-0347      1.01      2.98      5995        31      3.47      0.20     -1.57      0.11     -1.13      0.04     -1.70      0.26     14.82      0.81     20.21     12.53
3258-54884-0348      1.01      2.98      6222        43      2.81      0.34     -2.49      0.23     -2.08      0.06     -1.73      0.36     53.92      0.55     58.54     45.55
3258-54884-0387      1.02      2.98      6103        35      3.79      0.21     -1.53      0.13     -1.07      0.04     -1.19      0.22     10.54      0.67     16.20      8.97
3258-54884-0426      1.02      2.98      5978        36      2.64      0.30     -1.88      0.15     -1.38      0.04     -1.26      0.29     57.78      0.51     62.30     49.20
3258-54884-0507      1.04      2.96      6192        46      3.96      0.27     -1.75      0.19     -1.17      0.07     -1.17      0.27      5.89      0.99     12.07      5.07
3258-54884-0537      1.02      2.94      6017        45      3.94      0.22     -1.09      0.12     -0.90      0.06     -0.68      0.14      5.98      0.99     12.18      5.11
3258-54884-0613      1.04      2.94      6127        38      3.73      0.27     -2.38      0.20     -1.50      0.04     -1.68      0.27     12.37      0.70     17.73     10.70
3259-54885-0019      1.09      2.99      5963        44      3.72      0.21     -1.38      0.16     -0.68      0.07     -1.10      0.26     12.13      0.46     17.31     10.77
3259-54885-0118      1.08      2.98      6112        41      3.88      0.22     -1.29      0.14     -0.93      0.06     -0.99      0.18      6.49      1.01     12.43      5.72
3259-54885-0337      1.04      2.96      5831        43      3.44      0.26     -1.80      0.16     -1.22      0.06     -1.48      0.25     20.92      0.67     25.82     18.09
3259-54885-0359      1.04      2.99      6045        37      3.55      0.23     -1.43      0.13     -1.08      0.04     -1.59      0.29     14.39      0.65     19.63     12.45
3259-54885-0560      1.08      2.97      5974        48      3.88      0.31     -2.00      0.19     -1.72      0.07     -1.51      0.25      9.53      0.63     15.01      8.42
3260-54883-0197      0.96      3.53      5982        51      3.83      0.30     -1.54      0.16     -1.30      0.07     -1.59      0.29     12.51      0.72     18.05     10.29
3260-54883-0264      0.95      3.54      6250        44      3.92      0.28     -1.65      0.17     -1.06      0.04     -1.03      0.20      6.19      0.97     12.45      5.05
3260-54883-0345      0.95      3.50      6185        43      2.77      0.35     -2.33      0.19     -1.97      0.05     -2.27      0.41     50.97      0.49     55.70     41.61
3260-54883-0600      0.99      3.53      6195        34      3.62      0.22     -1.71      0.13     -1.04      0.03     -1.40      0.24     12.00      0.43     17.47     10.04
3260-54883-0615      0.99      3.51      6247        34      3.62      0.24     -2.02      0.15     -1.49      0.04     -2.12      0.32     13.27      0.81     18.66     11.11
3261-54881-0066      1.02      3.58      6053        36      3.33      0.25     -1.64      0.14     -0.96      0.04     -1.54      0.30     20.63      0.89     25.41     17.58
3261-54881-0142      1.01      3.57      6274        42      4.04      0.23     -1.37      0.16     -0.81      0.06     -0.69      0.17      6.21      0.86     12.29      5.25
3261-54881-0157      1.01      3.56      6244        48      2.84      0.40     -2.24      0.21     -1.81      0.06     -2.15      0.45     54.52      0.65     58.85     46.08
3261-54881-0296      0.99      3.57      5811        48      2.93      0.33     -1.55      0.15     -1.16      0.07     -1.96      0.45     46.25      0.64     50.73     38.59
3261-54881-0361      1.00      3.51      6214        54      2.73      0.46     -2.54      0.28     -1.66      0.07     -1.72      0.44     65.07      0.44     69.43     54.79
3261-54881-0573      1.02      3.53      6126        43      2.69      0.36     -2.10      0.19     -1.53      0.05     -0.90      0.21     59.81      0.63     64.09     50.84
3262-54884-0028      1.02      3.22      5902        43      3.56      0.26     -1.80      0.17     -1.23      0.07     -1.18      0.24     19.43      0.57     24.58     16.55
3262-54884-0039      1.02      3.22      6072        42      3.77      0.24     -1.23      0.14     -0.83      0.06     -0.76      0.17     12.05      0.64     17.60     10.26
3262-54884-0057      1.01      3.24      6076        39      3.87      0.22     -1.43      0.14     -0.97      0.05     -1.21      0.24      7.14      0.66     13.24      6.05
3262-54884-0174      0.99      3.21      6258        38      3.85      0.22     -1.39      0.13     -0.95      0.04     -0.96      0.17      6.60      0.94     12.84      5.53
3262-54884-0279      0.98      3.21      6092        54      3.85      0.28     -1.76      0.19     -0.76      0.07     -1.03      0.20     10.44      0.70     16.32      8.64
3262-54884-0436      0.99      3.19      6061        40      3.39      0.25     -1.19      0.13     -0.96      0.04     -1.33      0.30     19.56      0.43     24.86     16.35
3262-54884-0441      0.99      3.17      5865        42      3.85      0.22     -1.68      0.15     -1.15      0.06     -1.28      0.20     11.34      0.74     17.07      9.51
3262-54884-0560      1.01      3.21      6224        38      3.85      0.25     -1.97      0.17     -1.39      0.05     -1.87      0.33      9.23      0.71     15.06      7.84
3262-54884-0606      1.01      3.17      6079        40      3.90      0.18     -1.03      0.12     -0.87      0.06     -0.65      0.14      6.91      1.01     13.07      5.84
3263-54887-0027      1.13      3.59      6226        48      3.84      0.32     -2.09      0.24     -1.14      0.08     -1.22      0.30     10.03      0.72     15.04      9.08
3263-54887-0537      1.12      3.53      6159        53      2.96      0.44     -2.55      0.26     -1.89      0.06     -2.30      0.47     53.31      0.59     57.02     47.94
3263-54887-0568      1.12      3.52      6059        32      3.65      0.17     -1.12      0.10     -0.72      0.04     -1.02      0.16     12.86      0.59     17.66     11.60
3265-54888-0097      0.82      3.12      6283        35      3.31      0.27     -1.96      0.16     -1.47      0.04     -1.51      0.30     27.74      0.92     33.70     20.28
3284-54907-0001      0.69      2.69      6078        33      3.82      0.16     -0.85      0.08     -0.56      0.04     -0.92      0.13      8.67      0.75     15.35      5.51
3284-54907-0278      0.65      2.68      6147        47      3.43      0.28     -1.00      0.09     -0.93      0.05     -0.78      0.14     18.61      0.48     24.95     11.26
3284-54907-0297      0.66      2.69      5908        31      3.79      0.15     -1.24      0.08     -1.07      0.04     -0.73      0.09     10.26      0.72     16.92      6.27
3284-54907-0299      0.66      2.69      5894        29      3.76      0.13     -1.10      0.07     -0.97      0.03     -0.94      0.09      9.79      0.45     16.47      5.96
3284-54907-0383      0.65      2.66      5972        38      3.60      0.21     -1.41      0.10     -0.92      0.04     -0.95      0.12     15.70      0.78     22.08      9.52
3284-54907-0416      0.66      2.65      6009        35      3.48      0.22     -1.55      0.10     -1.15      0.04     -1.24      0.17     17.50      0.86     23.77     10.77
3284-54907-0602      0.68      2.64      6075        25      3.76      0.14     -1.70      0.09     -0.99      0.02     -1.29      0.13     10.28      0.36     16.79      6.47
3285-54948-0036      1.24      4.60      5972        45      3.82      0.24     -1.29      0.14     -1.04      0.06     -1.14      0.24      9.58      0.73     12.71      9.07
3285-54948-0238      1.22      4.51      6236        53      3.65      0.41     -2.42      0.26     -2.28      0.09     -2.32      0.46     15.72      0.66     18.12     14.78
3285-54948-0266      1.22      4.50      6235        42      2.78      0.33     -2.71      0.28     -2.03      0.06     -1.63      0.37     50.77      0.48     51.97     47.65
3285-54948-0420      1.24      4.50      6285        50      3.79      0.34     -2.10      0.24     -1.25      0.07     -1.28      0.33     13.76      0.56     16.39     13.03
3285-54948-0436      1.23      4.50      6296        47      2.71      0.38     -2.89      0.35     -2.17      0.07     -2.31      0.45     66.48      0.56     67.50     62.72
3285-54948-0471      1.23      4.53      5948        10      2.74      0.07     -1.45      0.05     -1.15      0.01     -1.01      0.07     17.59      0.52     19.75     16.60
3285-54948-0488      1.24      4.53      6222        42      4.06      0.24     -1.60      0.15     -1.11      0.06     -1.33      0.24      5.39      0.83      9.91      5.09
3285-54948-0502      1.24      4.55      6273        37      4.11      0.20     -1.43      0.14     -0.85      0.05     -1.10      0.22      5.57      0.29      9.99      5.27
3285-54948-0538      1.25      4.52      6290        59      4.30      0.21     -1.72      0.18     -0.98      0.05     -0.97      0.17      5.82      0.24     10.18      5.52
3285-54948-0595      1.24      4.59      5926        40      3.80      0.23     -1.76      0.14     -1.16      0.06     -1.32      0.20     12.70      0.72     15.27     12.03
3287-54941-0094      0.97      3.11      6242        49      2.87      0.39     -2.32      0.23     -2.01      0.07     -1.84      0.43     45.66      0.45     50.58     37.79
3287-54941-0238      0.96      3.08      6293        54      3.15      0.42     -2.74      0.36     -2.11      0.09     -1.91      0.47     41.42      0.79     46.48     33.83
3287-54941-0608      0.98      3.04      5983        24      3.65      0.13     -1.30      0.09     -0.98      0.03     -0.88      0.11     10.57      0.43     16.39      8.80
3288-54908-0014      0.76      1.35      6297        44      3.04      0.34     -1.63      0.16     -1.34      0.06     -1.12      0.35     31.99      0.55     31.75     21.97
3288-54908-0337      0.79      1.39      5968        46      3.85      0.28     -2.19      0.22     -1.35      0.05     -1.66      0.29     11.57      0.89     13.19      8.24
3288-54908-0385      0.78      1.40      5879        34      3.83      0.20     -2.22      0.16     -1.42      0.04     -1.65      0.20     11.03      0.49     12.82      7.76
3288-54908-0482      0.77      1.38      5985        54      2.72      0.45     -2.20      0.22     -1.63      0.06     -1.87      0.46     68.61      0.56     67.99     47.66
3288-54908-0613      0.75      1.37      5935        36      3.20      0.24     -2.04      0.16     -1.12      0.04     -1.40      0.24     35.46      0.78     35.18     24.22
3289-54910-0375      0.79      0.57      6178        34      3.82      0.21     -1.93      0.14     -1.13      0.04     -1.14      0.18      9.42      0.67      7.95      6.67
3289-54910-0502      0.76      0.56      6116        35      3.71      0.21     -1.55      0.12     -1.11      0.04     -1.56      0.24     12.35      0.54      9.78      8.54
3290-54941-0430      0.60      0.75      6045        20      3.63      0.12     -1.33      0.06     -1.06      0.02     -1.13      0.11      8.92      0.43      7.59      5.05
3290-54941-0433      0.60      0.75      6078        24      3.83      0.15     -2.07      0.10     -1.22      0.03     -1.59      0.15     12.73      0.73     10.13      7.20
3290-54941-0640      0.57      0.75      6011        49      3.83      0.28     -1.84      0.14     -1.30      0.05     -1.42      0.20     11.73      0.60      9.30      6.34
3291-54939-0418      0.68      1.18      5962        33      3.79      0.16     -1.14      0.11     -0.87      0.04     -0.87      0.14      9.49      0.76     10.47      5.99
3293-54921-0216      0.46      3.86      6249        42      3.75      0.24     -0.96      0.12     -0.88      0.07     -0.68      0.17     12.54      0.72     18.88      5.53
3293-54921-0222      0.46      3.85      6103        40      3.68      0.21     -0.98      0.11     -0.85      0.06     -1.03      0.17     13.09      0.62     19.45      5.82
3293-54921-0282      0.45      3.86      5997        40      3.75      0.23     -1.87      0.15     -0.96      0.05     -1.31      0.21     14.10      0.65     20.40      6.11
3293-54921-0401      0.48      3.83      6136        34      3.68      0.18     -1.13      0.10     -0.94      0.04     -0.78      0.13     12.22      0.68     18.65      5.68
3293-54921-0421      0.47      3.84      6090        42      3.66      0.22     -1.12      0.12     -0.80      0.06     -0.66      0.15     14.80      0.63     21.10      6.70
3293-54921-0608      0.49      3.84      5906        34      3.50      0.16     -0.87      0.07     -0.90      0.04     -0.91      0.12     15.14      0.63     21.37      7.17
3293-54921-0615      0.49      3.85      6255        35      2.94      0.27     -2.64      0.20     -2.10      0.05     -1.62      0.26     40.42      0.65     46.18     19.10
3293-54921-0635      0.49      3.86      6247        34      2.91      0.27     -3.34      0.42     -2.73      0.08     -2.65      0.33     39.70      0.49     45.40     18.69
3294-54918-0249      0.78      2.61      6240        13      2.62      0.10     -1.56      0.06     -1.37      0.01     -0.89      0.10     22.88      0.45     28.49     16.12
3294-54918-0300      0.77      2.62      6024        45      3.84      0.23     -1.20      0.14     -0.81      0.06     -0.88      0.17      9.53      0.66     15.80      6.63
3294-54918-0499      0.78      2.58      6201        49      2.86      0.41     -2.26      0.19     -2.04      0.06     -2.23      0.40     57.41      0.40     62.55     40.33
3294-54918-0571      0.78      2.56      6233        12      2.84      0.08     -1.47      0.05     -1.20      0.01     -0.89      0.08     19.16      0.64     24.75     13.51
3296-54909-0142      0.99      1.68      6206        47      3.76      0.31     -1.55      0.18     -1.13      0.09     -1.22      0.32      9.25      0.50     12.58      7.74
3296-54909-0197      0.99      1.67      6288        45      3.73      0.31     -1.62      0.17     -1.20      0.06     -1.60      0.38     11.01      0.66     13.96      9.21
3297-54941-0267      0.96      1.48      6071        45      3.60      0.27     -1.21      0.15     -0.96      0.07     -0.77      0.20     12.95      0.54     14.88     10.59
3297-54941-0624      0.92      1.47      6047        27      3.75      0.16     -1.62      0.11     -1.09      0.03     -1.18      0.17     10.05      0.36     12.45      7.97
3297-54941-0633      0.91      1.47      6218        25      2.89      0.19     -1.48      0.10     -1.35      0.03     -1.40      0.24     26.64      0.61     27.35     21.06
3298-54924-0340      0.67      0.34      6054        38      2.75      0.32     -2.35      0.15     -1.64      0.04     -2.24      0.32     51.41      0.59     45.82     32.00
3298-54924-0544      0.64      0.34      5924        44      3.90      0.23     -2.00      0.15     -1.27      0.06     -0.73      0.11      9.75      0.64      6.40      5.80
3299-54908-0097      1.03      4.00      6031        38      3.85      0.19     -1.43      0.14     -0.75      0.05     -1.03      0.17      9.40      0.66     14.24      8.06
3299-54908-0168      1.02      3.98      6118        31      3.84      0.18     -1.36      0.11     -1.03      0.03     -1.17      0.19      6.51      0.60     11.94      5.55
3299-54908-0284      1.01      3.99      5936        44      3.79      0.24     -1.40      0.14     -0.95      0.05     -1.39      0.24     12.55      0.41     17.11     10.61
3299-54908-0354      1.02      3.94      6191        32      3.12      0.25     -1.51      0.12     -1.34      0.03     -1.01      0.18     27.01      0.84     30.87     22.96
3299-54908-0405      1.04      3.94      5848        45      3.71      0.26     -2.05      0.19     -1.26      0.06     -1.52      0.26     17.24      0.65     21.43     14.85
3299-54908-0469      1.03      3.97      5819        16      2.74      0.13     -1.76      0.07     -1.43      0.01     -1.36      0.14     23.68      0.53     27.50     20.31
3299-54908-0494      1.03      3.97      5830        26      3.82      0.13     -1.45      0.09     -1.07      0.02     -1.03      0.10      9.68      0.59     14.53      8.32
3299-54908-0501      1.04      3.98      6102        55      3.72      0.40     -2.50      0.28     -2.29      0.10     -2.04      0.43     16.58      0.72     20.73     14.27
3299-54908-0518      1.04      3.99      6251        62      4.32      0.23     -1.72      0.18     -1.10      0.06     -1.41      0.24      5.93      0.24     11.45      5.12
3299-54908-0579      1.05      3.96      6293        41      4.11      0.25     -1.32      0.15     -1.17      0.06     -1.09      0.18      5.77      0.29     11.35      5.00
3299-54908-0613      1.06      3.96      5841        22      3.81      0.12     -1.92      0.09     -1.22      0.02     -1.48      0.12      9.71      0.38     14.50      8.45
3299-54908-0628      1.05      3.99      6125        39      3.61      0.28     -2.04      0.17     -1.60      0.04     -1.80      0.31     14.85      0.37     19.05     12.88
3300-54914-0015      1.06      4.07      6116        46      3.94      0.27     -1.72      0.18     -0.90      0.06     -1.16      0.26      5.75      0.87     11.15      5.01
3300-54914-0039      1.07      4.06      6276        39      3.81      0.24     -1.44      0.15     -0.89      0.05     -0.90      0.19      8.69      0.70     13.40      7.64
3300-54914-0074      1.07      4.04      6234        44      3.29      0.33     -2.30      0.23     -1.29      0.06     -1.91      0.43     28.91      0.87     32.22     25.31
3300-54914-0079      1.07      4.04      5999        45      3.70      0.27     -1.76      0.17     -1.09      0.05     -0.76      0.16     13.87      0.41     17.98     12.15
3300-54914-0251      1.04      4.04      6084        15      2.71      0.12     -1.27      0.06     -1.24      0.02     -0.74      0.09     32.66      0.53     36.02     28.12
3300-54914-0594      1.08      4.04      5915        21      3.55      0.13     -1.85      0.09     -1.31      0.02     -1.47      0.14     13.00      0.68     17.17     11.44
3300-54914-0624      1.08      4.03      6220        44      2.78      0.37     -3.08      0.43     -1.84      0.05     -2.23      0.45     60.32      0.50     63.15     53.23
3301-54939-0053      1.40      0.18      6189        38      3.91      0.23     -1.72      0.15     -1.05      0.04     -1.61      0.29      5.35      0.99      8.83      5.26
3301-54939-0348      1.44      0.22      5914        47      3.30      0.36     -2.33      0.20     -2.07      0.06     -2.79      0.47     27.36      0.87     27.50     27.12
3301-54939-0619      1.41      0.32      5878        40      3.96      0.18     -1.15      0.12     -0.98      0.05     -1.04      0.15      5.31      0.88      8.88      5.23
3301-54939-0634      1.39      0.29      6041        46      3.78      0.28     -2.02      0.21     -1.34      0.06     -1.31      0.27     14.35      0.22     15.20     14.13
3303-54950-0147      1.45      0.24      6078        36      3.16      0.29     -2.37      0.17     -2.05      0.05     -2.28      0.34     33.15      0.57     33.16     32.90
3303-54950-0193      1.46      0.16      6161        43      4.01      0.25     -1.30      0.14     -1.07      0.05     -1.32      0.26      5.46      0.89      9.17      5.42
3303-54950-0244      1.45      0.06      6205        44      3.84      0.28     -1.59      0.16     -1.11      0.07     -1.31      0.28      8.58      0.63     11.03      8.52
3303-54950-0314      1.47      0.13      6028        29      3.16      0.23     -2.68      0.17     -2.59      0.05     -2.24      0.27     21.60      0.78     22.30     21.50
3303-54950-0378      1.47      0.42      6060        40      3.92      0.25     -1.91      0.17     -1.41      0.05     -1.30      0.22      5.47      0.82      9.26      5.44
3303-54950-0420      1.46      0.42      6076        41      3.93      0.21     -1.66      0.16     -0.84      0.06     -1.32      0.25      6.09      0.87      9.55      6.05
3303-54950-0526      1.45      0.49      6213        44      3.14      0.36     -2.75      0.26     -1.97      0.06     -2.25      0.39     34.68      0.78     34.77     34.43
3304-54942-0160      1.09      2.30      6062        47      3.38      0.35     -1.53      0.15     -1.27      0.06     -2.41      0.49     23.11      0.89     26.70     20.44
3304-54942-0165      1.09      2.32      6165        42      3.83      0.29     -1.72      0.16     -1.40      0.05     -1.51      0.28     11.00      0.64     15.50      9.74
3304-54942-0355      1.07      2.35      5922        48      3.69      0.34     -2.41      0.22     -2.17      0.07     -2.48      0.41     17.40      0.65     21.45     15.28
3304-54942-0481      1.07      2.29      5996        44      3.65      0.27     -1.33      0.14     -1.28      0.06     -1.74      0.34     16.74      0.48     20.70     14.72
3304-54942-0497      1.07      2.29      6078        39      3.76      0.23     -1.60      0.15     -1.07      0.04     -1.02      0.17     14.20      0.41     18.37     12.47
3304-54942-0504      1.08      2.28      6274        45      3.83      0.29     -1.39      0.16     -1.03      0.05     -1.05      0.21      9.78      0.80     14.42      8.61
3305-54945-0066      1.09      2.28      6026        40      3.85      0.24     -1.57      0.14     -1.19      0.06     -1.18      0.21      7.62      0.66     12.60      6.77
3305-54945-0103      1.10      2.29      5941        41      3.52      0.27     -1.53      0.13     -1.27      0.06     -1.06      0.16     14.58      0.78     18.62     12.97
3305-54945-0123      1.10      2.33      6286        46      3.64      0.33     -1.94      0.20     -1.25      0.06     -1.03      0.22     16.24      0.76     20.23     14.45
3305-54945-0274      1.08      2.35      5909        27      3.69      0.15     -1.63      0.10     -1.06      0.03     -0.92      0.11     11.51      0.37     16.02     10.18
3305-54945-0288      1.09      2.36      6086        47      3.78      0.28     -1.67      0.18     -1.07      0.06     -1.20      0.29     15.24      0.41     19.39     13.51
3305-54945-0319      1.07      2.35      6182        41      3.70      0.29     -2.03      0.19     -1.36      0.06     -1.62      0.32     14.81      0.47     19.05     13.00
3305-54945-0341      1.07      2.34      6192        60      3.30      0.48     -2.10      0.23     -2.02      0.09     -1.49      0.39     38.35      0.88     41.72     33.57
3305-54945-0369      1.06      2.31      6107        17      2.93      0.14     -3.02      0.16     -2.41      0.02     -2.66      0.20     18.71      0.31     22.62     16.33
3305-54945-0375      1.07      2.32      5968        26      3.65      0.13     -1.48      0.09     -0.92      0.03     -1.10      0.14     11.00      0.45     15.59      9.63
3305-54945-0462      1.07      2.31      6036        43      3.76      0.23     -1.08      0.12     -0.93      0.05     -1.06      0.18     15.82      0.69     19.90     13.88
3305-54945-0474      1.08      2.31      6030        33      3.03      0.27     -2.69      0.17     -2.19      0.04     -2.26      0.28     39.20      0.28     42.44     34.57
3305-54945-0478      1.08      2.31      6300        45      3.79      0.31     -2.06      0.20     -1.48      0.06     -1.18      0.27     14.04      0.61     18.24     12.37
3305-54945-0481      1.07      2.29      6138        37      3.72      0.23     -1.70      0.15     -1.01      0.04     -1.10      0.23     15.78      0.55     19.82     13.86
3305-54945-0505      1.08      2.28      6298        75      4.25      0.26     -2.00      0.22     -1.05      0.06     -1.96      0.39      5.80      0.81     11.24      5.11
3305-54945-0545      1.08      2.27      6135        48      3.88      0.31     -1.88      0.19     -1.33      0.07     -1.38      0.27      9.45      0.75     14.13      8.32
3305-54945-0564      1.07      2.27      5939        53      2.52      0.47     -2.22      0.21     -1.83      0.07     -2.26      0.48     88.22      0.61     90.98     77.60
3306-54922-0060      1.06      4.96      6163        38      3.92      0.23     -1.68      0.15     -1.04      0.05     -1.24      0.23      5.82      1.00      9.31      5.07
3306-54922-0344      1.07      4.88      6099        36      3.70      0.25     -2.10      0.16     -1.45      0.06     -2.02      0.30     13.18      0.72     14.86     11.58
3306-54922-0436      1.07      4.92      6298        74      4.23      0.25     -1.65      0.16     -1.20      0.07     -1.20      0.22      5.84      0.24      9.43      5.13
3306-54922-0622      1.09      4.96      6003        33      3.10      0.25     -1.65      0.10     -1.55      0.04     -1.18      0.20     35.86      0.80     35.86     31.73
3307-54970-0343      1.10      5.53      5918        43      2.94      0.33     -1.95      0.16     -1.28      0.04     -1.45      0.29     53.31      0.57     51.19     47.41
3308-54919-0053      0.81      0.18      6078        33      3.78      0.20     -1.57      0.12     -1.12      0.05     -1.32      0.19      9.30      0.41      7.08      6.77
3308-54919-0145      0.82      0.19      6025        38      3.58      0.24     -1.84      0.14     -1.07      0.04     -1.10      0.20     16.76      0.72     12.88     12.30
3308-54919-0278      0.85      0.18      6218        28      2.77      0.22     -2.53      0.15     -2.11      0.04     -2.30      0.27     39.34      0.48     34.67     29.50
3310-54919-0101      1.25      0.12      6189        48      3.71      0.32     -1.90      0.20     -1.07      0.05     -1.36      0.31     16.00      0.81     15.52     15.21
3310-54919-0180      1.26      0.11      6166        42      3.36      0.31     -1.94      0.18     -1.11      0.05     -1.10      0.29     27.40      0.91     26.10     26.09
3310-54919-0200      1.27      0.10      6154        41      3.81      0.26     -1.79      0.16     -1.18      0.06     -0.99      0.18     12.28      0.32     12.51     11.72
3310-54919-0288      1.27      0.04      6115        32      3.68      0.21     -1.68      0.13     -1.20      0.04     -1.44      0.23     13.00      0.71     13.06     12.40
3310-54919-0343      1.28      0.11      6179        55      4.27      0.20     -1.61      0.16     -0.97      0.05     -1.25      0.21      5.42      0.24      8.27      5.18
3310-54919-0523      1.27      0.20      6043        33      3.86      0.23     -2.25      0.14     -2.02      0.04     -2.42      0.27      8.18      0.61      9.62      7.81
3310-54919-0539      1.26      0.17      6159        74      4.21      0.28     -1.53      0.16     -1.37      0.07     -1.22      0.23      5.72      0.25      8.34      5.45
3310-54919-0630      1.24      0.16      6161        15      3.16      0.10     -1.15      0.06     -1.04      0.01     -0.81      0.09     12.83      0.93     12.78     12.14
3311-54943-0030      1.18      1.05      6054        19      2.78      0.15     -1.82      0.09     -1.53      0.02     -1.38      0.18     16.69      0.58     17.10     15.45
3311-54943-0224      1.22      1.09      6287        51      2.92      0.42     -2.04      0.23     -1.58      0.07     -1.57      0.45     52.75      0.63     52.05     49.45
3311-54943-0237      1.21      1.11      6290        40      2.73      0.33     -2.50      0.25     -1.81      0.06     -2.02      0.45     52.81      0.48     52.17     49.48
3311-54943-0289      1.23      1.07      5886        15      3.13      0.09     -1.19      0.06     -1.05      0.01     -0.85      0.09      9.07      0.92     11.07      8.54
3311-54943-0539      1.19      1.12      5984        35      3.80      0.19     -1.65      0.14     -1.07      0.04     -1.11      0.20     10.77      0.41     12.33     10.00
3312-54969-0215      1.15      1.50      5875        21      3.80      0.11     -1.59      0.08     -1.09      0.02     -1.18      0.12      7.84      0.40     11.04      7.14
3312-54969-0254      1.15      1.50      6226        38      3.25      0.29     -1.75      0.15     -1.26      0.05     -0.96      0.20     27.06      0.78     27.98     24.67
3312-54969-0368      1.12      1.56      6198        49      2.78      0.40     -2.24      0.21     -1.93      0.06     -1.17      0.34     57.91      0.50     58.43     52.22
3312-54969-0459      1.12      1.54      6207        59      4.17      0.21     -1.26      0.14     -1.04      0.05     -1.64      0.30      5.82      0.24      9.83      5.22
3312-54969-0481      1.12      1.53      6011        43      3.64      0.24     -1.42      0.14     -1.02      0.05     -0.98      0.18     15.34      0.47     17.18     13.81
3312-54969-0504      1.12      1.51      6121        38      3.98      0.19     -1.31      0.13     -0.76      0.05     -1.10      0.16      5.94      0.90      9.84      5.33
3312-54969-0516      1.11      1.51      6099        41      4.00      0.20     -1.26      0.14     -0.83      0.06     -1.00      0.18      5.87      0.90      9.80      5.27
3312-54969-0600      1.11      1.50      6211        44      3.99      0.24     -1.38      0.16     -0.98      0.05     -0.87      0.18      6.72      0.86     10.27      6.03
3312-54969-0621      1.10      1.50      6275        37      3.79      0.23     -1.50      0.14     -0.99      0.04     -1.16      0.25      9.99      0.66     12.60      8.92
3313-54999-0027      1.06      6.22      6138        53      2.92      0.43     -2.74      0.30     -2.38      0.11     -1.62      0.38     41.82      0.49     38.54     36.42
3313-54999-0079      1.07      6.22      6167        45      3.03      0.36     -2.07      0.18     -1.60      0.05     -2.21      0.42     42.67      0.36     39.49     37.48
3313-54999-0180      1.08      6.20      6166        45      2.61      0.38     -2.23      0.19     -2.05      0.06     -1.21      0.31     40.97      0.47     37.91     36.21
3314-54970-0016      0.84      6.23      6142        37      3.80      0.24     -1.99      0.15     -1.19      0.05     -1.08      0.14      9.96      0.36      7.55      7.41
3314-54970-0101      0.85      6.20      6148        60      2.88      0.50     -2.02      0.19     -1.84      0.08     -2.26      0.48     55.23      0.44     50.31     41.38
3314-54970-0481      0.86      6.24      6080        57      3.82      0.38     -2.04      0.21     -1.60      0.07     -1.14      0.25     13.48      0.73     10.29     10.25
3314-54970-0527      0.86      6.23      6180        30      3.72      0.20     -2.20      0.14     -1.25      0.03     -1.40      0.19     12.25      0.80      9.28      9.27
3317-54908-0057      0.75      3.69      6008        48      2.78      0.37     -1.90      0.19     -1.07      0.04     -0.96      0.23     62.97      0.64     68.24     43.11
3317-54908-0297      0.73      3.67      6020        42      3.57      0.25     -1.47      0.14     -0.94      0.05     -1.10      0.26     15.89      0.73     21.92     10.57
3318-54951-0076      1.09      1.88      6165        48      3.83      0.30     -1.93      0.22     -1.12      0.07     -1.37      0.32     10.38      0.63     13.97      9.20
3318-54951-0108      1.09      1.90      6248        43      3.88      0.28     -1.56      0.16     -1.35      0.06     -1.54      0.32      6.50      0.96     11.04      5.77
3318-54951-0255      1.11      1.94      6174        38      3.23      0.29     -1.71      0.14     -1.50      0.05     -0.77      0.17     24.42      0.77     26.90     21.84
3318-54951-0288      1.11      1.95      6028        33      3.88      0.21     -1.79      0.13     -1.67      0.05     -1.27      0.17      6.30      0.61     10.97      5.64
3318-54951-0547      1.08      1.90      6054        39      3.71      0.26     -1.75      0.15     -1.61      0.05     -1.96      0.34     12.42      0.38     15.77     10.93
3320-54912-0417      0.84      2.84      5879        31      3.83      0.15     -1.58      0.12     -1.02      0.03     -1.36      0.17     10.24      0.33     16.53      7.62
3320-54912-0509      0.86      2.86      6073        53      2.75      0.46     -2.27      0.24     -1.60      0.06     -1.19      0.38     62.01      0.64     67.33     46.83
3320-54912-0623      0.87      2.85      6125        35      3.73      0.22     -1.69      0.15     -1.13      0.04     -1.25      0.23     12.46      0.55     18.51      9.52
3321-54924-0203      0.86      3.10      5876        47      3.87      0.23     -1.53      0.16     -1.04      0.06     -1.21      0.23     11.50      0.69     17.77      8.73
3321-54924-0245      0.86      3.10      6118        39      3.79      0.23     -1.76      0.17     -1.06      0.04     -1.43      0.26     12.36      0.41     18.61      9.34
3321-54924-0421      0.86      3.06      5911        46      3.15      0.30     -1.41      0.15     -1.08      0.04     -0.98      0.21     37.30      0.89     42.94     28.24
3321-54924-0431      0.86      3.06      6051        15      3.92      0.06      0.00      0.04     -0.32      0.03     -0.28      0.07     12.35      0.93     18.59      9.34
3321-54924-0568      0.87      3.04      6256        42      3.74      0.28     -1.34      0.14     -1.29      0.05     -1.62      0.34     11.34      0.67     17.57      8.69
3324-54943-0035      0.90      2.77      5906        45      3.54      0.29     -1.49      0.16     -1.27      0.06     -0.81      0.18     14.42      0.81     20.12     11.33
3324-54943-0144      0.89      2.79      6197        63      2.76      0.52     -2.53      0.32     -2.36      0.12     -1.64      0.48     63.15      0.50     68.18     49.08
3324-54943-0222      0.87      2.79      6095        51      3.15      0.39     -2.03      0.23     -1.18      0.07     -0.99      0.25     44.82      0.68     50.05     34.38
3324-54943-0236      0.88      2.80      6163        46      3.55      0.33     -1.66      0.18     -1.20      0.07     -1.23      0.32     16.37      0.70     22.14     12.56
3324-54943-0296      0.87      2.81      5936        38      3.80      0.21     -1.45      0.13     -1.13      0.06     -1.32      0.21     10.40      0.40     16.54      7.95
3324-54943-0544      0.90      2.77      6144        36      3.84      0.21     -1.65      0.14     -1.01      0.03     -0.94      0.16      9.38      0.69     15.47      7.32
3325-54942-0421      0.86      2.41      6169        53      3.76      0.37     -2.12      0.24     -1.76      0.08     -2.10      0.48     14.46      0.76     19.63     10.96
3325-54942-0428      0.86      2.40      5914        41      3.39      0.26     -1.88      0.16     -1.29      0.06     -1.18      0.24     24.62      0.85     29.33     18.66
3325-54942-0480      0.87      2.40      6149        35      2.85      0.28     -2.17      0.16     -1.66      0.04     -1.72      0.33     46.36      0.64     50.67     35.44
3325-54942-0543      0.88      2.38      5874        51      3.25      0.37     -2.01      0.19     -1.58      0.07     -1.79      0.37     33.83      0.88     38.21     26.01
3326-54943-0030      1.16      3.00      6239        19      2.85      0.14     -1.65      0.09     -1.50      0.02     -0.99      0.13     21.50      0.65     25.72     19.73
3326-54943-0279      1.12      3.04      6202        43      2.74      0.35     -2.15      0.19     -1.38      0.19     -1.69      0.38     51.77      0.48     55.72     46.56
3326-54943-0293      1.12      3.05      6001        35      3.70      0.21     -1.80      0.14     -1.26      0.05     -1.24      0.20     13.22      0.65     18.16     11.92
3326-54943-0379      1.12      2.99      6254        28      3.86      0.17     -1.43      0.12     -0.98      0.03     -1.33      0.22      5.92      0.95     11.82      5.34
3326-54943-0475      1.13      3.01      6078        36      3.83      0.19     -1.37      0.13     -0.85      0.05     -1.24      0.23      9.58      0.71     14.85      8.67
3326-54943-0538      1.13      2.97      6172        53      3.40      0.42     -2.16      0.23     -1.68      0.07     -1.88      0.45     26.23      0.76     30.45     23.77
3328-54964-0292      0.92      2.49      6143        14      2.82      0.10     -1.48      0.06     -1.31      0.01     -1.01      0.10     19.38      0.62     24.26     15.43
3328-54964-0481      0.91      2.44      6227        40      3.84      0.24     -1.23      0.13     -1.10      0.06     -1.04      0.18      8.58      0.77     14.21      6.78
3329-54970-0066      1.15      2.68      6053        37      3.90      0.18     -0.91      0.10     -0.72      0.05     -0.64      0.13      5.66      1.06     11.36      5.16
3329-54970-0071      1.14      2.68      6125        18      2.83      0.14     -1.90      0.09     -1.62      0.02     -1.35      0.17     19.09      0.58     23.27     17.37
3329-54970-0167      1.13      2.71      6197        51      2.82      0.42     -1.88      0.19     -1.43      0.06     -1.86      0.50     60.16      0.60     63.67     54.51
3329-54970-0368      1.11      2.67      6263        41      3.91      0.26     -1.77      0.17     -1.10      0.04     -1.18      0.27      5.75      0.96     11.56      5.14
3329-54970-0395      1.12      2.71      6027        33      3.83      0.18     -1.42      0.11     -1.11      0.05     -1.12      0.19      8.70      0.66     13.98      7.82
3329-54970-0406      1.12      2.67      5953        43      3.87      0.23     -1.55      0.15     -1.21      0.06     -1.41      0.24      9.43      0.68     14.55      8.48
3329-54970-0438      1.12      2.71      6285        35      3.88      0.23     -1.40      0.12     -1.16      0.05     -1.64      0.29      5.81      0.95     11.59      5.24
3329-54970-0446      1.11      2.65      6241        39      3.78      0.27     -2.48      0.23     -1.48      0.06     -1.83      0.33      9.38      0.66     14.51      8.42
3329-54970-0519      1.13      2.67      6279        39      2.72      0.31     -3.09      0.41     -1.79      0.05     -2.06      0.40     57.19      0.49     60.67     51.77
3331-54977-0096      1.19      2.55      6201        38      3.80      0.25     -1.72      0.15     -1.06      0.04     -1.29      0.24     10.60      0.50     15.12      9.85
3331-54977-0122      1.19      2.57      6131        46      3.87      0.28     -1.52      0.16     -1.06      0.06     -1.25      0.27      8.48      0.75     13.36      7.87
3331-54977-0144      1.18      2.55      6245        38      2.62      0.31     -2.20      0.19     -1.81      0.06     -1.05      0.21     58.85      0.42     61.83     54.45
3331-54977-0159      1.18      2.54      5932        35      3.55      0.21     -1.40      0.11     -1.10      0.04     -1.40      0.21     14.10      0.85     18.24     13.05
3331-54977-0239      1.17      2.57      6096        47      3.83      0.27     -1.52      0.16     -1.11      0.09     -0.93      0.18     10.32      0.60     14.99      9.50
3331-54977-0323      1.16      2.54      6268        46      4.04      0.25     -1.48      0.17     -0.73      0.06     -0.73      0.17      6.16      0.93     11.61      5.64
3331-54977-0368      1.16      2.53      6022        30      3.63      0.20     -2.10      0.14     -1.29      0.04     -1.57      0.20     13.10      0.71     17.44     12.00
3331-54977-0485      1.17      2.51      6138        32      2.65      0.26     -2.52      0.17     -1.79      0.04     -2.16      0.31     52.42      0.53     55.47     48.22
3331-54977-0487      1.17      2.52      6209        44      4.13      0.24     -1.30      0.14     -1.00      0.06     -1.05      0.17      5.69      0.26     11.18      5.24
3331-54977-0534      1.17      2.50      6213        44      3.70      0.29     -2.04      0.20     -1.05      0.05     -1.14      0.27     14.57      0.93     18.70     13.40
3331-54977-0559      1.18      2.50      6248        40      4.06      0.23     -1.47      0.14     -1.07      0.05     -1.23      0.23      5.81      0.94     11.24      5.36
3331-54977-0586      1.18      2.48      6203        30      3.80      0.19     -1.85      0.13     -1.15      0.04     -1.49      0.21      9.97      0.77     14.55      9.21
3362-54939-0141      0.62      2.82      6283        45      3.71      0.25     -0.89      0.12     -0.69      0.07     -0.95      0.21     15.80      0.70     22.56      9.18
3362-54939-0173      0.61      2.82      6121        32      3.58      0.18     -0.82      0.07     -1.06      0.04     -0.77      0.12     12.86      0.65     19.71      7.42
3362-54939-0180      0.61      2.82      5867        50      3.86      0.20     -0.51      0.08     -0.90      0.07     -0.72      0.14      9.46      1.07     16.46      5.46
3362-54939-0202      0.61      2.83      5962        52      3.42      0.36     -1.92      0.17     -1.45      0.07     -1.00      0.17     30.48      0.85     37.04     17.51
3362-54939-0225      0.62      2.83      6239        53      2.70      0.44     -2.40      0.23     -2.03      0.08     -1.69      0.39     67.16      0.64     73.53     39.08
3362-54939-0478      0.63      2.81      5803        23      3.82      0.10     -1.24      0.06     -1.09      0.02     -1.13      0.10      8.55      0.50     15.55      5.05
3362-54939-0520      0.63      2.79      5822        19      3.58      0.11     -1.80      0.06     -1.27      0.02     -1.36      0.08     10.54      0.42     17.43      6.18
3362-54939-0539      0.64      2.81      5831        34      3.74      0.14     -0.90      0.07     -0.91      0.04     -0.69      0.09     13.11      0.62     19.87      7.84
3362-54939-0602      0.65      2.82      6028        45      3.88      0.20     -0.73      0.10     -0.80      0.06     -1.11      0.24      8.88      1.04     15.81      5.39
3362-54939-0604      0.65      2.80      5851        40      3.55      0.21     -1.26      0.10     -1.02      0.04     -1.23      0.18     14.72      0.44     21.39      8.89
3367-54998-0162      1.22      2.12      6170        42      3.70      0.26     -1.52      0.15     -0.99      0.05     -1.08      0.20     12.69      0.54     16.16     11.93
3367-54998-0185      1.23      2.14      5917        43      3.62      0.21     -0.98      0.12     -0.61      0.06     -0.78      0.17     15.47      0.68     18.65     14.57
3367-54998-0302      1.23      2.17      6267        48      4.11      0.30     -1.51      0.18     -1.19      0.08     -1.20      0.29      5.31      0.26     10.41      5.00
3367-54998-0443      1.20      2.11      6071        55      3.54      0.41     -2.46      0.26     -1.95      0.08     -2.09      0.44     18.66      0.77     21.65     17.36
3367-54998-0535      1.20      2.09      6257        40      3.96      0.27     -1.89      0.17     -1.48      0.05     -1.33      0.24      5.65      0.97     10.58      5.27
3368-54954-0135      1.32      1.77      5847        34      3.83      0.22     -2.32      0.16     -2.04      0.05     -2.21      0.26     11.02      0.49     13.93     10.68
3368-54954-0393      1.30      1.85      6161        36      3.88      0.22     -1.59      0.14     -1.10      0.05     -1.12      0.22      6.35      0.99     10.57      6.13
3368-54954-0477      1.30      1.79      6279        52      3.81      0.36     -2.44      0.30     -1.54      0.07     -2.10      0.47     12.00      0.70     14.80     11.57
3368-54954-0536      1.29      1.80      5990        25      3.43      0.14     -1.15      0.09     -0.78      0.03     -0.82      0.12     13.64      0.38     16.25     13.10
3373-54940-0538      0.60      3.52      6094        26      3.71      0.13     -1.14      0.08     -1.05      0.03     -1.14      0.17      9.94      0.65     16.88      5.60
3374-54948-0148      1.49      4.57      6041        31      3.90      0.17     -1.33      0.11     -1.07      0.03     -0.91      0.13      5.26      1.04      9.62      5.25
3374-54948-0157      1.49      4.61      6143        35      3.88      0.20     -1.56      0.15     -0.92      0.04     -1.05      0.17      7.29      0.79     10.87      7.27
3374-54948-0194      1.49      4.43      6151        55      3.48      0.42     -2.39      0.28     -1.65      0.07     -1.79      0.43     22.37      0.65     23.93     22.29
3374-54948-0195      1.49      4.43      6053        38      3.98      0.18     -1.19      0.13     -0.76      0.05     -0.85      0.16      5.60      0.99      9.88      5.58
3374-54948-0384      1.49      4.28      6139        32      3.96      0.18     -1.57      0.13     -0.95      0.04     -1.35      0.20      5.21      0.89      9.69      5.19
3374-54948-0478      1.50      4.39      6208        48      4.33      0.17     -1.26      0.13     -0.81      0.05     -1.34      0.22      5.18      0.24      9.63      5.17
3374-54948-0523      1.51      4.26      6191        45      3.80      0.31     -1.92      0.19     -1.47      0.06     -1.51      0.31     11.27      1.04     13.99     11.25
3374-54948-0596      1.51      4.70      6100        35      4.04      0.17     -1.19      0.13     -0.66      0.05     -0.73      0.14      5.38      0.90      9.64      5.37
3374-54948-0608      1.52      4.50      6211        20      2.67      0.17     -2.33      0.12     -1.95      0.02     -2.26      0.25     30.18      0.53     31.31     30.14
3375-55003-0074      1.43      2.19      6180        38      3.67      0.27     -2.17      0.19     -1.29      0.05     -1.54      0.28     12.37      0.46     15.28     12.24
3375-55003-0088      1.44      2.29      6090        49      3.80      0.31     -2.06      0.22     -1.16      0.08     -1.34      0.29     12.63      0.32     15.52     12.52
3375-55003-0195      1.42      2.34      6280        33      3.69      0.20     -1.21      0.12     -0.73      0.04     -0.94      0.18     11.50      0.65     14.70     11.36
3375-55003-0480      1.41      2.30      6000        43      3.63      0.23     -1.25      0.13     -0.90      0.06     -1.43      0.27     14.93      0.47     17.66     14.74
3375-55003-0565      1.40      2.21      6066        45      3.82      0.27     -1.39      0.15     -1.21      0.06     -1.58      0.31     10.27      0.71     13.64     10.12
3375-55003-0598      1.42      2.19      6074        44      3.32      0.33     -1.83      0.15     -1.66      0.05     -1.21      0.26     26.00      0.78     27.86     25.70
3375-55003-0606      1.40      2.15      5807        33      3.80      0.20     -1.73      0.11     -1.54      0.04     -1.66      0.18     10.46      0.53     13.73     10.32
3377-54950-0162      1.43      1.31      6134        44      4.11      0.23     -1.09      0.13     -0.83      0.07     -1.01      0.17      5.49      0.36      9.54      5.44
3377-54950-0275      1.44      1.43      6189        31      3.88      0.20     -1.82      0.14     -1.13      0.05     -1.50      0.23      5.88      0.73      9.84      5.82
3377-54950-0398      1.43      1.46      6135        57      4.16      0.20     -1.07      0.12     -0.90      0.07     -1.17      0.23      5.58      0.24      9.68      5.52
3377-54950-0555      1.41      1.33      6248        37      3.77      0.27     -2.16      0.17     -1.98      0.06     -1.64      0.27     11.26      0.82     13.55     11.11
3377-54950-0608      1.40      1.35      5998        35      3.82      0.18     -1.33      0.12     -1.03      0.04     -1.20      0.19     10.00      0.67     12.57      9.86
3380-54977-0019      1.23      1.43      6065        46      3.29      0.32     -1.53      0.16     -0.99      0.06     -1.20      0.33     25.31      0.90     26.18     23.88
3380-54977-0127      1.25      1.44      6267        46      3.78      0.31     -1.51      0.18     -1.02      0.07     -1.55      0.39     10.39      0.61     12.85      9.86
3380-54977-0159      1.23      1.48      6024        43      3.81      0.32     -2.74      0.27     -2.20      0.08     -2.06      0.34     11.15      0.22     13.52     10.52
3380-54977-0237      1.24      1.51      6168        47      3.97      0.29     -1.49      0.17     -1.26      0.08     -1.19      0.28      6.18      0.87     10.02      5.85
3380-54977-0387      1.24      1.54      5887        36      3.77      0.18     -1.57      0.13     -1.01      0.04     -1.13      0.19     12.21      0.31     14.53     11.54
3380-54977-0516      1.22      1.48      6237        36      4.02      0.20     -1.40      0.14     -0.90      0.05     -0.94      0.17      5.83      0.86      9.75      5.48
3380-54977-0544      1.22      1.48      6159        50      3.86      0.33     -2.00      0.20     -1.53      0.06     -1.16      0.25      9.59      0.59     12.29      8.99
3380-54977-0593      1.22      1.45      5879        43      3.88      0.21     -1.55      0.15     -1.01      0.05     -1.27      0.21     10.42      0.69     12.86      9.78
3380-54977-0610      1.21      1.49      5985        17      2.96      0.13     -1.63      0.07     -1.36      0.02     -1.06      0.11     19.69      0.61     21.05     18.43
3384-54948-0026      1.17      0.78      6196        35      2.70      0.30     -2.69      0.23     -1.86      0.04     -1.50      0.29     47.67      0.58     46.07     43.80
3384-54948-0234      1.20      0.81      6255        35      3.84      0.22     -1.23      0.12     -1.01      0.04     -1.10      0.17      6.66      0.95      9.04      6.20
3386-54952-0012      1.09      1.16      5922        11      2.63      0.09     -1.42      0.05     -1.23      0.01     -0.96      0.08     17.99      0.46     18.27     15.94
3386-54952-0090      1.10      1.15      6274        14      2.88      0.10     -1.33      0.06     -1.19      0.02     -0.79      0.09     21.29      0.93     21.34     19.02
3386-54952-0185      1.11      1.18      5959        30      3.84      0.15     -1.25      0.10     -0.94      0.04     -0.85      0.12      7.39      0.68      9.94      6.62
3386-54952-0219      1.11      1.18      5974        44      3.52      0.30     -1.78      0.16     -1.22      0.07     -1.88      0.36     19.25      0.69     19.56     17.27
3386-54952-0345      1.12      1.24      6224        42      3.76      0.30     -1.83      0.16     -1.55      0.07     -1.41      0.27     13.44      0.77     14.62     12.07
3386-54952-0380      1.10      1.24      6058        42      3.86      0.23     -1.65      0.15     -1.00      0.05     -1.39      0.24     11.41      0.65     12.94     10.17
3386-54952-0387      1.11      1.23      5832        22      3.87      0.11     -1.71      0.08     -1.12      0.03     -1.19      0.10      7.76      0.74     10.30      6.96
3387-54951-0057      1.07      0.52      5861        48      3.59      0.30     -1.49      0.14     -1.27      0.07     -1.28      0.23     16.37      0.77     14.97     14.40
3387-54951-0195      1.09      0.54      6257        34      3.00      0.28     -2.85      0.23     -2.83      0.10     -2.53      0.32     33.92      0.58     31.63     30.12
3387-54951-0214      1.09      0.52      6210        47      2.85      0.38     -3.09      0.40     -2.27      0.09     -3.10      0.49     47.39      0.65     44.78     42.04
3387-54951-0504      1.08      0.58      6120        45      3.83      0.26     -1.57      0.15     -1.00      0.05     -0.73      0.15     11.86      0.69     11.41     10.47
3388-54947-0060      0.97      0.13      6138        62      2.88      0.51     -2.03      0.21     -1.98      0.09     -1.72      0.46     51.82      0.44     47.79     42.74
3388-54947-0127      0.98      0.10      6286        33      2.85      0.27     -1.96      0.14     -1.84      0.05     -1.67      0.31     42.63      0.48     38.74     35.31
3388-54947-0136      0.97      0.10      5940        41      3.00      0.34     -2.55      0.19     -1.93      0.06     -2.06      0.33     38.93      0.41     35.08     32.17
3388-54947-0540      0.99      0.17      6104        46      3.83      0.28     -1.50      0.15     -1.25      0.06     -1.37      0.26     11.82      0.60     10.10      9.90
3390-54945-0397      1.01      1.31      5991        32      3.28      0.22     -2.34      0.17     -1.21      0.04     -1.00      0.15     32.65      0.78     32.56     27.72
3390-54945-0602      0.98      1.32      6264        50      3.92      0.34     -2.07      0.21     -1.62      0.07     -1.51      0.32      6.96      0.96      9.86      5.79
3395-55004-0026      1.43      2.41      6140        53      3.79      0.37     -2.05      0.23     -1.38      0.09     -1.40      0.31     12.16      0.36     15.22     12.05
3395-55004-0104      1.43      2.54      6243        51      3.78      0.37     -2.13      0.24     -1.57      0.09     -2.09      0.46     11.55      0.67     14.79     11.43
3395-55004-0105      1.42      2.50      5960        49      2.61      0.43     -2.45      0.24     -1.61      0.06     -1.90      0.44     64.15      0.51     65.58     63.44
3395-55004-0219      1.43      2.65      6145        42      3.86      0.23     -1.36      0.15     -0.85      0.06     -1.06      0.19      7.49      0.70     11.61      7.42
3395-55004-0225      1.42      2.62      5931        42      2.67      0.37     -2.28      0.18     -1.76      0.06     -1.35      0.29     51.80      0.51     53.45     51.18
3395-55004-0388      1.40      2.57      5934        37      3.55      0.29     -3.20      0.34     -2.36      0.07     -2.63      0.35     14.97      0.73     17.96     14.75
3395-55004-0513      1.42      2.48      6210        34      3.82      0.23     -2.31      0.19     -1.41      0.04     -1.55      0.25      8.88      0.93     12.63      8.79
3404-54967-0001      1.18      0.67      6051        39      3.28      0.27     -1.42      0.14     -0.96      0.06     -1.43      0.31     19.17      0.84     18.47     17.76
3404-54967-0039      1.18      0.70      5889        43      3.39      0.26     -1.72      0.16     -1.00      0.05     -1.31      0.26     21.38      0.74     20.54     19.78
3404-54967-0085      1.20      0.67      6183        37      3.85      0.23     -1.71      0.14     -1.14      0.06     -1.39      0.23      8.88      0.68     10.10      8.27
3404-54967-0193      1.21      0.69      5963        50      2.96      0.42     -2.06      0.18     -1.80      0.06     -1.67      0.35     52.01      0.41     50.41     48.62
3404-54967-0221      1.22      0.70      6065        38      3.45      0.27     -1.88      0.16     -1.22      0.06     -1.58      0.30     20.56      0.79     19.99     19.29
3404-54967-0337      1.22      0.76      6002        40      3.36      0.29     -1.75      0.14     -1.43      0.05     -1.04      0.17     21.57      0.90     21.05     20.24
3404-54967-0363      1.22      0.78      5978        44      4.02      0.19     -1.09      0.12     -0.84      0.07     -0.95      0.16      5.37      0.93      8.46      5.04
3404-54967-0400      1.22      0.73      6178        46      3.81      0.30     -1.84      0.18     -1.29      0.06     -1.26      0.27     12.96      0.77     13.36     12.16
3404-54967-0405      1.21      0.76      6207        25      3.78      0.16     -1.85      0.12     -1.11      0.03     -1.22      0.18      9.66      0.45     10.84      9.02
3404-54967-0521      1.20      0.75      5895        37      3.59      0.20     -1.58      0.12     -1.03      0.04     -1.38      0.20     15.81      0.66     15.70     14.71
3406-54970-0032      1.05      1.19      5808        20      3.50      0.14     -2.60      0.11     -2.00      0.02     -1.88      0.15      9.10      0.43     10.94      7.89
3406-54970-0156      1.07      1.21      6035        47      3.94      0.24     -1.25      0.15     -1.06      0.07     -0.85      0.17      6.09      0.99      9.20      5.34
3406-54970-0453      1.06      1.26      6053        42      3.73      0.23     -1.39      0.14     -0.97      0.05     -0.87      0.17     12.65      0.50     13.91     11.03
3406-54970-0509      1.06      1.23      6247        25      2.84      0.19     -1.39      0.09     -1.20      0.03     -0.85      0.14     33.07      0.85     32.72     28.85
3426-54977-0336      0.65      0.72      5857        33      3.73      0.19     -1.82      0.11     -1.38      0.04     -1.38      0.14     13.59      0.65     10.91      8.25
3426-54977-0440      0.64      0.71      6088        40      3.75      0.25     -1.54      0.12     -1.22      0.05     -1.28      0.21     13.99      0.36     11.13      8.34
3427-54979-0134      0.70      1.08      6246        32      2.85      0.25     -1.26      0.11     -1.19      0.04     -1.09      0.22     38.13      0.82     36.02     24.65
3427-54979-0323      0.72      1.12      5806        39      3.55      0.25     -2.36      0.19     -1.53      0.05     -1.60      0.23     17.92      0.43     17.07     11.83
3427-54979-0429      0.71      1.11      6244        21      2.60      0.15     -1.37      0.09     -1.07      0.02     -0.69      0.13     41.17      0.35     39.21     26.87
3427-54979-0472      0.71      1.10      6183        18      2.73      0.14     -1.76      0.09     -1.48      0.02     -1.15      0.18     28.19      0.53     26.55     18.38
3428-54979-0141      0.82      1.23      5974        48      3.75      0.35     -2.12      0.19     -2.16      0.10     -1.76      0.30     15.49      0.65     15.74     11.34
3428-54979-0173      0.82      1.25      6186        33      2.76      0.26     -2.45      0.17     -1.99      0.05     -2.15      0.32     45.40      0.49     44.36     33.35
3428-54979-0227      0.84      1.24      6011        29      3.79      0.15     -1.29      0.10     -0.88      0.04     -0.87      0.12      8.93      0.66     10.61      6.62
3428-54979-0516      0.81      1.25      6133        43      3.82      0.26     -1.49      0.14     -1.08      0.05     -1.15      0.24     11.82      0.61     12.77      8.53
3428-54979-0543      0.80      1.25      6140        53      2.67      0.46     -2.48      0.25     -1.75      0.07     -1.92      0.45     77.44      0.59     76.06     55.60
3454-55003-0517      0.85      1.29      6193        42      3.87      0.27     -2.08      0.21     -1.28      0.06     -1.31      0.27      7.96      0.73     10.22      6.00
3459-55007-0004      0.77      0.88      6207        34      2.83      0.27     -2.44      0.18     -1.99      0.05     -1.64      0.29     34.38      0.65     31.53     23.88
3459-55007-0357      0.80      0.91      6171        52      3.08      0.45     -3.18      0.47     -2.42      0.09     -2.56      0.47     41.55      0.37     38.82     29.90
3459-55007-0522      0.78      0.90      6109        32      3.82      0.21     -2.04      0.14     -1.48      0.04     -1.72      0.23      9.85      0.32      9.53      6.89
3466-54998-0176      0.87      1.22      6093        49      3.86      0.33     -1.59      0.17     -1.38      0.06     -1.84      0.39      9.43      0.61     10.92      7.19
3466-54998-0586      0.84      1.24      6216        38      2.87      0.31     -2.37      0.18     -1.92      0.04     -2.15      0.36     43.45      0.44     42.46     32.50
3467-54999-0053      0.81      1.06      6282        19      2.78      0.14     -1.54      0.09     -1.15      0.02     -0.86      0.13     22.15      0.47     20.89     16.12
3467-54999-0483      0.83      1.09      6138        40      3.05      0.33     -2.64      0.24     -1.48      0.04     -1.46      0.30     42.85      0.28     41.05     31.53
3467-54999-0562      0.81      1.08      5826        48      3.88      0.29     -1.84      0.16     -1.69      0.06     -2.15      0.34     13.59      0.42     13.36      9.88
3478-55008-0122      0.86      0.99      6211        49      2.74      0.41     -2.17      0.21     -1.75      0.08     -1.73      0.42     50.61      0.48     48.33     38.22
3478-55008-0324      0.87      1.04      6082        43      3.81      0.22     -1.35      0.14     -0.77      0.06     -1.19      0.24      9.02      0.70      9.93      6.90
3478-55008-0404      0.85      1.06      5939        48      3.79      0.26     -1.38      0.14     -1.17      0.08     -1.00      0.17     10.82      0.47     11.19      8.15
3478-55008-0470      0.86      1.04      6097        29      2.72      0.23     -1.31      0.09     -1.30      0.04     -0.88      0.15     40.60      0.43     38.69     30.69
3478-55008-0476      0.85      1.02      6154        50      3.41      0.36     -1.30      0.15     -1.09      0.06     -1.52      0.38     17.52      0.64     16.57     13.19
3480-54999-0401      0.69      0.95      6235        49      3.48      0.36     -1.78      0.18     -1.16      0.06     -1.31      0.33     24.48      0.69     22.10     15.64
3480-54999-0452      0.69      0.95      6280        12      2.95      0.09     -1.63      0.06     -1.38      0.01     -0.90      0.08     15.31      0.36     13.69      9.68
3480-54999-0480      0.69      0.93      6243        46      3.83      0.28     -1.47      0.16     -1.00      0.06     -1.36      0.30     10.02      0.62      9.48      6.35
3480-54999-0536      0.68      0.95      6273        31      2.76      0.24     -1.60      0.11     -1.41      0.04     -0.90      0.17     44.57      0.48     41.55     28.09
3480-54999-0541      0.67      0.93      6242        36      3.41      0.26     -1.66      0.13     -1.06      0.03     -2.25      0.40     23.87      0.81     21.33     14.82
0820-52438-0342      0.68      1.04      6264        45      3.65      0.32     -2.97      0.40     -2.36      0.09 -10000.00 -10000.00     10.69      0.72     10.53      6.74
0837-52642-0336      1.06      4.48      6222        59      2.88      0.47     -2.15      0.24     -1.90      0.07 -10000.00 -10000.00     41.31      0.44     42.94     36.10
0930-52618-0300      0.49      3.38      6138        56      2.89      0.47     -1.94      0.20     -1.38      0.06 -10000.00 -10000.00     54.28      0.44     61.29     25.45
1143-52619-0512     -0.79      1.13      6127        65      3.91      0.41     -2.51      0.29     -1.58      0.07 -10000.00 -10000.00      7.71      0.80      9.27     -5.46
1154-53083-0184      0.36      3.92      6169        66      3.52      0.53     -2.92      0.42     -2.20      0.10 -10000.00 -10000.00     23.74      0.70     29.70      8.34
1491-52996-0570     -1.06      1.83      5962        52      2.59      0.47     -3.11      0.39     -1.85      0.05 -10000.00 -10000.00     54.48      0.60     56.04    -47.50
1692-53473-0201      0.63      0.79      6177        82      3.77      0.64     -2.43      0.26     -3.52      0.20 -10000.00 -10000.00     10.15      0.61      8.64      5.97
1880-53262-0142     -0.45      1.92      6281        65      2.81      0.49     -2.31      0.25     -2.24      0.09 -10000.00 -10000.00     41.99      0.63     45.12    -18.08
1889-53240-0166     -0.22      1.92      6112        77      2.97      0.62     -1.79      0.15     -1.71      0.05 -10000.00 -10000.00     45.02      0.38     48.28     -9.78
1894-53240-0557     -0.79      1.75      6062        52      2.65      0.45     -2.16      0.21     -1.67      0.06 -10000.00 -10000.00     49.94      0.54     51.54    -35.37
1898-53260-0513     -0.80      2.50      6124        50      3.02      0.39     -2.06      0.19     -1.31      0.04 -10000.00 -10000.00     36.58      0.28     41.58    -26.32
1900-53262-0508     -0.85      1.22      6254        70      2.81      0.56     -3.00      0.47     -2.34      0.09 -10000.00 -10000.00     44.93      0.58     43.84    -33.84
1962-53321-0373     -0.47      1.14      6274        65      3.82      0.46     -1.71      0.17     -1.80      0.06 -10000.00 -10000.00     11.86      0.66     11.56     -5.41
1962-53321-0426     -0.47      1.13      6276        76      3.41      0.60     -2.19      0.24     -1.69      0.07 -10000.00 -10000.00     34.14      0.97     31.98    -15.61
1962-53321-0469     -0.47      1.13      6035        62      2.91      0.52     -3.16      0.37     -2.15      0.06 -10000.00 -10000.00     64.09      0.49     61.53    -29.31
2046-53327-0039     -0.64      2.56      6113        51      3.71      0.36     -2.65      0.24     -1.68      0.05 -10000.00 -10000.00      9.82      0.72     16.31     -5.86
2070-53729-0065     -0.77      3.40      6207        66      2.84      0.55     -2.73      0.33     -2.60      0.17 -10000.00 -10000.00     58.44      0.65     64.25    -40.64
2071-53741-0045     -0.71      3.44      6069        61      3.28      0.45     -2.34      0.21     -1.95      0.08 -10000.00 -10000.00     31.18      0.79     37.37    -20.39
2191-54621-0240      0.64      0.76      6280        53      3.43      0.40     -2.28      0.24     -1.71      0.07 -10000.00 -10000.00     24.89      0.90     21.24     14.87
2191-54621-0366      0.65      0.78      6298        64      2.71      0.51     -2.54      0.32     -1.71      0.08 -10000.00 -10000.00     66.06      0.51     61.87     39.71
2192-54232-0124      0.65      1.08      6168        57      2.73      0.44     -2.50      0.28     -2.33      0.11 -10000.00 -10000.00     67.41      0.65     64.84     40.95
2197-53555-0329      0.78      0.53      5986        66      2.83      0.58     -2.12      0.21     -1.71      0.07 -10000.00 -10000.00     48.14      0.47     43.68     33.79
2247-53857-0254      0.62      1.15      6259        53      2.99      0.41     -2.75      0.36     -2.19      0.08 -10000.00 -10000.00     27.01      0.58     25.49     15.76
2251-53557-0006     -0.50      1.41      6172        41      3.34      0.30     -2.24      0.18     -1.70      0.05 -10000.00 -10000.00     13.19      0.91     14.43     -6.36
2258-54328-0234     -0.26      1.02      5959        65      3.45      0.51     -2.17      0.20     -2.37      0.10 -10000.00 -10000.00     34.69      0.70     31.41     -8.88
2298-53737-0085      0.89      3.68      6120        68      3.25      0.57     -1.79      0.17     -4.12      0.39 -10000.00 -10000.00     23.79      0.77     28.94     18.41
2313-53726-0134     -1.11      2.31      6017        54      2.77      0.45     -2.20      0.22     -1.75      0.06 -10000.00 -10000.00     38.50      0.64     41.60    -34.47
2323-54380-0332     -0.65      1.18      6038        59      2.80      0.53     -3.24      0.39     -2.20      0.06 -10000.00 -10000.00     52.58      0.59     50.73    -31.94
2325-54082-0036     -0.83      1.43      6004        68      2.85      0.55     -2.98      0.45     -1.69      0.08 -10000.00 -10000.00     53.98      0.59     53.80    -39.76
2331-53742-0458      0.65      2.84      6197        50      3.37      0.40     -3.03      0.41     -2.43      0.09 -10000.00 -10000.00     26.37      0.91     32.86     15.96
2341-53738-0321      0.85      3.56      6254        58      2.66      0.49     -2.83      0.38     -2.22      0.08 -10000.00 -10000.00     59.88      0.85     65.00     45.10
2382-54169-0003      0.66      3.96      6210        65      2.74      0.53     -2.41      0.28     -2.07      0.10 -10000.00 -10000.00     47.50      0.48     52.24     29.16
2382-54169-0352      0.64      3.92      6218        58      2.81      0.47     -2.86      0.35     -1.97      0.07 -10000.00 -10000.00     44.73      0.55     49.76     26.57
2401-53768-0055      0.76      3.43      6232        46      2.86      0.36     -2.57      0.26     -2.10      0.07 -10000.00 -10000.00     54.68      0.45     60.50     37.71
2406-54084-0194      0.93      3.60      6296        48      2.70      0.37     -2.81      0.34     -1.99      0.07 -10000.00 -10000.00     72.87      0.51     77.44     58.59
2409-54210-0297      0.85      4.35      6207        51      3.25      0.39     -1.93      0.18     -1.30      0.06 -10000.00 -10000.00     39.95      0.88     42.52     30.15
2410-54087-0074      1.05      2.82      6220        52      3.68      0.37     -1.95      0.22     -1.45      0.08 -10000.00 -10000.00     16.64      0.73     21.60     14.43
2431-53818-0017      0.60      3.72      6268        50      2.74      0.38     -1.76      0.19     -1.36      0.07 -10000.00 -10000.00     34.43      0.53     40.36     19.55
2442-54065-0011     -0.52      2.64      6202        68      3.09      0.54     -1.65      0.19     -1.42      0.06 -10000.00 -10000.00     27.26      0.78     33.77    -13.43
2449-54271-0563      0.91      1.43      6270        44      2.71      0.35     -2.63      0.26     -1.87      0.06 -10000.00 -10000.00     46.18      0.63     46.20     36.35
2467-54176-0347      1.28      2.73      6183        57      2.79      0.46     -2.55      0.29     -1.91      0.08 -10000.00 -10000.00     70.15      0.50     72.66     67.20
2539-53918-0339      0.95      1.79      6209        56      2.98      0.46     -3.00      0.42     -3.11      0.15 -10000.00 -10000.00     28.02      0.64     30.10     22.81
2563-54653-0133      0.34      1.63      6150        60      2.73      0.48     -2.63      0.30     -1.56      0.08 -10000.00 -10000.00     59.63      0.64     60.59     19.83
2672-54085-0413     -0.20      3.25      5833        43      3.01      0.23     -1.12      0.04     -0.90      0.02 -10000.00 -10000.00     28.13      0.96     35.98     -5.45
2853-54440-0307      0.94      3.85      6102        59      2.71      0.50     -2.87      0.37     -2.13      0.08 -10000.00 -10000.00     45.58      0.59     49.66     36.94
2870-54534-0379      1.14      3.51      6166        56      2.73      0.46     -2.58      0.30     -1.91      0.07 -10000.00 -10000.00     72.82      0.50     76.31     66.11
2897-54585-0021      1.05      5.26      6298        52      3.64      0.39     -1.73      0.18     -1.67      0.09 -10000.00 -10000.00     10.68      0.55     11.54      9.24
2900-54569-0048      1.36      1.74      6192        50      2.71      0.40     -2.74      0.34     -1.81      0.07 -10000.00 -10000.00     50.25      0.63     51.17     49.11
2902-54629-0011      0.85      0.17      6267        50      2.53      0.39     -2.28      0.25     -2.13      0.08 -10000.00 -10000.00     58.52      0.61     53.67     44.04
2919-54537-0107      1.16      2.43      6298        42      3.63      0.30     -1.38      0.14     -1.03      0.05 -10000.00 -10000.00     14.68      0.59     18.73     13.44
2925-54584-0348      1.35      1.94      6194        43      2.92      0.38     -2.91      0.29     -2.45      0.07 -10000.00 -10000.00     52.88      0.44     54.10     51.55
2930-54589-0507      1.30      0.10      6285        52      4.09      0.36     -2.17      0.23     -2.02      0.09 -10000.00 -10000.00      6.76      0.80      9.00      6.52
2933-54617-0103      1.04      6.26      6198        58      3.13      0.48     -2.17      0.24     -1.86      0.09 -10000.00 -10000.00     49.57      0.79     46.04     42.75
2933-54617-0506      1.05      6.27      6193        50      4.04      0.35     -2.56      0.27     -2.36      0.10 -10000.00 -10000.00      7.03      0.82      7.58      6.10
2963-54589-0066      1.26      5.36      6191        53      2.70      0.43     -2.55      0.28     -1.90      0.07 -10000.00 -10000.00     45.78      0.58     45.02     43.66
2965-54594-0513      1.28      5.32      6182        62      2.97      0.51     -2.50      0.27     -1.99      0.08 -10000.00 -10000.00     77.21      0.60     76.31     73.95
3105-54825-0324     -1.25      1.86      6277        53      3.66      0.39     -1.71      0.18     -1.28      0.07 -10000.00 -10000.00     17.05      0.62     19.48    -16.16
3146-54773-0617     -0.76      1.11      6192        70      2.75      0.61     -2.43      0.25     -2.28      0.08 -10000.00 -10000.00     58.78      0.50     56.70    -40.46
3169-54821-0230      0.83      2.83      6218        51      2.78      0.42     -2.41      0.24     -2.02      0.07 -10000.00 -10000.00     58.21      0.50     63.63     43.11
3171-54862-0262      0.82      2.44      6028        56      2.61      0.49     -1.93      0.20     -1.92      0.09 -10000.00 -10000.00     74.17      0.49     78.61     54.38
3171-54862-0541      0.83      2.38      6228        51      3.24      0.41     -2.31      0.25     -1.40      0.06 -10000.00 -10000.00     39.76      0.82     44.22     29.42
3177-54833-0148      0.90      2.72      6234        52      2.82      0.43     -2.42      0.27     -1.89      0.08 -10000.00 -10000.00     55.09      0.60     59.98     43.19
3181-54860-0116      1.39      3.35      6072        57      2.67      0.50     -2.40      0.26     -1.88      0.07 -10000.00 -10000.00     68.46      0.62     70.35     67.28
3182-54828-0123      0.57      3.35      6007        68      2.92      0.59     -2.70      0.28     -2.16      0.08 -10000.00 -10000.00     63.36      0.53     70.08     34.41
3183-54833-0076     -0.79      3.18      6007        70      2.81      0.60     -2.30      0.23     -1.77      0.07 -10000.00 -10000.00     69.18      0.60     75.01    -49.24
3185-54829-0358     -0.92      3.26      5930        77      3.20      0.62     -2.21      0.21     -2.04      0.10 -10000.00 -10000.00     50.73      0.79     55.89    -40.45
3185-54829-0562     -0.89      3.26      6070        74      2.81      0.61     -2.72      0.29     -1.98      0.09 -10000.00 -10000.00     71.83      0.59     77.09    -55.82
3186-54833-0198     -0.89      3.31      5871        71      3.09      0.54     -2.00      0.20     -1.48      0.07 -10000.00 -10000.00     42.29      0.68     47.67    -32.84
3211-54852-0464      0.95      2.43      6077        53      3.90      0.37     -2.52      0.27     -1.90      0.08 -10000.00 -10000.00      7.71      0.81     13.34      6.27
3222-54862-0437      1.26      3.58      6298        44      2.58      0.39     -2.24      0.23     -1.44      0.05 -10000.00 -10000.00     74.06      0.50     76.67     70.46
3232-54882-0538      1.12      4.36      6076        50      3.14      0.38     -1.68      0.16     -1.27      0.06 -10000.00 -10000.00     45.77      0.77     47.65     41.12
3239-54888-0436      1.17      2.07      6163        54      3.12      0.46     -2.46      0.24     -2.71      0.11 -10000.00 -10000.00     42.11      0.79     44.29     38.81
3240-54883-0097      1.35      1.62      6208        52      2.75      0.42     -2.81      0.36     -1.79      0.08 -10000.00 -10000.00     61.37      0.49     61.97     59.85
3241-54884-0177     -0.60      2.62      6260        63      2.96      0.51     -2.71      0.25     -2.28      0.10 -10000.00 -10000.00     58.98      0.65     64.92    -33.49
3241-54884-0237     -0.60      2.61      5973        72      3.36      0.57     -2.64      0.25     -2.43      0.12 -10000.00 -10000.00     39.87      0.82     45.90    -22.51
3246-54939-0285      1.10      4.60      6236        51      3.06      0.40     -1.87      0.20     -1.46      0.07 -10000.00 -10000.00     52.16      0.39     53.16     46.46
3246-54939-0346      1.12      4.55      6060        58      3.70      0.43     -2.27      0.25     -2.08      0.08 -10000.00 -10000.00     15.84      0.69     18.23     14.25
3246-54939-0357      1.12      4.57      6175        52      3.05      0.43     -2.81      0.34     -1.76      0.06 -10000.00 -10000.00     47.51      0.37     48.67     42.70
3258-54884-0117      1.04      2.98      6201        58      2.70      0.47     -2.50      0.31     -1.89      0.08 -10000.00 -10000.00     74.95      0.59     79.27     64.56
3260-54883-0584      0.99      3.53      6058        58      2.70      0.50     -1.86      0.18     -1.69      0.06 -10000.00 -10000.00     72.12      0.66     76.48     60.37
3262-54884-0334      0.98      3.18      5976        58      3.02      0.45     -2.16      0.22     -2.30      0.10 -10000.00 -10000.00     50.30      0.51     55.16     41.75
3265-54888-0078      0.83      3.11      6121        49      3.81      0.36     -3.00      0.43     -2.13      0.09 -10000.00 -10000.00     11.49      0.32     17.89      8.50
3299-54908-0242      1.01      4.00      6016        55      3.43      0.44     -3.22      0.49     -2.83      0.13 -10000.00 -10000.00     26.46      0.80     30.19     22.45
3300-54914-0140      1.05      4.04      6243        54      3.49      0.41     -1.99      0.23     -1.45      0.07 -10000.00 -10000.00     23.28      0.69     26.86     20.16
3303-54950-0236      1.46      0.17      6275        52      3.58      0.39     -1.64      0.18     -1.35      0.07 -10000.00 -10000.00     17.91      0.86     18.83     17.81
3310-54919-0278      1.27      0.06      6253        63      2.96      0.51     -2.36      0.28     -1.98      0.09 -10000.00 -10000.00     57.28      0.65     55.44     54.71
3317-54908-0516      0.76      3.65      6208        49      2.99      0.40     -2.45      0.22     -1.97      0.05 -10000.00 -10000.00     44.08      0.38     49.54     30.34
3325-54942-0544      0.88      2.38      6138        52      2.63      0.44     -2.18      0.22     -1.65      0.06 -10000.00 -10000.00     69.78      0.58     73.81     53.87
3326-54943-0498      1.14      3.00      6296        60      2.97      0.49     -2.96      0.48     -1.96      0.08 -10000.00 -10000.00     58.60      0.37     62.36     53.18
3331-54977-0479      1.17      2.53      6069        62      2.74      0.52     -2.50      0.26     -2.13      0.10 -10000.00 -10000.00     68.94      0.59     71.92     63.37
3380-54977-0340      1.23      1.56      6144        62      3.38      0.51     -2.43      0.27     -2.17      0.09 -10000.00 -10000.00     24.44      0.91     25.68     23.04
3386-54952-0618      1.08      1.21      6126        49      3.27      0.38     -1.77      0.17     -1.32      0.07 -10000.00 -10000.00     29.97      0.88     29.70     26.41
3387-54951-0143      1.08      0.54      6084        68      2.85      0.58     -2.52      0.28     -2.21      0.11 -10000.00 -10000.00     61.05      0.44     58.27     53.84
3387-54951-0161      1.09      0.55      6293        57      2.79      0.46     -2.52      0.29     -2.15      0.11 -10000.00 -10000.00     63.31      0.59     60.59     56.11
3480-54999-0261      0.70      0.92      6164        64      2.69      0.57     -2.83      0.40     -1.80      0.08 -10000.00 -10000.00     73.27      0.64     69.92     47.48
0637-52174-0018     -0.58      0.75      6027        77      2.67      0.63     -2.17      0.24 -10000.00 -10000.00     -1.64      0.50     47.08      0.61     42.66    -25.76
0727-52207-0550     -0.40      1.05      6211        48      3.30      0.39     -2.73      0.17 -10000.00 -10000.00     -2.35      0.27     15.83      0.87     14.07     -6.21
0986-52443-0143     -0.55      0.89      6233        54      3.09      0.46     -1.69      0.12 -10000.00 -10000.00     -2.82      0.40     26.41      0.48     23.09    -13.69
2052-53401-0080     -0.29      3.57      6003        71      3.06      0.39     -0.78      0.06 -10000.00 -10000.00     -0.50      0.09     20.21      0.88     27.46     -5.82
2124-53770-0121      1.26      0.46      6189        30      3.46      0.22     -1.62      0.10 -10000.00 -10000.00     -1.43      0.20      6.18      0.71      8.69      5.89
2178-54629-0060      0.64      0.27      6169        58      3.25      0.47     -1.56      0.14 -10000.00 -10000.00     -1.10      0.28     14.99      0.99     10.16      8.95
2189-54624-0620      0.65      0.31      6158        68      3.67      0.54     -1.94      0.17 -10000.00 -10000.00     -1.84      0.34     15.37      0.46     10.68      9.33
2315-53741-0018      0.57      3.51      6121        38      3.01      0.32     -3.00      0.24 -10000.00 -10000.00     -3.51      0.43     17.75      0.26     24.55      9.57
2322-53727-0274     -0.80      3.00      6203       113      3.11      0.96     -2.29      0.25 -10000.00 -10000.00     -1.42      0.37     52.71      0.33     58.53    -37.70
2542-53919-0503      0.24      0.89      6140        18      2.92      0.14     -2.56      0.07 -10000.00 -10000.00     -2.41      0.14     21.48      0.48     17.73      5.17
2669-54086-0176     -0.38      3.27      5824        72      3.11      0.41     -1.13      0.06 -10000.00 -10000.00     -1.43      0.14     17.87      0.77     25.42     -6.68
2669-54086-0320     -0.40      3.25      6174        60      3.30      0.38     -1.15      0.06 -10000.00 -10000.00     -0.85      0.10     12.82      0.43     20.40     -5.02
2699-54414-0178     -0.26      3.11      6009        76      2.58      0.60     -2.75      0.12 -10000.00 -10000.00     -1.83      0.17     44.31      0.46     52.07    -11.56
2699-54414-0245     -0.28      3.12      5805        47      3.03      0.27     -1.03      0.04 -10000.00 -10000.00     -0.48      0.05     20.37      0.94     28.14     -5.65
2699-54414-0465     -0.26      3.10      6014        70      2.87      0.43     -0.93      0.05 -10000.00 -10000.00     -1.04      0.10     46.59      0.80     54.36    -11.89
2699-54414-0639     -0.25      3.12      5841        55      2.92      0.31     -1.20      0.05 -10000.00 -10000.00     -0.62      0.07     34.07      0.85     41.88     -8.30
2787-54552-0591      1.18      0.46      6213        54      3.38      0.42     -1.63      0.13 -10000.00 -10000.00     -1.53      0.29     15.05      0.75     14.47     13.94

==> table3.dat <==
3587-55182-0432     -1.10      1.97      6079        24      3.79      0.15     -1.64      0.10     -1.26      0.03     -2.02      0.24      9.63      0.27     13.56     -8.56
3588-55184-0102     -1.10      2.06      5992        14      3.76      0.09     -2.10      0.07     -1.60      0.01     -1.85      0.11      6.45      0.28     11.31     -5.75
3606-55182-0147     -1.03      2.71      6043        15      3.74      0.10     -2.29      0.08     -1.95      0.02     -2.62      0.17      6.01      0.23     12.03     -5.16
3615-55179-0098     -0.95      2.96      5908        17      3.63      0.09     -1.63      0.07     -1.06      0.01     -1.15      0.10     10.12      0.42     16.11     -8.21
3615-55208-0100     -0.95      2.96      5940        15      3.82      0.08     -1.39      0.06     -1.06      0.01     -1.27      0.09      7.37      1.01     13.64     -5.98
3615-55445-0096     -0.95      2.96      5952        20      3.73      0.11     -1.52      0.08     -1.06      0.02     -1.23      0.13      9.07      0.34     15.16     -7.36
3647-55476-0178     -0.96      2.96      5894        24      3.87      0.14     -1.77      0.09     -1.44      0.03     -1.53      0.13      7.42      1.09     13.65     -6.06
3647-55827-0166     -0.96      2.96      6044        23      3.85      0.13     -1.68      0.09     -1.31      0.03     -1.57      0.16      7.18      0.96     13.44     -5.87
3650-55244-0114     -0.92      3.02      6028        22      3.76      0.13     -1.77      0.09     -1.14      0.04     -1.57      0.16      9.29      0.34     15.48     -7.39
3650-55244-0993     -0.90      3.01      6021        22      3.76      0.14     -1.65      0.10     -1.23      0.03     -1.45      0.17      7.04      0.32     13.54     -5.50
3658-55205-0478      0.42      3.10      6256        56      3.69      0.38     -2.65      0.34     -1.97      0.08     -1.85      0.43     16.05      0.61     23.58      6.51
3659-55181-0934      0.46      3.06      6129        32      3.60      0.20     -1.42      0.12     -1.03      0.03     -1.75      0.32     14.19      0.45     21.64      6.30
3659-55181-0972      0.46      3.07      6142        37      3.77      0.22     -1.07      0.14     -0.90      0.04     -0.84      0.20     11.62      0.73     19.11      5.17
3660-55209-0192      0.46      3.04      6082        40      3.61      0.25     -1.86      0.17     -1.30      0.05     -1.78      0.36     17.21      0.33     24.61      7.64
3660-55209-0792      0.46      3.02      6070        16      2.77      0.12     -2.37      0.10     -1.84      0.02     -2.08      0.19     17.81      0.29     25.18      7.97
3663-55176-0600      0.46      3.00      5852        47      3.75      0.27     -1.97      0.18     -1.31      0.06     -1.68      0.27     16.64      0.36     24.03      7.31
3664-55245-0282      0.44      3.15      5939        37      3.76      0.21     -1.93      0.17     -1.26      0.05     -1.63      0.26     13.85      0.33     21.36      5.91
3664-55245-0358      0.44      3.13      5890        31      3.67      0.17     -1.58      0.12     -1.21      0.04     -1.39      0.19     12.26      0.34     19.79      5.24
3664-55245-0662      0.45      3.10      6142        45      2.96      0.34     -2.67      0.30     -1.61      0.05     -2.19      0.50     48.59      0.31     55.90     21.14
3665-55247-0562      0.47      2.98      6043        39      3.55      0.23     -1.53      0.14     -1.11      0.05     -1.04      0.17     16.61      0.56     23.95      7.52
3665-55247-0622      0.48      2.96      5988        35      3.76      0.20     -1.92      0.15     -1.30      0.04     -1.83      0.27     14.68      0.30     22.00      6.79
3665-55247-0930      0.49      2.99      6003        24      3.44      0.15     -1.37      0.09     -1.25      0.03     -1.25      0.18     12.92      0.36     20.26      6.14
3666-55185-0548      0.45      3.08      5946        36      3.49      0.21     -1.53      0.12     -1.11      0.05     -1.42      0.23     15.95      0.37     23.40      6.94
3668-55478-0505      0.48      2.95      6241        45      3.71      0.31     -2.02      0.21     -1.71      0.06     -2.00      0.44     14.00      0.48     21.33      6.49
3668-55478-0590      0.50      2.93      6116        42      3.84      0.28     -2.84      0.28     -1.95      0.06     -2.27      0.35     11.21      0.98     18.54      5.35
3668-55478-0716      0.50      2.94      5982        30      3.49      0.20     -1.91      0.12     -1.36      0.04     -1.53      0.20     20.23      0.67     27.41      9.70
3668-55478-0790      0.51      2.93      5920        37      3.46      0.25     -2.07      0.15     -1.53      0.04     -1.60      0.23     19.92      0.64     27.08      9.64
3670-55480-0498      0.44      3.15      5990        41      3.75      0.25     -1.84      0.17     -1.21      0.06     -1.53      0.28     13.38      0.31     20.90      5.71
3670-55480-0704      0.47      3.15      5827        52      3.68      0.38     -3.19      0.41     -2.44      0.07     -2.60      0.43     19.98      0.44     27.37      8.96
3671-55483-0258      0.48      3.06      6061        39      3.71      0.26     -2.33      0.20     -2.20      0.05     -2.89      0.47     13.26      0.26     20.66      6.17
3673-55178-0520      0.48      3.01      6087        43      3.81      0.24     -1.77      0.17     -1.01      0.05     -1.91      0.37     12.76      0.38     20.15      5.91
3673-55178-0742      0.49      2.99      6021        29      3.65      0.17     -1.77      0.12     -1.21      0.04     -1.19      0.18     11.09      0.39     18.48      5.27
3676-55186-0272      0.50      3.07      6159        38      3.81      0.23     -1.32      0.14     -1.17      0.05     -1.35      0.27     10.71      0.78     18.13      5.15
3683-55178-0688      0.53      3.08      5972        42      3.74      0.24     -1.79      0.16     -1.18      0.06     -1.37      0.23     15.17      0.33     22.43      7.66
3683-55245-0682      0.53      3.08      5988        36      3.78      0.20     -2.12      0.18     -1.25      0.05     -1.62      0.25     14.41      0.29     21.69      7.27
3691-55274-0886      0.59      3.04      6146        46      3.74      0.30     -2.35      0.24     -1.76      0.05     -1.46      0.29     13.84      0.34     20.95      7.67
3699-55517-0006      0.58      2.95      6070        38      3.09      0.29     -2.48      0.23     -2.22      0.06     -1.53      0.32     33.84      0.24     40.68     18.46
3700-55542-0028      0.59      2.91      6229        46      3.52      0.29     -1.61      0.19     -1.05      0.05     -1.12      0.36     16.76      0.49     23.70      9.33
3735-55209-0387     -1.11      2.25      6135        27      3.82      0.17     -1.98      0.13     -1.40      0.03     -1.72      0.23      8.77      0.23     13.43     -7.84
3755-55504-0456      0.47      3.34      6190        49      3.76      0.32     -2.23      0.25     -1.56      0.06     -2.23      0.48     13.32      0.38     20.69      6.01
3758-55506-0126      0.54      3.32      6004        42      3.35      0.29     -1.71      0.15     -1.41      0.05     -1.15      0.27     26.72      0.75     33.74     13.78
3760-55268-0968      0.61      3.21      6021        36      3.33      0.27     -3.09      0.35     -2.37      0.05     -2.67      0.40     24.44      1.17     31.34     13.92
3764-55514-0888      0.65      3.17      5995        23      3.44      0.16     -2.59      0.14     -2.44      0.04     -3.05      0.30      9.89      0.76     16.96      5.99
3768-55564-0694      0.68      4.17      6100        40      3.63      0.26     -1.86      0.17     -1.14      0.05     -1.60      0.32     15.72      0.32     20.32      9.83
3768-55564-0798      0.67      4.18      5864        39      3.71      0.22     -1.76      0.14     -1.21      0.05     -1.24      0.19     14.60      0.31     19.23      9.11
3768-55564-0914      0.69      4.18      5969        44      2.77      0.37     -2.01      0.16     -1.70      0.05     -2.14      0.42     55.27      0.42     58.84     35.18
3771-55544-0635      0.82      4.34      6131        37      3.85      0.21     -1.36      0.13     -1.05      0.04     -1.50      0.26      8.10      0.66     12.71      5.95
3771-55544-0760      0.83      4.36      6179        36      3.81      0.23     -1.70      0.14     -1.37      0.05     -1.43      0.23     11.05      0.80     15.09      8.14
3772-55277-0722      0.86      4.42      5934        47      3.87      0.25     -1.75      0.17     -1.24      0.07     -1.74      0.30     12.24      1.03     15.83      9.31
3772-55277-0854      0.87      4.43      6126        32      3.85      0.19     -1.64      0.12     -1.27      0.04     -1.33      0.19      7.94      0.78     12.23      6.07
3773-55240-0686      0.90      4.48      5997        34      3.69      0.19     -1.49      0.12     -0.94      0.04     -1.41      0.21     11.52      0.31     14.93      9.06
3774-55244-0720      0.95      4.56      5943        35      3.85      0.17     -1.38      0.12     -1.01      0.04     -1.25      0.19     11.83      0.90     14.84      9.63
3775-55207-0040      0.99      4.73      6213        34      3.91      0.21     -1.47      0.13     -1.12      0.04     -1.19      0.22      6.88      0.45     10.51      5.76
3775-55207-0096      0.97      4.73      6030        30      3.84      0.16     -1.64      0.12     -0.96      0.04     -1.16      0.17     11.23      0.94     13.74      9.30
3775-55207-0804      0.99      4.70      6174        40      4.00      0.23     -1.98      0.17     -1.42      0.05     -2.24      0.36      6.19      0.25     10.14      5.18
3776-55209-0754      1.03      4.83      6100        23      3.59      0.14     -1.59      0.09     -1.02      0.02     -1.46      0.18     13.43      0.54     15.23     11.50
3776-55209-0827      1.03      4.84      6073        21      3.85      0.13     -2.09      0.10     -1.62      0.02     -2.13      0.19      7.36      1.01     10.52      6.33
3777-55210-0373      1.03      4.99      6135        30      3.72      0.19     -1.57      0.12     -1.02      0.03     -1.17      0.21     13.51      0.39     14.71     11.59
3777-55210-0836      1.06      5.00      6040        29      3.38      0.21     -2.67      0.17     -2.20      0.04     -2.50      0.30     23.71      1.04     23.95     20.66
3782-55244-0072      0.65      4.17      6061        29      3.79      0.17     -1.37      0.10     -1.04      0.03     -1.44      0.20     12.08      0.74     17.00      7.28
3784-55269-0598      0.74      4.24      6109        34      3.76      0.21     -1.54      0.12     -1.27      0.04     -1.55      0.24     12.73      0.30     17.15      8.59
3785-55241-0520      0.79      4.29      5925        36      3.79      0.18     -1.40      0.11     -1.08      0.05     -1.18      0.18     11.06      0.46     15.38      7.86
3785-55273-0782      0.81      4.30      5958        45      3.63      0.25     -1.61      0.15     -1.05      0.06     -1.36      0.25     14.78      0.39     18.64     10.75
3786-55563-0902      0.87      4.38      6105        33      3.67      0.19     -1.49      0.12     -0.95      0.04     -1.32      0.22     13.64      0.35     17.20     10.41
3787-55565-0560      0.88      4.43      6181        34      3.83      0.21     -1.79      0.14     -1.15      0.04     -2.04      0.33     10.88      0.90     14.61      8.37
3788-55246-0078      0.93      4.57      5919        22      3.75      0.13     -1.74      0.09     -1.29      0.03     -1.25      0.13     10.47      0.31     13.72      8.37
3788-55246-0158      0.92      4.55      6221        21      3.80      0.14     -1.70      0.09     -1.18      0.03     -1.50      0.17      8.21      0.85     11.99      6.55
3788-55246-0496      0.90      4.51      6077        30      3.85      0.20     -1.69      0.12     -1.28      0.04     -1.76      0.26      7.84      0.95     11.88      6.15
3788-55246-0793      0.93      4.52      6235        38      3.39      0.28     -1.97      0.16     -1.48      0.04     -1.74      0.34     26.33      0.87     28.37     21.12
3789-55269-0540      0.95      4.61      6065        33      3.60      0.20     -1.60      0.12     -1.04      0.04     -1.12      0.20     11.88      0.50     14.73      9.69
3792-55212-0855      1.06      5.09      5933        46      3.48      0.26     -1.42      0.14     -1.09      0.05     -1.00      0.18     20.71      0.48     20.80     18.06
3800-55486-0564      0.50      3.15      6146        33      3.76      0.21     -1.80      0.14     -1.13      0.04     -2.05      0.33     12.16      0.34     19.57      5.79
3801-55509-0580      0.49      3.21      5854        37      3.04      0.27     -2.33      0.18     -1.52      0.04     -2.18      0.36     39.80      0.45     46.98     18.84
3812-55513-0688      0.46      3.96      6062        41      3.85      0.22     -1.60      0.15     -0.90      0.05     -1.41      0.26     11.48      0.90     17.57      5.08
3815-55537-0490      0.46      3.98      5869        47      3.89      0.29     -1.82      0.18     -1.47      0.06     -1.50      0.26     11.69      1.07     17.67      5.16
3816-55272-0848      0.53      3.95      6127        34      3.76      0.21     -1.66      0.13     -1.17      0.05     -1.92      0.30     12.53      0.42     18.46      6.29
3816-55272-0986      0.53      3.96      6013        46      3.06      0.34     -1.58      0.16     -1.21      0.06     -1.34      0.35     49.74      1.37     54.82     25.10
3821-55535-0552      0.55      4.01      6020        43      3.74      0.23     -1.38      0.15     -0.95      0.06     -1.29      0.27     14.30      0.45     19.88      7.42
3821-55535-0864      0.57      4.03      6085        33      3.78      0.22     -2.33      0.17     -1.82      0.04     -2.18      0.29     11.31      0.27     16.98      6.07
3822-55544-0444      0.55      4.01      6008        41      3.75      0.22     -1.20      0.14     -0.92      0.06     -1.60      0.33     13.18      0.97     18.82      6.83
3822-55544-0972      0.58      4.01      5888        38      3.77      0.20     -1.28      0.13     -1.01      0.04     -1.51      0.26     13.62      1.00     19.15      7.51
3823-55534-0688      0.59      4.05      6210        39      3.84      0.25     -2.16      0.19     -1.36      0.05     -2.11      0.37     11.45      0.83     17.01      6.33
3826-55563-0735      0.64      4.11      6106        39      3.58      0.25     -1.87      0.16     -1.21      0.05     -0.99      0.18     17.92      0.53     22.71     10.76
3827-55565-0042      0.68      4.17      5995        41      3.35      0.29     -1.84      0.17     -1.32      0.04     -2.19      0.45     32.21      1.15     36.20     20.15
3827-55565-0076      0.68      4.15      6016        35      3.60      0.23     -1.62      0.14     -1.22      0.04     -1.39      0.25     14.85      0.41     19.57      9.37
3828-55539-0004      0.71      4.18      5854        39      3.75      0.22     -1.55      0.14     -1.14      0.05     -1.07      0.15     17.28      0.34     21.64     11.28
3828-55539-0042      0.70      4.19      6088        32      2.96      0.26     -2.21      0.14     -2.03      0.04     -2.06      0.30     42.45      0.32     46.08     27.41
3828-55539-0434      0.68      4.15      5991        28      3.02      0.21     -1.69      0.11     -1.23      0.03     -1.90      0.31     47.58      0.30     51.40     30.03
3832-55289-0722      0.81      4.26      6034        29      3.68      0.16     -1.49      0.11     -0.95      0.03     -1.43      0.20     12.34      0.45     16.60      8.94
3833-55290-0454      0.81      4.31      6070        42      3.77      0.25     -1.82      0.17     -1.35      0.06     -1.28      0.24     14.12      0.23     18.00     10.22
3834-55569-0340      0.84      4.36      6131        48      3.53      0.33     -1.91      0.21     -1.44      0.06     -1.60      0.40     16.20      0.24     19.66     12.11
3837-55572-0036      0.95      4.50      6097        32      3.83      0.18     -1.60      0.14     -1.14      0.05     -1.33      0.23      9.26      0.93     12.95      7.52
3837-55572-0908      0.96      4.47      5836        28      3.24      0.17     -1.73      0.10     -1.17      0.04     -1.39      0.18     20.04      0.85     22.58     16.37
3838-55588-0484      0.93      4.51      6129        41      3.88      0.27     -2.10      0.21     -1.60      0.06     -1.41      0.27      7.44      0.71     11.56      5.98
3839-55575-0244      0.95      4.59      6042        39      3.81      0.22     -1.87      0.17     -1.14      0.06     -1.38      0.24     11.90      0.22     14.78      9.70
3842-55565-0254      1.01      4.75      6103        36      3.49      0.24     -1.77      0.16     -1.10      0.04     -1.47      0.30     24.22      0.29     25.36     20.53
3843-55278-0137      1.04      4.82      6026        28      3.58      0.15     -1.19      0.10     -0.83      0.03     -1.23      0.20     13.48      0.59     15.30     11.61
3843-55278-0212      1.03      4.81      5980        45      3.73      0.24     -1.60      0.15     -1.18      0.08     -1.49      0.27     12.73      0.33     14.68     10.90
3844-55321-0998      1.07      4.89      6048        44      3.68      0.29     -1.79      0.19     -1.41      0.05     -1.61      0.35     13.37      0.27     14.98     11.72
3845-55323-0654      1.07      4.89      6107        33      3.83      0.20     -1.63      0.14     -1.04      0.03     -1.36      0.23     10.07      0.92     12.31      8.85
3847-55588-0009      1.08      5.10      6177        42      3.98      0.26     -1.55      0.17     -1.22      0.06     -1.90      0.40      6.29      0.28      9.25      5.56
3847-55588-0396      1.08      5.03      6078        36      3.82      0.19     -1.23      0.13     -0.89      0.04     -0.79      0.16     11.83      0.77     13.28     10.46
3849-55274-0040      1.10      5.27      6135        45      3.84      0.30     -2.22      0.25     -1.68      0.05     -2.21      0.46      9.71      0.95     10.99      8.65
3849-55274-0302      1.07      5.22      6161        43      3.86      0.25     -1.55      0.17     -1.07      0.05     -1.47      0.31      9.37      0.68     10.81      8.23
3852-55243-0752      1.28      1.39      6065        34      3.88      0.18     -1.53      0.13     -1.02      0.04     -1.31      0.20      8.24      0.64     11.19      7.88
3852-55243-0760      1.28      1.38      6117        38      4.03      0.20     -1.52      0.14     -0.94      0.04     -1.44      0.24      5.73      0.26      9.58      5.49
3852-55243-0856      1.28      1.31      6106        34      4.10      0.16     -1.26      0.12     -0.84      0.04     -1.16      0.20      5.88      0.25      9.58      5.64
3853-55268-0118      1.30      1.16      5954        34      3.61      0.19     -1.61      0.14     -1.00      0.03     -1.27      0.23     14.74      0.40     16.00     14.20
3853-55268-0672      1.30      1.28      6127        28      3.80      0.16     -1.45      0.11     -0.99      0.03     -1.07      0.14      9.32      0.81     11.80      8.98
3854-55247-0046      1.25      1.14      6208        56      4.17      0.20     -1.41      0.16     -1.05      0.05     -1.27      0.26      5.59      0.24      9.14      5.31
3855-55268-0238      1.24      1.11      6120        34      4.17      0.13     -1.34      0.12     -0.96      0.04     -1.15      0.19      5.34      0.24      8.96      5.05
3856-55269-0088      1.33      1.04      6082        37      3.94      0.23     -1.84      0.16     -1.44      0.04     -1.62      0.26      5.45      0.39      9.12      5.29
3859-55246-0722      1.21      1.11      6179        42      4.01      0.24     -1.80      0.18     -1.11      0.06     -1.85      0.38      6.11      0.25      9.26      5.70
3861-55274-0828      1.30      1.08      6220        38      4.01      0.22     -1.26      0.13     -1.04      0.04     -1.34      0.24      6.70      0.27      9.77      6.46
3865-55272-0490      1.17      0.97      6202        44      4.12      0.24     -1.76      0.20     -0.98      0.05     -1.08      0.20      5.82      0.23      8.80      5.36
3866-55623-0268      1.25      0.86      6185        38      4.04      0.22     -1.67      0.17     -1.08      0.04     -1.55      0.30      5.83      0.25      8.87      5.52
3869-55273-0846      1.11      0.91      6108        29      3.79      0.17     -1.71      0.12     -1.29      0.03     -1.32      0.20      9.14      0.40     10.38      8.21
3870-55273-0552      1.11      0.95      5930        28      3.76      0.15     -1.66      0.11     -1.18      0.04     -1.47      0.17     10.42      0.31     11.36      9.31
3870-55273-0670      1.09      0.94      6029        26      3.88      0.15     -1.77      0.11     -1.28      0.03     -1.57      0.18      7.12      0.81      9.16      6.32
3872-55382-0410      1.05      0.69      6019        35      3.85      0.18     -1.58      0.13     -1.04      0.04     -1.32      0.20     10.09      0.91     10.16      8.73
3872-55382-0925      1.03      0.74      6007        14      3.76      0.09     -1.81      0.07     -1.38      0.01     -1.71      0.12      6.71      0.27      8.23      5.74
3873-55277-0878      1.17      0.85      6046        33      3.87      0.19     -1.86      0.14     -1.25      0.04     -1.30      0.19      6.91      0.89      9.12      6.36
3877-55365-0358      1.07      0.75      6061        30      3.61      0.19     -1.91      0.14     -1.33      0.04     -1.68      0.26     12.73      0.54     12.43     11.18
3922-55333-0880      0.78      0.51      5879        43      3.60      0.22     -1.66      0.16     -0.94      0.05     -0.78      0.16     17.05      0.36     13.63     12.01
3924-55332-0044      0.76      0.59      6048        27      3.83      0.18     -2.02      0.12     -1.85      0.04     -2.74      0.32      7.72      1.06      6.99      5.31
3924-55332-0325      0.78      0.57      5886        43      3.86      0.23     -1.53      0.15     -1.21      0.06     -1.68      0.28     12.47      1.08      9.98      8.72
3926-55327-0430      0.83      0.49      6027        38      3.58      0.23     -1.74      0.15     -1.17      0.05     -1.46      0.27     12.37      0.48      9.97      9.15
3927-55333-0972      0.82      0.47      5909        42      3.82      0.23     -1.61      0.17     -1.01      0.05     -1.21      0.25     12.87      0.31     10.19      9.37
3928-55331-0654      0.78      0.71      5841        44      3.83      0.29     -2.80      0.24     -2.06      0.06     -2.46      0.34     14.89      0.50     12.54     10.50
3929-55335-0196      0.78      0.65      5963        28      3.65      0.17     -2.04      0.12     -1.55      0.04     -1.76      0.21     11.88      0.41      9.90      8.37
3930-55332-0760      0.82      0.61      6212        41      3.76      0.24     -1.75      0.18     -1.00      0.05     -1.25      0.29     11.57      0.39      9.70      8.43
3931-55350-0427      0.84      0.54      6050        40      3.65      0.23     -1.54      0.14     -1.23      0.07     -1.27      0.24     14.15      0.39     11.60     10.54
3931-55350-0948      0.82      0.58      6067        34      3.72      0.22     -1.40      0.13     -1.25      0.04     -1.22      0.24     10.40      0.31      8.80      7.61
3931-55350-0996      0.81      0.57      5999        25      3.78      0.15     -1.77      0.13     -1.10      0.03     -1.65      0.23      8.59      0.44      7.61      6.22
3933-55335-0684      0.89      0.48      6166        44      3.95      0.26     -1.85      0.18     -1.23      0.06     -1.64      0.32      6.47      0.36      6.91      5.01
3934-55336-0862      0.81      0.72      6093        38      3.66      0.22     -1.47      0.15     -0.90      0.04     -1.14      0.26     15.86      0.36     13.53     11.46
3935-55326-0162      0.82      0.63      6023        30      3.79      0.17     -1.85      0.13     -1.26      0.04     -1.73      0.23     10.83      0.22      9.25      7.90
3938-55328-0136      0.89      0.49      5871        23      3.74      0.14     -1.99      0.11     -1.50      0.02     -2.04      0.20      8.93      0.35      8.00      6.92
3938-55328-0838      0.90      0.53      6154        40      3.60      0.26     -1.63      0.15     -1.22      0.05     -1.82      0.39     14.60      0.42     12.31     11.43
3940-55327-0302      0.84      0.71      5979        36      3.87      0.18     -1.55      0.14     -0.92      0.04     -1.79      0.29      9.41      0.89      8.72      7.00
3944-55660-0412      0.93      0.51      6151        39      3.82      0.24     -1.80      0.17     -1.25      0.05     -1.58      0.32     11.60      0.23     10.08      9.28
3945-55648-0532      0.96      0.45      5956        30      3.85      0.16     -1.76      0.12     -1.04      0.03     -1.33      0.17      9.37      1.05      8.63      7.67
3945-55648-0680      0.95      0.47      5944        46      3.67      0.31     -2.60      0.24     -2.24      0.07     -2.55      0.43     15.53      0.43     13.28     12.62
3946-55659-0686      0.88      0.74      5966        44      3.50      0.27     -1.89      0.19     -1.12      0.06     -1.42      0.30     24.57      0.66     22.01     19.00
3948-55331-0934      0.91      0.65      6029        33      3.75      0.19     -1.41      0.13     -0.97      0.03     -1.29      0.23     11.89      0.40     10.60      9.38
3951-55681-0928      0.96      0.47      6006        24      3.80      0.14     -1.58      0.10     -1.20      0.03     -1.49      0.17      6.18      0.41      7.20      5.08
3956-55656-0742      1.01      0.52      6040        40      3.72      0.24     -1.76      0.16     -1.23      0.05     -1.25      0.24     14.95      0.39     13.30     12.66
3957-55664-0824      1.01      0.47      6152        28      3.72      0.16     -1.52      0.12     -1.04      0.03     -1.06      0.15      8.17      0.36      8.28      6.91
3958-55329-0844      0.94      0.80      6052        36      3.48      0.21     -1.20      0.12     -0.93      0.04     -1.32      0.27     15.01      0.90     13.77     12.07
3960-55663-0558      1.00      0.70      5977        16      3.77      0.10     -1.78      0.08     -1.30      0.02     -1.68      0.14      6.08      0.29      7.80      5.13
3964-55648-0619      1.01      0.68      5963        45      3.86      0.23     -1.32      0.14     -1.04      0.05     -1.23      0.24      9.20      0.81      9.40      7.82
3964-55648-0812      1.00      0.70      5954        17      3.65      0.10     -1.97      0.08     -1.35      0.02     -1.90      0.16      6.33      0.44      7.89      5.34
3968-55590-0510      1.40      2.62      6141        39      3.97      0.24     -1.41      0.16     -1.10      0.04     -1.44      0.29      5.36      0.30     10.26      5.28
3969-55307-0514      1.37      2.51      6001        48      3.86      0.28     -2.01      0.23     -1.32      0.07     -1.55      0.32      9.91      0.96     13.70      9.72
3970-55591-0778      1.32      2.32      6135        33      3.78      0.19     -1.51      0.13     -1.05      0.03     -1.26      0.23      9.10      0.82     13.08      8.82
3971-55322-0288      1.45      2.41      6093        40      3.95      0.21     -1.58      0.16     -1.03      0.04     -1.31      0.25      5.58      0.37     10.15      5.54
3972-55589-0300      1.38      2.21      5977        44      3.65      0.28     -2.00      0.20     -1.51      0.04     -1.36      0.28     19.09      0.40     21.52     18.75
3972-55589-0730      1.35      2.20      6182        39      4.05      0.22     -1.70      0.16     -1.16      0.05     -1.33      0.24      5.22      0.24     10.08      5.09
3973-55323-0936      1.41      2.12      5829        20      3.88      0.10     -1.57      0.08     -1.11      0.02     -0.98      0.08      5.72      0.98     10.22      5.64
3974-55320-0142      1.45      1.93      6165        56      4.27      0.22     -1.63      0.16     -1.41      0.05     -1.54      0.25      5.06      0.23      9.65      5.02
3974-55320-0638      1.43      2.09      5907        23      3.87      0.12     -1.53      0.09     -1.08      0.02     -1.05      0.10      7.49      1.00     11.34      7.41
3974-55320-0644      1.43      2.08      6153        40      4.07      0.22     -1.55      0.15     -1.18      0.05     -1.86      0.33      5.26      0.24      9.87      5.20
3974-55320-0962      1.42      1.93      6165        42      3.99      0.26     -1.67      0.17     -1.36      0.05     -1.83      0.37      5.41      0.26      9.89      5.34
3980-55331-0364      1.44      1.45      6111        35      3.94      0.20     -2.05      0.18     -1.31      0.04     -1.22      0.21      5.08      0.38      9.41      5.04
3981-55603-0294      1.36      1.70      6129        36      4.20      0.14     -1.21      0.13     -0.85      0.04     -1.22      0.21      5.19      0.24      9.65      5.08
3981-55603-0630      1.34      1.80      6140        40      3.96      0.21     -1.39      0.15     -0.88      0.05     -1.31      0.27      6.32      0.32     10.46      6.15
3982-55332-0212      1.39      1.31      6103        33      3.92      0.19     -1.60      0.14     -1.10      0.04     -1.42      0.22      5.65      0.45      9.57      5.56
3982-55332-0884      1.37      1.40      6254        42      3.79      0.26     -1.35      0.16     -0.99      0.04     -0.97      0.22     12.23      0.73     14.39     11.99
3983-55603-0190      1.36      1.46      6022        32      4.06      0.17     -1.47      0.13     -1.00      0.03     -1.20      0.18      5.13      0.24      9.40      5.02
3983-55603-0802      1.34      1.55      6184        57      4.39      0.23     -1.97      0.17     -1.66      0.06     -1.87      0.27      5.25      0.24      9.55      5.11
3986-55329-0876      1.32      1.35      6183        50      4.26      0.18     -1.27      0.14     -0.81      0.05     -0.96      0.17      5.56      0.24      9.50      5.39
4004-55321-0249      1.07      5.51      6277        42      4.00      0.26     -1.99      0.21     -1.24      0.06     -1.65      0.35      5.90      0.31      8.13      5.17
4004-55321-0687      1.09      5.51      6004        44      3.90      0.25     -1.82      0.18     -1.16      0.06     -1.62      0.30      8.00      0.63      9.27      7.11
4007-55327-0134      1.11      5.51      5837        41      3.31      0.25     -1.70      0.14     -1.24      0.05     -1.52      0.27     27.45      0.55     26.03     24.57
4008-55356-0046      0.69      0.11      5898        34      3.87      0.18     -1.56      0.12     -1.07      0.04     -1.30      0.17      9.42      0.99      6.09      5.99
4008-55356-0148      0.70      0.11      6140        36      3.52      0.25     -1.97      0.15     -1.61      0.04     -1.76      0.30     17.11      0.24     12.20     11.03
4009-55648-0824      0.79      0.13      6042        32      3.84      0.19     -1.88      0.14     -1.28      0.04     -1.70      0.24      8.91      1.02      6.62      6.32
4010-55350-0204      0.73      0.05      6002        20      3.69      0.12     -1.68      0.08     -1.45      0.03     -1.87      0.17      8.20      0.36      5.77      5.45
4010-55350-0450      0.75      0.04      5925        46      3.67      0.26     -1.46      0.14     -1.26      0.07     -1.78      0.33     14.70      0.35     10.38      9.99
4011-55635-0270      0.81      0.07      6092        26      3.68      0.17     -2.10      0.12     -1.54      0.03     -1.57      0.18      9.26      0.39      6.89      6.68
4012-55327-0098      0.75      0.04      5811        30      3.52      0.15     -1.43      0.10     -0.94      0.04     -0.83      0.12     14.11      0.38      9.93      9.65
4012-55327-0243      0.76      0.02      5970        29      3.70      0.17     -1.72      0.11     -1.23      0.04     -1.33      0.17     10.07      0.36      6.95      6.91
4012-55327-0640      0.79      0.06      5967        26      3.84      0.15     -1.66      0.10     -1.23      0.03     -1.41      0.15     10.28      1.09      7.36      7.30
4017-55329-0100      0.78      6.25      5953        39      3.46      0.24     -1.52      0.14     -1.10      0.05     -1.45      0.27     16.71      0.42     12.41     11.80
4017-55329-0142      0.79      6.24      6068        29      3.78      0.18     -1.92      0.12     -1.52      0.03     -1.82      0.24      9.70      0.22      7.00      6.90
4018-55622-0116      0.90      6.23      5942        42      3.79      0.24     -1.58      0.15     -1.27      0.05     -1.64      0.28     14.74      0.29     11.62     11.55
4019-55363-0230      0.86      6.19      6049        25      3.88      0.15     -2.02      0.12     -1.30      0.03     -1.55      0.17      6.71      0.86      6.24      5.07
4020-55332-0828      0.84      6.22      5928        27      3.88      0.16     -1.78      0.10     -1.49      0.04     -1.88      0.19      6.84      1.00      6.17      5.10
4020-55332-0833      0.84      6.22      5958        19      3.81      0.11     -1.82      0.08     -1.28      0.02     -1.34      0.11      7.11      0.30      6.25      5.31
4021-55620-0964      0.93      6.21      6150        53      3.78      0.34     -1.72      0.20     -1.48      0.06     -1.64      0.40     14.51      0.38     11.67     11.64
4023-55328-0650      0.87      6.14      5989        23      3.82      0.14     -1.89      0.10     -1.43      0.03     -1.78      0.17      7.68      0.22      6.65      5.85
4023-55328-0740      0.86      6.14      5936        40      3.85      0.19     -1.41      0.14     -0.83      0.06     -1.27      0.22     10.46      0.97      8.10      7.95
4025-55350-0610      0.94      6.09      5979        16      3.81      0.10     -2.11      0.08     -1.58      0.02     -1.90      0.13      6.40      0.28      6.75      5.16
4026-55325-0444      0.89      6.07      5945        44      3.86      0.25     -1.63      0.16     -1.19      0.06     -1.46      0.26      9.62      0.98      7.87      7.47
4027-55629-0054      0.96      6.08      6079        19      3.73      0.12     -1.68      0.09     -1.23      0.02     -1.51      0.16      7.79      0.35      7.43      6.40
4028-55621-0828      0.96      6.07      6033        34      3.87      0.18     -1.48      0.13     -1.03      0.03     -1.30      0.20      7.63      0.74      7.34      6.25
4030-55634-0326      1.00      6.01      5826        44      3.77      0.26     -1.96      0.18     -1.55      0.06     -1.93      0.31     16.78      0.37     14.37     14.13
4032-55333-0322      0.92      5.97      5870        36      3.75      0.23     -2.30      0.18     -1.72      0.04     -1.90      0.26     13.83      0.35     11.33     11.03
4032-55333-0352      0.93      5.97      6117        28      3.67      0.18     -1.59      0.12     -1.16      0.04     -1.19      0.20     10.68      0.36      9.00      8.57
4036-55330-0378      1.05      5.86      5999        40      3.63      0.23     -1.61      0.15     -1.07      0.04     -1.11      0.26     14.05      0.39     12.63     12.20
4037-55631-0072      1.00      5.91      6115        28      3.72      0.18     -1.71      0.12     -1.19      0.03     -1.29      0.20     11.27      0.44     10.02      9.49
4038-55363-0244      0.96      5.87      5949        33      3.86      0.18     -1.64      0.13     -1.11      0.05     -1.55      0.21      9.46      0.99      8.59      7.74
4038-55363-0708      0.99      5.90      5851        34      3.84      0.16     -1.25      0.10     -0.87      0.05     -1.05      0.13      8.36      0.96      8.13      7.00
4039-55648-0304      1.07      5.80      5913        22      3.79      0.12     -1.39      0.09     -1.05      0.02     -0.97      0.10      8.05      0.46      8.60      7.05
4039-55648-0398      1.07      5.79      6259        37      3.92      0.24     -1.85      0.18     -1.14      0.04     -2.07      0.41      6.21      0.41      7.81      5.46
4041-55361-0342      0.99      5.80      5957        38      3.88      0.19     -1.33      0.13     -0.99      0.04     -1.10      0.21      7.81      0.63      8.00      6.52
4041-55361-0401      0.98      5.78      5943        21      3.53      0.15     -3.67      0.38     -2.87      0.05     -3.03      0.26      8.78      0.60      8.48      7.27
4042-55626-0312      1.08      5.73      6148        32      3.90      0.19     -1.29      0.12     -1.09      0.03     -1.35      0.24      6.15      0.48      7.91      5.44
4043-55630-0064      1.03      5.78      6102        36      3.89      0.22     -1.59      0.14     -1.19      0.04     -1.61      0.28      7.01      0.57      7.93      6.02
4043-55630-0780      1.05      5.76      6076        33      3.81      0.21     -2.17      0.17     -1.47      0.04     -1.68      0.24     11.09      0.26     10.51      9.62
4045-55622-0038      1.10      5.71      5999        25      3.62      0.16     -1.56      0.11     -1.15      0.03     -1.25      0.18      9.66      0.39      9.90      8.59
4047-55352-0686      1.04      5.70      6103        43      3.95      0.23     -1.34      0.15     -1.04      0.05     -1.24      0.25      6.60      0.31      7.93      5.69
4048-55602-0994      1.02      5.67      5903        23      3.61      0.14     -1.72      0.10     -1.26      0.03     -1.74      0.19      9.41      0.32      9.39      8.02
4050-55599-0086      1.05      5.62      5949        48      3.86      0.26     -1.31      0.15     -1.18      0.07     -1.14      0.25      8.74      0.81      9.24      7.57
4052-55600-0028      1.09      5.47      5931        43      3.67      0.29     -1.79      0.17     -1.66      0.05     -2.06      0.38     14.37      0.44     14.03     12.72
4054-55358-0956      0.75      0.17      5980        43      3.72      0.24     -1.47      0.15     -1.10      0.04     -1.18      0.25     15.07      0.32     10.80     10.24
4054-55358-0966      0.74      0.16      6028        25      3.85      0.15     -1.76      0.11     -1.22      0.03     -1.36      0.16      7.56      0.97      5.78      5.12
4055-55359-0140      0.71      0.15      5917        36      3.40      0.23     -1.60      0.13     -1.31      0.04     -1.38      0.23     19.29      0.48     14.30     12.55
4059-55360-0414      0.61      0.58      5885        33      3.83      0.18     -1.70      0.11     -1.28      0.05     -1.53      0.17      9.54      1.23      7.11      5.48
4059-55360-0550      0.63      0.63      5930        30      3.77      0.17     -1.62      0.11     -1.19      0.04     -1.46      0.18      9.82      0.29      7.61      5.79
4059-55360-0626      0.62      0.64      5941        39      3.86      0.20     -1.46      0.13     -1.05      0.05     -1.05      0.14      8.91      0.92      7.09      5.19
4060-55359-0708      0.72      0.65      6201        40      3.70      0.24     -1.87      0.18     -1.02      0.04     -1.42      0.31     13.53      1.05     10.82      8.90
4061-55362-0382      0.69      0.63      6132        44      3.41      0.30     -1.84      0.18     -1.33      0.06     -1.86      0.42     25.38      0.41     21.32     16.08
4063-55364-0160      0.63      0.59      5994        28      3.48      0.18     -2.03      0.13     -1.26      0.03     -1.97      0.28     20.27      0.68     16.06     12.01
4064-55366-0012      0.65      0.59      6100        43      3.79      0.26     -1.66      0.17     -1.10      0.07     -1.29      0.28     13.67      0.40     10.31      8.31
4064-55366-0062      0.66      0.61      6184        28      3.81      0.19     -2.37      0.16     -1.98      0.04     -2.18      0.28      8.47      0.81      6.92      5.17
4064-55366-0424      0.69      0.58      5947        52      3.53      0.32     -1.85      0.19     -1.25      0.08     -1.80      0.39     27.44      0.61     23.11     17.42
4068-55445-0587      0.66      0.54      5929        42      3.74      0.24     -1.75      0.15     -1.21      0.07     -1.69      0.28     14.50      0.32     10.83      8.90
4068-55445-0760      0.65      0.54      6081        27      3.80      0.16     -1.95      0.12     -1.21      0.04     -1.50      0.18      9.49      0.26      7.09      5.71
4068-55445-0933      0.63      0.54      6020        35      3.62      0.22     -1.53      0.13     -1.09      0.03     -1.03      0.16     14.07      0.40     10.26      8.24
4071-55660-0008      0.72      0.49      5869        35      3.67      0.18     -1.33      0.13     -0.99      0.04     -1.40      0.24     11.77      0.42      8.81      7.78
4071-55660-0156      0.74      0.47      6063        44      3.74      0.25     -1.68      0.18     -1.17      0.05     -0.97      0.20     11.97      0.43      8.98      8.03
4071-55660-0224      0.74      0.47      5904        24      3.79      0.14     -1.80      0.11     -1.30      0.02     -1.49      0.16      9.04      0.31      7.12      6.13
4071-55660-0556      0.77      0.50      5910        42      3.89      0.22     -1.65      0.15     -1.18      0.06     -1.23      0.21      7.35      0.74      6.60      5.10
4074-55679-0304      0.71      0.51      6050        24      3.64      0.14     -1.32      0.10     -0.86      0.03     -1.20      0.20      7.70      0.45      6.48      5.04
4078-55358-0350     -0.48      0.97      5871        23      2.65      0.19     -1.88      0.10     -1.41      0.02     -1.87      0.26     39.88      0.49     36.52    -18.56
4081-55365-0082     -0.54      1.00      6028        41      3.63      0.24     -1.64      0.16     -0.97      0.04     -1.30      0.28     17.43      0.40     15.46     -8.99
4081-55365-0852     -0.53      1.01      5910        32      3.63      0.18     -1.76      0.12     -1.24      0.04     -1.29      0.18     14.47      0.31     12.95     -7.27
4083-55441-0262     -0.60      1.01      5919        28      3.53      0.17     -1.84      0.12     -1.35      0.03     -1.50      0.19     16.21      0.74     14.59     -9.15
4083-55443-0268     -0.60      1.01      5963        29      3.11      0.20     -1.67      0.11     -1.31      0.03     -1.50      0.24     32.11      1.04     29.48    -18.13
4084-55447-0281     -0.56      1.01      6156        38      3.58      0.25     -1.85      0.17     -1.22      0.05     -1.49      0.32     17.71      0.59     15.81     -9.45
4084-55447-0882     -0.55      1.05      6203        30      2.82      0.22     -2.55      0.18     -2.02      0.04     -2.34      0.34     43.10      0.37     40.37    -22.67
4085-55452-0164     -0.54      1.04      5939        47      3.52      0.28     -1.58      0.16     -1.23      0.07     -1.44      0.31     17.59      0.35     15.82     -8.97
4086-55446-0504     -0.60      1.04      5870        28      3.56      0.17     -1.74      0.12     -1.20      0.04     -1.48      0.19     11.34      0.38     10.79     -6.42
4086-55446-0832     -0.62      1.06      6195        36      3.11      0.27     -2.30      0.18     -1.78      0.04     -2.01      0.36     37.29      0.36     34.89    -21.58
4087-55449-0734     -0.58      1.06      5930        39      3.63      0.28     -2.66      0.21     -2.39      0.06     -2.48      0.35     15.83      0.46     14.53     -8.63
4090-55500-0260     -0.66      1.07      6000        46      3.24      0.31     -1.75      0.18     -1.24      0.06     -1.31      0.34     31.27      1.22     29.18    -19.25
4091-55498-0046     -0.64      1.08      6108        36      3.81      0.22     -1.84      0.15     -1.37      0.06     -1.63      0.26     10.86      0.25     10.77     -6.48
4091-55498-0276     -0.61      1.08      6133        34      3.79      0.22     -1.78      0.15     -1.28      0.04     -2.18      0.37     13.37      0.32     12.66     -7.71
4092-55477-0177     -0.59      1.10      5808        35      3.75      0.23     -2.33      0.15     -2.00      0.04     -2.01      0.23     15.99      0.39     14.98     -8.94
4094-55481-0352     -0.57      1.14      5954        35      3.15      0.23     -1.45      0.13     -1.03      0.03     -1.48      0.30     33.70      1.26     31.78    -18.16
4096-55501-0854     -0.64      1.12      6129        45      3.70      0.27     -1.62      0.17     -1.20      0.05     -1.32      0.30     14.26      0.31     13.70     -8.54
4175-55680-0320      0.58      0.70      6076        42      3.83      0.25     -1.93      0.21     -1.13      0.05     -1.53      0.32     13.43      1.05     10.37      7.39
4176-55682-0888      0.59      0.68      6147        42      3.50      0.28     -1.81      0.17     -1.31      0.05     -1.25      0.29     19.01      0.26     15.09     10.53
4180-55679-0868      0.61      0.84      5947        35      3.62      0.21     -1.92      0.15     -1.31      0.04     -1.42      0.22     15.20      0.47     12.72      8.77
4182-55446-0038      0.62      0.74      6247        44      3.77      0.30     -2.35      0.26     -1.75      0.06     -1.63      0.36     11.64      0.42      9.36      6.81
4184-55450-0118      0.71      0.70      5980        41      3.84      0.22     -1.46      0.15     -1.03      0.04     -1.28      0.24     11.31      0.96      9.33      7.37
4186-55691-0032      0.65      0.76      5991        40      2.73      0.32     -2.36      0.21     -1.84      0.04     -1.87      0.39     45.49      0.44     41.40     27.68
4187-55693-0548      0.71      0.71      6104        30      3.78      0.18     -1.62      0.12     -1.24      0.04     -1.77      0.26      8.95      0.37      7.85      5.82
4190-55686-0600      0.71      0.82      6106        39      3.63      0.24     -1.59      0.14     -1.32      0.05     -1.53      0.29     12.66      0.40     10.93      8.25
4191-55444-0446     -0.53      0.88      6037        30      3.81      0.17     -1.54      0.12     -0.99      0.03     -1.18      0.19     10.31      1.02      8.91     -5.21
4192-55469-0667     -0.55      0.92      5969        32      3.71      0.20     -2.03      0.14     -1.53      0.04     -1.54      0.20     12.66      0.36     10.91     -6.61
4196-55478-0700     -0.66      0.98      6016        38      3.77      0.21     -1.59      0.14     -0.96      0.04     -1.56      0.27     14.49      0.32     13.11     -8.84
4197-55479-0952     -0.68      1.04      6045        49      3.60      0.34     -1.70      0.17     -1.71      0.07     -2.35      0.48     18.10      0.44     16.65    -11.39
4199-55481-0226     -0.74      1.04      5902        20      3.52      0.12     -1.65      0.08     -1.30      0.02     -1.64      0.17      8.45      0.39      9.22     -5.70
4199-55481-0644     -0.72      1.05      5988        48      3.73      0.31     -2.60      0.27     -1.60      0.06     -1.83      0.34     16.36      0.32     15.29    -10.78
4202-55445-0438     -0.79      1.11      6061        31      3.73      0.19     -1.70      0.13     -1.12      0.04     -1.37      0.21     16.40      0.45     15.84    -11.68
4202-55445-0554     -0.78      1.13      5846        33      3.90      0.18     -1.64      0.11     -1.34      0.04     -1.60      0.18      7.48      0.71      9.14     -5.24
4202-55445-0566     -0.78      1.13      6228        22      3.75      0.14     -1.97      0.10     -1.62      0.03     -2.06      0.22      9.30      0.44     10.26     -6.55
4204-55470-0606     -0.83      1.18      6027        45      2.95      0.34     -1.69      0.16     -1.38      0.06     -2.01      0.46     61.92      0.35     60.39    -45.74
4207-55475-0944     -0.90      1.33      5949        40      3.67      0.24     -1.65      0.15     -1.21      0.06     -1.30      0.24     13.36      0.36     14.51    -10.49
4209-55478-0386     -0.94      1.34      6092        45      3.63      0.30     -1.64      0.17     -1.31      0.06     -1.49      0.34     18.40      0.42     19.07    -14.88
4209-55478-0654     -0.94      1.35      6038        19      3.73      0.11     -1.82      0.09     -1.15      0.02     -1.53      0.14      8.66      0.24     10.99     -7.00
4209-55478-0702     -0.92      1.38      6075        45      3.80      0.29     -2.05      0.20     -1.44      0.05     -1.94      0.37     15.46      0.23     16.55    -12.33
4209-55478-0710     -0.93      1.38      6021        36      3.66      0.22     -1.76      0.14     -1.26      0.05     -1.46      0.23     13.95      0.38     15.26    -11.14
4209-55478-0906     -0.94      1.40      6084        29      3.86      0.17     -1.63      0.11     -1.18      0.04     -1.29      0.18      7.62      0.79     10.47     -6.13
4210-55444-0265     -0.97      1.39      5985        24      3.66      0.14     -1.57      0.10     -1.13      0.03     -1.21      0.16     10.95      0.36     12.89     -9.02
4211-55446-0806     -0.97      1.46      6124        44      3.67      0.30     -1.86      0.17     -1.64      0.06     -1.99      0.39     15.35      0.50     16.86    -12.69
4213-55449-0428     -1.01      1.50      6084        33      3.68      0.24     -2.43      0.18     -2.62      0.06     -2.35      0.32     11.74      0.40     13.97     -9.92
4213-55449-0920     -1.01      1.57      5953        28      3.87      0.14     -1.42      0.10     -1.01      0.03     -1.14      0.16      7.58      0.81     11.01     -6.40
4214-55451-0416     -1.03      1.54      6122        34      3.75      0.20     -1.62      0.14     -1.05      0.04     -1.00      0.17     12.66      0.39     14.88    -10.88
4214-55451-0568     -1.01      1.56      5999        40      3.71      0.25     -1.45      0.13     -1.43      0.05     -1.12      0.22     14.02      0.32     16.12    -11.86
4218-55479-0878     -1.06      1.82      6205        40      3.77      0.26     -1.89      0.17     -1.41      0.05     -1.72      0.34     14.75      0.35     17.60    -12.87
4219-55480-0674     -1.06      1.86      5976        40      3.91      0.19     -1.43      0.14     -0.82      0.06     -1.01      0.16      5.88      0.51     10.58     -5.12
4221-55443-0574     -1.08      1.96      6138        29      3.88      0.16     -1.41      0.12     -0.85      0.03     -1.14      0.20      6.61      0.56     11.24     -5.83
4221-55443-0742     -1.07      1.99      6200        36      3.51      0.24     -1.81      0.15     -1.14      0.05     -1.51      0.30     18.30      0.28     21.36    -16.04
4221-55443-0811     -1.09      1.99      6146        26      3.79      0.16     -1.63      0.11     -1.18      0.03     -1.18      0.17      8.98      0.82     13.11     -7.95
4222-55444-0078     -1.10      2.08      6112        34      3.92      0.20     -1.68      0.14     -1.14      0.04     -0.96      0.15      6.25      0.44     11.19     -5.57
4222-55444-0586     -1.08      2.02      6046        43      3.98      0.25     -1.70      0.16     -1.31      0.06     -1.45      0.24      5.92      0.26     10.90     -5.21
4224-55481-0216     -1.11      2.18      6138        31      3.87      0.20     -1.91      0.14     -1.65      0.04     -1.95      0.28      7.78      0.82     12.50     -6.98
4224-55481-0362     -1.12      2.15      6001        20      3.74      0.13     -2.09      0.11     -1.49      0.03     -1.80      0.17      7.50      0.29     12.21     -6.75
4225-55455-0348     -1.11      2.22      6113        21      3.78      0.12     -1.44      0.09     -0.99      0.02     -1.13      0.16      8.27      0.86     12.97     -7.39
4225-55455-0880     -1.07      2.25      5955        32      3.76      0.21     -1.86      0.12     -1.62      0.04     -1.90      0.24     12.71      0.33     16.93    -11.17
4227-55481-0323     -1.11      2.36      6142        40      3.86      0.24     -1.56      0.15     -1.26      0.06     -1.60      0.31      8.61      0.71     13.47     -7.72
4227-55481-0566     -1.08      2.33      6193        32      3.72      0.20     -1.45      0.13     -0.97      0.03     -1.12      0.23     11.14      0.49     15.69     -9.82
4229-55501-0355     -1.08      2.48      6054        34      3.88      0.19     -1.64      0.14     -1.18      0.05     -1.29      0.21      8.25      0.65     13.46     -7.27
4229-55501-0900     -1.07      2.50      6078        36      3.75      0.21     -1.86      0.15     -1.19      0.05     -1.33      0.22     14.85      0.38     19.41    -13.01
4230-55483-0440     -1.07      2.51      6032        30      3.60      0.19     -1.44      0.11     -1.12      0.04     -1.31      0.21     13.16      0.48     17.86    -11.55
4230-55483-0824     -1.04      2.54      6091        38      3.76      0.21     -1.46      0.14     -0.97      0.04     -1.13      0.24     14.20      0.99     18.96    -12.28
4231-55444-0184     -1.06      2.62      6049        37      3.74      0.21     -1.76      0.15     -1.07      0.04     -1.20      0.23     15.13      0.34     19.87    -13.20
4232-55447-0078     -1.03      2.68      6265        33      4.00      0.19     -1.38      0.14     -0.91      0.04     -1.21      0.24      6.02      0.28     12.02     -5.18
4232-55447-0444     -1.06      2.64      6049        28      3.87      0.14     -1.54      0.12     -0.93      0.03     -0.85      0.12      6.37      0.73     12.16     -5.57
4235-55451-0226     -1.00      2.81      6149        32      3.79      0.20     -1.59      0.13     -1.18      0.04     -1.39      0.23     11.88      0.83     17.37    -10.02
4237-55478-0412     -0.98      2.88      5811        38      3.26      0.29     -2.79      0.20     -2.15      0.04     -2.21      0.30     29.40      0.96     34.35    -24.46
4237-55478-0416     -0.98      2.89      6169        36      3.98      0.21     -1.51      0.14     -1.17      0.05     -1.25      0.23      6.48      0.29     12.71     -5.40
4237-55478-0738     -0.96      2.88      6118        39      3.93      0.23     -1.63      0.15     -1.15      0.06     -1.38      0.23      6.83      0.42     13.07     -5.62
4238-55455-0036     -0.94      2.95      6201        43      3.74      0.29     -1.56      0.17     -1.29      0.05     -2.04      0.46     14.16      0.38     19.91    -11.39
4240-55455-0038     -0.90      3.03      6113        40      3.82      0.23     -1.40      0.15     -1.00      0.04     -0.73      0.17     11.08      0.81     17.22     -8.67
4240-55455-0668     -0.90      2.98      6122        35      3.77      0.21     -1.62      0.14     -1.06      0.03     -1.10      0.23     12.16      0.36     18.21     -9.51
4242-55476-0564     -0.87      3.04      6157        40      3.65      0.27     -1.79      0.15     -1.45      0.06     -1.74      0.34     15.59      0.60     21.60    -11.96
4242-55476-0756     -0.86      3.05      6003        28      3.64      0.17     -1.77      0.11     -1.22      0.04     -1.53      0.19     12.15      0.39     18.40     -9.19
4257-55480-0268     -0.84      3.03      6020        26      3.82      0.14     -1.58      0.11     -1.14      0.03     -1.33      0.17     10.13      1.01     16.54     -7.57
4258-55481-0254     -0.85      2.95      6160        29      3.81      0.17     -1.23      0.10     -1.09      0.03     -1.43      0.23      8.78      0.75     15.24     -6.60
4258-55481-0842     -0.83      2.94      6119        35      3.73      0.21     -1.68      0.14     -1.12      0.05     -1.53      0.26     14.16      0.53     20.34    -10.50
4261-55503-0126     -0.89      2.99      6030        40      3.65      0.23     -1.49      0.14     -1.13      0.06     -1.26      0.24     13.82      0.44     19.82    -10.74
4261-55503-0686     -0.88      2.94      6132        34      3.82      0.19     -1.43      0.12     -0.95      0.04     -1.41      0.23     10.67      0.87     16.87     -8.22
4263-55484-0514     -0.91      2.87      6004        43      3.75      0.26     -1.40      0.14     -1.36      0.06     -1.45      0.27     13.23      0.40     19.07    -10.47
4264-55506-0184     -0.92      2.82      6101        38      3.64      0.25     -1.67      0.15     -1.33      0.05     -1.59      0.30     14.45      0.40     20.15    -11.49
4266-55486-0078     -0.93      2.77      5869        30      3.83      0.20     -2.39      0.15     -2.03      0.04     -2.41      0.25      9.64      0.37     15.59     -7.71
4266-55486-0210     -0.94      2.76      6059        28      3.83      0.16     -1.64      0.11     -1.10      0.03     -1.46      0.19      8.95      0.95     14.90     -7.25
4269-55502-0494     -0.98      2.73      5875        47      3.32      0.28     -1.22      0.14     -1.06      0.06     -1.39      0.31     17.20      0.29     22.36    -14.29
4273-55506-0800     -0.98      2.63      5920        44      3.63      0.32     -2.81      0.25     -2.37      0.07     -2.94      0.46     16.80      0.46     21.81    -14.00
4275-55501-0673     -1.01      2.54      5836        21      3.87      0.13     -2.15      0.10     -1.80      0.02     -1.88      0.14      7.35      0.34     13.03     -6.21
4282-55507-0610     -0.96      1.52      5852        41      3.59      0.23     -1.79      0.15     -1.22      0.05     -1.36      0.23     16.81      0.50     18.41    -13.74
4285-55881-0077     -0.92      1.50      6084        37      3.45      0.26     -1.63      0.15     -1.21      0.04     -1.52      0.32     17.33      0.47     18.77    -13.80
4286-55499-0174     -0.94      1.42      5936        34      3.73      0.17     -1.32      0.12     -0.87      0.04     -1.29      0.22     12.74      0.58     14.42    -10.28
4286-55499-0728     -0.92      1.42      6118        46      3.91      0.28     -1.68      0.18     -1.41      0.06     -1.82      0.35      6.94      0.47     10.11     -5.51
4286-55499-0881     -0.93      1.45      6003        30      3.78      0.16     -1.60      0.12     -1.00      0.03     -1.37      0.19      9.90      0.32     12.26     -7.92
4288-55501-0116     -0.91      1.39      6115        41      3.56      0.27     -1.54      0.16     -1.25      0.04     -1.07      0.21     14.77      0.44     16.00    -11.67
4293-55509-0872     -0.83      1.37      6144        45      3.90      0.27     -1.80      0.17     -1.33      0.06     -1.61      0.29      7.75      0.54     10.35     -5.72
4294-55500-0622     -0.82      1.28      6186        39      3.75      0.25     -1.69      0.15     -1.23      0.05     -1.72      0.33     12.05      0.43     13.12     -8.85
4295-55858-0312     -0.82      1.21      5999        32      3.88      0.18     -1.91      0.15     -1.43      0.04     -1.65      0.23      8.58      0.84     10.25     -6.30
4295-55858-0710     -0.80      1.25      6103        48      3.74      0.30     -1.58      0.16     -1.44      0.06     -1.36      0.28     14.46      0.32     14.91    -10.39
4296-55499-0994     -1.02      1.77      6242        82      4.18      0.29     -1.83      0.21     -1.63      0.07     -1.58      0.33      5.87      0.23     10.40     -5.02
4297-55806-0620     -1.00      1.77      6205        45      3.93      0.27     -1.83      0.19     -1.16      0.06     -1.52      0.33      6.02      0.40     10.53     -5.05
4297-55806-0742     -0.98      1.80      6004        43      3.81      0.25     -1.85      0.17     -1.30      0.06     -1.39      0.24     11.22      0.27     14.59     -9.30
4298-55511-0170     -1.05      1.81      6056        25      3.73      0.16     -1.72      0.10     -1.31      0.03     -1.38      0.17     10.40      0.44     13.87     -9.03
4304-55506-0796     -1.04      2.06      6124        36      3.72      0.22     -2.05      0.18     -1.15      0.04     -1.50      0.27     11.44      0.37     15.43     -9.88
4306-55584-0918     -1.04      2.15      6066        39      3.74      0.27     -2.27      0.18     -2.19      0.06     -1.99      0.30     11.12      0.24     15.38     -9.60
4316-55505-0676     -0.69      1.10      5981        36      3.66      0.20     -1.90      0.15     -1.07      0.04     -1.20      0.21     16.67      0.38     15.78    -10.64
4319-55507-0398     -0.72      1.17      6100        30      3.67      0.19     -1.66      0.14     -1.04      0.03     -1.32      0.24     10.74      0.38     11.34     -7.12
4319-55507-0404     -0.74      1.15      5959        37      3.87      0.22     -1.97      0.17     -1.34      0.05     -1.31      0.20      8.47      0.96      9.72     -5.71
4320-55894-0023     -0.78      1.22      6076        26      3.85      0.16     -1.69      0.11     -1.36      0.03     -1.81      0.23      7.64      0.93      9.61     -5.35
4320-55894-0024     -0.78      1.22      6025        43      3.70      0.30     -1.88      0.16     -1.89      0.05     -2.88      0.49     13.53      0.31     13.95     -9.50
4320-55894-0928     -0.76      1.23      5934        23      3.73      0.12     -1.37      0.08     -1.03      0.02     -1.19      0.14      9.76      0.47     11.00     -6.73
4322-55503-0164     -0.78      1.15      5814        35      3.85      0.20     -1.71      0.12     -1.51      0.04     -1.33      0.15     11.21      0.23     11.73     -7.92
4323-55884-0346     -0.80      1.19      6033        42      3.62      0.27     -1.30      0.14     -1.20      0.05     -1.29      0.28     15.98      0.46     15.88    -11.41
4341-55538-0986     -0.88      3.12      5936        29      3.57      0.15     -1.16      0.10     -0.88      0.04     -1.06      0.15     10.16      0.65     16.46     -7.81
4344-55557-0260     -0.98      3.00      5999        14      3.45      0.09     -1.75      0.07     -1.19      0.02     -1.50      0.13      7.02      0.44     13.24     -5.84
4345-55569-0600     -1.00      2.89      5991        30      3.88      0.14     -1.40      0.12     -0.78      0.04     -0.87      0.13      5.97      0.60     12.24     -5.01
4349-55803-0584     -1.05      2.72      6176        45      3.87      0.28     -2.19      0.23     -1.26      0.06     -1.74      0.36     10.30      0.77     15.63     -8.96
4350-55556-0362     -1.11      2.65      6196        43      3.98      0.25     -1.37      0.16     -1.10      0.06     -1.37      0.29      6.17      0.29     11.87     -5.53
4354-55810-0650     -1.07      1.66      6104        42      3.92      0.24     -1.78      0.17     -1.22      0.06     -1.28      0.25      6.03      0.48     10.22     -5.29
4355-55533-0714     -1.06      1.60      6217        25      3.77      0.16     -1.74      0.11     -1.29      0.03     -1.74      0.23      7.25      0.36     10.87     -6.33
4358-55833-0472     -1.02      1.41      5946        31      3.43      0.19     -1.54      0.13     -1.11      0.04     -1.20      0.23     16.33      0.43     17.55    -13.92
4360-55539-0342     -0.98      1.30      6032        44      3.64      0.28     -1.89      0.18     -1.34      0.05     -2.23      0.44     16.97      0.35     17.66    -14.13
4362-55828-0762     -0.93      1.25      6097        39      3.79      0.23     -1.58      0.14     -1.15      0.05     -1.27      0.23     12.06      0.99     13.18     -9.68
4363-55537-0086     -0.91      1.17      6144        39      3.70      0.24     -1.52      0.15     -1.03      0.04     -1.08      0.19     14.11      0.30     14.43    -11.10
4365-55539-0292     -1.12      1.71      6140        30      3.79      0.17     -1.49      0.12     -0.95      0.03     -1.30      0.22      9.43      0.81     12.73     -8.49
4366-55536-0862     -1.10      1.84      5974        32      3.61      0.19     -1.70      0.11     -1.21      0.05     -1.56      0.21     11.47      0.42     14.75    -10.20
4367-55566-0832     -1.11      1.90      6110        40      2.72      0.32     -1.99      0.16     -1.69      0.05     -2.49      0.44     56.48      0.35     58.17    -50.56
4367-55566-0886     -1.12      1.90      5894        27      3.61      0.19     -3.05      0.21     -2.46      0.04     -2.72      0.27     11.17      0.48     14.64    -10.04
4370-55534-0234     -1.15      2.10      6034        28      3.78      0.18     -2.02      0.14     -1.65      0.03     -2.20      0.28     10.30      0.22     14.30     -9.38
4370-55534-0525     -1.13      2.06      6247        32      3.88      0.19     -1.80      0.15     -1.05      0.04     -1.72      0.30      6.12      0.53     10.99     -5.53
4371-55830-0254     -1.15      2.17      6093        38      3.84      0.21     -1.42      0.14     -1.07      0.04     -1.10      0.24      9.17      0.81     13.49     -8.37
4371-55830-0588     -1.12      2.14      6018        33      3.87      0.20     -1.91      0.14     -1.44      0.04     -1.39      0.18      7.72      0.93     12.36     -6.94
4371-55830-0676     -1.12      2.15      6067        22      3.75      0.13     -1.89      0.10     -1.37      0.02     -1.72      0.18      7.22      0.22     11.99     -6.50
4372-55541-0122     -1.16      2.27      6001        30      3.85      0.17     -1.67      0.12     -1.23      0.04     -1.64      0.21      7.97      0.99     12.67     -7.30
4372-55541-0452     -1.14      2.21      6145        48      3.94      0.32     -1.86      0.19     -2.03      0.07     -2.16      0.43      6.20      0.38     11.28     -5.64
4372-55541-0722     -1.12      2.24      5944        43      3.54      0.28     -2.22      0.19     -1.61      0.04     -2.18      0.37     21.13      0.75     24.52    -19.05
4375-55889-0250     -0.71      0.95      5979        50      2.75      0.42     -2.15      0.21     -1.64      0.05     -1.75      0.43     68.62      0.44     65.47    -44.83
4376-55863-0018     -0.75      1.00      5839        36      3.66      0.21     -1.54      0.13     -1.21      0.05     -1.35      0.21     13.71      0.37     12.87     -9.34
4376-55863-0518     -0.72      0.97      6026        26      3.68      0.16     -1.76      0.11     -1.28      0.04     -1.58      0.20      9.70      0.37      9.59     -6.37
4377-55828-0040     -0.78      1.03      6151        28      3.83      0.18     -2.44      0.19     -1.83      0.04     -1.86      0.26      7.90      0.93      8.95     -5.54
4377-55828-0576     -0.75      1.00      5852        25      2.63      0.20     -2.58      0.13     -1.97      0.03     -2.29      0.26     35.39      0.50     33.06    -24.05
4380-55857-0862     -0.83      1.13      5987        34      3.82      0.19     -1.61      0.12     -1.13      0.05     -1.33      0.19      9.76      1.06     10.68     -7.18
4381-55824-0444     -0.85      1.11      6182        46      3.82      0.30     -2.11      0.24     -1.55      0.07     -2.35      0.50     11.67      0.92     12.07     -8.80
4381-55824-0824     -0.85      1.16      6091        30      3.83      0.17     -1.65      0.11     -1.08      0.03     -1.36      0.18      8.63      0.95     10.10     -6.49
4381-55824-0998     -0.88      1.16      6106        44      3.87      0.27     -1.56      0.17     -1.31      0.07     -1.56      0.33      7.40      0.66      9.40     -5.68
4382-55742-0204     -0.57      0.85      5966        30      3.79      0.16     -1.58      0.12     -1.11      0.04     -1.23      0.18     10.60      0.36      9.07     -5.74
4382-55742-0878     -0.57      0.86      5999        46      3.59      0.27     -1.56      0.15     -1.19      0.07     -1.22      0.27     17.03      0.42     14.32     -9.16
4383-55881-0508     -0.57      0.86      5966        35      3.65      0.20     -1.72      0.13     -1.25      0.05     -1.29      0.20     11.06      0.39      9.43     -5.98
4387-55534-0668     -1.01      2.96      6135        32      3.73      0.20     -1.76      0.14     -1.02      0.03     -1.35      0.23     12.32      0.63     17.87    -10.41
4388-55536-0243     -1.04      3.09      6294        46      4.07      0.29     -2.18      0.25     -1.41      0.06     -1.96      0.42      6.43      0.23     12.54     -5.54
4388-55536-0800     -1.01      3.05      6031        16      3.72      0.10     -1.80      0.07     -1.22      0.02     -1.52      0.12      7.16      0.29     13.25     -6.07
4390-55948-0174     -1.05      2.97      6020        41      3.81      0.25     -1.66      0.16     -1.30      0.04     -1.35      0.24     11.29      1.08     16.73     -9.81
4390-55948-0294     -1.05      2.94      6060        33      3.74      0.20     -1.52      0.13     -1.08      0.03     -1.50      0.25     10.65      0.29     16.13     -9.24
4391-55866-0556     -1.05      2.97      6015        33      3.48      0.22     -1.62      0.12     -1.33      0.04     -1.50      0.24     16.21      0.53     21.30    -14.09
4392-55833-0902     -1.04      3.08      6123        33      3.66      0.20     -1.69      0.13     -1.13      0.05     -1.22      0.21     12.38      0.43     17.79    -10.70
4394-55924-0333     -1.09      2.97      6082        33      3.71      0.21     -2.12      0.16     -1.64      0.04     -1.86      0.28     11.01      0.31     16.30     -9.76
4394-55924-0826     -1.05      2.94      6049        36      3.68      0.20     -1.24      0.12     -0.93      0.05     -1.05      0.17     10.84      0.43     16.31     -9.41
4396-55829-0840     -1.09      2.97      6119        34      3.77      0.23     -1.97      0.15     -1.58      0.04     -1.85      0.29     10.63      0.34     15.95     -9.42
4397-55921-0192     -1.13      2.96      6235        36      3.82      0.23     -1.83      0.16     -1.36      0.04     -1.58      0.29      9.06      0.73     14.39     -8.20
4400-55509-0832     -0.87      2.74      6050        21      3.70      0.13     -1.74      0.10     -1.09      0.02     -1.37      0.15      7.04      0.36     13.44     -5.36
4403-55536-0166     -0.95      2.62      5968        34      3.63      0.20     -1.66      0.14     -1.16      0.04     -1.06      0.15     15.97      0.41     21.17    -12.99
4403-55536-0896     -0.93      2.60      5973        33      3.36      0.20     -1.67      0.13     -0.99      0.03     -1.15      0.22     25.90      0.73     30.79    -20.74
4407-55884-0442     -0.92      1.56      5832        45      3.88      0.22     -1.39      0.15     -1.09      0.05     -1.18      0.22      8.55      0.73     11.66     -6.79
4409-55883-0322     -0.88      1.44      6037        32      3.79      0.19     -1.81      0.14     -1.34      0.04     -1.57      0.23     10.48      0.22     12.64     -8.07
4409-55883-0792     -0.85      1.49      5895        35      2.84      0.26     -1.65      0.13     -1.27      0.04     -2.02      0.40     46.61      0.40     46.85    -35.17
4413-55894-0032     -0.84      1.40      5919        47      2.80      0.38     -1.67      0.17     -1.29      0.05     -1.53      0.41     62.50      0.54     62.08    -46.58
4413-55894-0802     -0.82      1.39      6039        38      3.62      0.25     -1.80      0.15     -1.49      0.04     -1.83      0.32     10.55      0.35     12.45     -7.70
4416-55828-0166     -1.00      1.85      6084        38      3.76      0.23     -1.51      0.15     -1.22      0.05     -1.97      0.39     11.43      0.38     14.89     -9.62
4419-55867-0236     -1.00      2.07      6224        23      3.79      0.14     -1.73      0.11     -1.28      0.03     -1.29      0.18      6.25      0.74     11.36     -5.26
4445-55869-0240      0.61      3.34      6149        45      3.84      0.26     -1.41      0.16     -1.16      0.07     -1.43      0.31      8.86      0.74     16.01      5.10
4446-55589-0336      0.56      3.34      6108        34      3.75      0.21     -1.81      0.16     -1.17      0.04     -2.37      0.42     12.88      0.37     20.04      6.81
4449-55544-0474      0.57      3.37      6080        39      3.47      0.26     -1.33      0.15     -1.12      0.04     -1.48      0.34     16.19      0.51     23.21      8.74
4450-55540-0350      0.54      3.38      6057        40      3.58      0.24     -1.79      0.18     -0.98      0.04     -1.36      0.30     21.11      0.37     28.12     10.85
4450-55540-0562      0.53      3.36      6032        33      3.55      0.20     -1.69      0.14     -1.02      0.03     -1.14      0.23     14.85      0.34     22.00      7.56
4453-55535-1000      0.48      3.37      5877        52      3.48      0.36     -1.91      0.19     -1.68      0.07     -2.40      0.49     21.14      0.76     28.35      9.69
4458-55536-0524      0.45      3.39      6103        43      3.77      0.28     -1.86      0.19     -1.39      0.05     -1.78      0.38     12.03      0.27     19.40      5.26
4459-55533-0736      0.43      3.38      5815        48      3.40      0.35     -2.98      0.29     -2.14      0.06     -2.62      0.41     24.74      0.43     32.04     10.22
4459-55533-0784      0.44      3.36      6021        42      3.59      0.30     -2.21      0.18     -1.68      0.05     -2.21      0.36     14.51      0.43     21.91      6.14
4464-55866-0180      0.35      3.41      6046        41      3.69      0.27     -1.79      0.16     -1.53      0.05     -1.91      0.36     15.11      0.27     22.62      5.17
4484-55565-0141      0.56      3.59      5914        28      3.80      0.18     -2.29      0.15     -1.66      0.03     -2.01      0.24     11.61      0.30     18.46      6.16
4485-55836-0614      0.36      3.48      6026        49      3.80      0.30     -1.98      0.20     -1.47      0.06     -1.89      0.37     14.39      0.22     21.78      5.04
4485-55836-0756      0.37      3.48      5969        44      3.51      0.26     -1.68      0.15     -1.16      0.06     -1.02      0.18     19.04      0.39     26.34      6.94
4486-55588-0964      0.49      3.55      5902        44      3.82      0.24     -1.84      0.19     -1.09      0.04     -0.79      0.17     13.28      0.34     20.29      6.29
4489-55545-0600      0.52      3.58      6001        42      3.40      0.32     -2.96      0.30     -2.38      0.07     -1.92      0.32     23.87      1.05     30.56     11.86
4505-55603-0872      0.40      3.64      6003        43      3.67      0.28     -2.50      0.23     -2.06      0.06     -2.43      0.40     17.53      0.34     24.44      6.87
4509-55574-0280      0.40      3.71      6141        35      3.47      0.23     -2.00      0.18     -1.19      0.04     -1.77      0.37     20.51      0.29     27.19      8.06
4511-55602-0384      0.32      3.68      6167        39      3.49      0.25     -1.24      0.15     -0.96      0.04     -1.07      0.23     18.46      0.79     25.43      5.72
4526-55559-0734      0.54      3.05      6175        41      3.53      0.27     -1.97      0.19     -1.11      0.05     -1.84      0.39     19.33      0.48     26.48      9.99
4528-55559-0486      0.55      2.91      5899        32      2.50      0.28     -1.92      0.13     -1.38      0.03     -1.81      0.33     37.57      0.54     44.44     19.61
4530-55564-0055     -0.88      2.60      6036        44      3.78      0.27     -1.81      0.18     -1.20      0.06     -1.57      0.32     15.70      0.23     21.17    -12.09
4530-55564-0079     -0.86      2.59      6187        20      3.77      0.13     -1.78      0.10     -1.22      0.02     -1.42      0.17      7.29      0.37     13.48     -5.55
4530-55564-0204     -0.89      2.58      6226        44      4.01      0.24     -1.33      0.15     -1.06      0.06     -1.18      0.27      6.50      0.28     12.71     -5.06
4530-55564-0606     -0.87      2.54      5811        29      3.17      0.17     -1.64      0.09     -1.19      0.04     -1.21      0.16     21.34      0.99     26.49    -16.28
4531-55563-0560     -0.89      2.58      6134        37      3.90      0.17     -1.04      0.12     -0.63      0.06     -0.91      0.17      6.65      0.46     12.84     -5.16
4531-55563-1000     -0.89      2.65      6037        44      3.78      0.30     -2.33      0.23     -2.08      0.07     -2.13      0.38     12.15      0.22     17.88     -9.42
4533-55855-0880     -0.94      1.86      5972        31      3.63      0.18     -1.51      0.11     -1.13      0.04     -1.48      0.21     11.05      0.45     14.71     -8.90
4536-55857-0052     -0.94      1.91      6037        31      3.86      0.18     -1.56      0.13     -1.14      0.04     -1.43      0.21      6.96      0.90     11.59     -5.60
4537-55806-0060     -0.97      1.93      5938        46      3.25      0.31     -1.85      0.19     -1.32      0.06     -1.87      0.45     38.22      1.26     40.58    -31.55
4538-55860-0330     -0.95      1.92      6022        41      3.81      0.24     -1.50      0.15     -1.20      0.05     -1.50      0.29     12.95      1.01     16.53    -10.52
4539-55865-0556     -0.94      1.95      6135        34      3.69      0.21     -1.60      0.14     -1.19      0.04     -1.56      0.28     11.21      0.30     15.11     -9.08
4539-55865-0948     -0.94      2.00      5908        44      3.63      0.27     -2.01      0.20     -1.35      0.06     -1.53      0.30     15.01      0.47     18.66    -12.14
4540-55863-0680     -0.92      2.00      6181        35      3.69      0.22     -1.39      0.13     -1.03      0.04     -1.46      0.28     13.14      0.49     17.02    -10.45
4541-55882-0502     -0.95      2.00      5824        36      3.34      0.23     -1.85      0.15     -1.35      0.04     -1.62      0.28     21.08      0.57     24.28    -17.18
4544-55855-0676     -0.92      2.14      6050        24      3.75      0.14     -1.70      0.11     -1.19      0.03     -1.53      0.19      7.25      0.33     12.42     -5.77
4545-55567-0152     -0.89      2.52      5986        31      3.80      0.17     -1.69      0.13     -1.02      0.03     -1.35      0.19     12.28      0.28     17.78     -9.50
4545-55567-0210     -0.90      2.52      6170        41      3.71      0.27     -2.13      0.20     -1.79      0.06     -2.18      0.39     15.73      0.53     20.94    -12.34
4549-55556-0515     -0.93      2.44      6003        40      3.72      0.24     -1.61      0.15     -1.18      0.06     -1.78      0.34     12.15      0.33     17.34     -9.74
4552-55884-0314     -0.92      2.40      5993        19      3.80      0.11     -1.97      0.10     -1.34      0.02     -1.65      0.15      6.55      0.21     12.39     -5.20
4553-55584-0076     -0.93      2.47      6096        19      3.50      0.12     -1.55      0.09     -1.00      0.01     -1.27      0.17      9.65      0.53     15.13     -7.75
4561-55614-0756      0.94      3.04      6134        44      3.64      0.29     -2.08      0.20     -1.34      0.05     -1.94      0.40     14.88      0.45     20.61     12.03
4564-55570-0004      1.03      3.28      5909        35      3.54      0.25     -2.30      0.19     -2.19      0.05     -2.50      0.38     14.71      0.72     20.00     12.63
4565-55591-0306      0.91      3.10      5845        41      3.93      0.21     -1.80      0.18     -1.15      0.05     -1.14      0.22      6.37      0.57     12.94      5.01
4565-55591-0613      0.90      3.09      6101        41      3.81      0.28     -2.83      0.29     -2.32      0.07     -2.93      0.49     11.32      0.25     17.46      8.85
4565-55591-0752      0.90      3.07      5985        30      3.70      0.19     -1.86      0.12     -1.55      0.03     -2.20      0.29     11.95      0.34     18.02      9.38
4569-55631-0889      0.88      3.09      6112        28      3.80      0.16     -1.55      0.12     -1.06      0.03     -1.58      0.23      8.85      0.97     15.26      6.80
4574-55621-0071      0.85      3.23      5970        25      3.80      0.15     -1.67      0.11     -1.16      0.03     -1.83      0.24      8.41      0.29     14.95      6.30
4574-55621-0870      0.84      3.20      6100        36      3.85      0.21     -1.67      0.14     -1.19      0.04     -1.28      0.22      9.49      0.91     15.98      7.08
4602-55644-0088      0.70      3.30      6056        47      3.77      0.29     -1.98      0.21     -1.33      0.06     -0.81      0.18     15.99      0.23     22.66     10.28
4604-55983-0028      0.72      3.15      5803        36      3.67      0.20     -1.56      0.13     -1.24      0.05     -1.71      0.26     14.09      0.39     20.77      9.34
4604-55983-0560      0.69      3.11      6073        46      3.77      0.29     -1.58      0.18     -1.16      0.06     -1.55      0.36     13.71      0.30     20.53      8.70
4616-55617-0394      1.27      3.30      6132        28      3.65      0.17     -1.58      0.13     -1.12      0.03     -1.14      0.22      8.52      0.36     13.31      8.13
4618-55600-0352      1.21      3.18      6209        35      3.83      0.23     -2.21      0.21     -1.48      0.04     -1.25      0.25      7.30      0.85     12.59      6.83
4621-55649-0140      1.17      3.08      6186        44      3.87      0.26     -1.60      0.18     -1.28      0.06     -1.94      0.44      7.83      0.58     13.22      7.20
4621-55649-0690      1.15      3.08      6113        38      3.53      0.24     -1.65      0.16     -1.07      0.03     -1.38      0.30     16.86      0.40     21.43     15.37
4621-55649-0946      1.16      3.03      6181        40      2.76      0.32     -2.33      0.24     -1.68      0.05     -1.48      0.39     54.31      0.42     57.96     49.77
4622-55629-0380      1.17      3.23      6022        49      3.75      0.32     -2.33      0.26     -1.67      0.05     -2.23      0.47     14.09      0.29     18.72     12.98
4623-55621-0608      1.18      3.26      6197        43      2.73      0.34     -2.35      0.24     -2.00      0.06     -2.07      0.49     55.61      0.42     59.07     51.50
4626-55647-0605      1.12      3.18      6047        33      3.83      0.18     -1.39      0.12     -1.00      0.03     -1.29      0.21      9.07      0.87     14.47      8.16
4627-55626-0448      1.15      3.31      5948        38      3.89      0.23     -1.85      0.16     -1.71      0.04     -1.86      0.31      6.58      0.82     12.25      6.00
4627-55626-0900      1.17      3.27      5920        42      3.85      0.22     -1.50      0.15     -1.06      0.04     -1.33      0.23      9.71      1.00     14.77      8.94
4629-55630-0068      1.10      3.12      6057        39      3.77      0.21     -1.44      0.15     -0.95      0.04     -1.21      0.27     12.76      0.37     17.85     11.39
4638-55956-0537      0.81      3.11      6070        45      3.71      0.28     -1.45      0.18     -1.11      0.06     -1.27      0.34     12.54      0.40     18.95      9.09
4639-55944-0588      0.78      3.09      5810        50      3.73      0.32     -2.17      0.21     -2.30      0.07     -2.36      0.42     18.27      0.40     24.63     12.79
4645-55623-0630      0.72      3.26      5893        37      3.87      0.19     -1.70      0.14     -1.13      0.04     -1.26      0.20      9.72      1.10     16.57      6.42
4646-55622-0560      1.26      3.12      5852        34      3.61      0.20     -1.85      0.14     -1.34      0.04     -1.41      0.20     14.96      0.63     18.98     14.26
4652-55672-0280      1.29      2.92      5955        34      3.88      0.17     -1.41      0.13     -0.97      0.04     -1.23      0.20      8.39      0.75     13.06      8.07
4653-55622-0604      1.25      3.01      6300        43      3.90      0.27     -1.98      0.21     -1.21      0.06     -2.04      0.44      6.54      0.44     11.79      6.21
4656-55828-0998     -0.82      2.60      6004        36      3.75      0.21     -1.63      0.14     -1.38      0.05     -1.46      0.24     10.96      0.33     16.93     -8.00
4658-55592-0946     -0.80      2.50      5923        47      3.66      0.29     -1.76      0.18     -1.31      0.06     -1.62      0.33     14.30      0.40     19.91    -10.21
4659-55587-0048     -0.84      2.57      6025        24      3.83      0.14     -1.46      0.09     -1.09      0.02     -1.31      0.15      7.33      0.93     13.54     -5.48
4659-55587-0246     -0.87      2.54      5956        24      3.83      0.13     -1.59      0.09     -1.09      0.03     -1.30      0.14      7.82      1.07     13.86     -5.97
4661-55614-0554     -0.82      2.40      5835        30      3.17      0.18     -1.70      0.10     -1.22      0.04     -1.39      0.19     19.87      1.16     24.89    -14.50
4662-55590-0502     -0.85      2.44      5919        45      3.54      0.25     -1.25      0.14     -1.06      0.05     -1.31      0.28     13.16      0.43     18.52     -9.92
4669-55831-0159     -0.88      2.37      5989        33      3.70      0.17     -1.42      0.14     -0.86      0.04     -0.94      0.17     14.19      0.31     19.23    -10.92
4691-55651-0670      0.99      2.97      5944        25      3.31      0.15     -1.59      0.10     -1.04      0.02     -1.20      0.17     19.46      0.72     24.73     16.26
4691-55651-1000      1.02      2.98      6188        32      3.54      0.23     -1.79      0.15     -1.26      0.03     -1.44      0.27     13.54      0.46     18.97     11.53
4692-55644-0428      0.95      3.03      6229        40      3.81      0.24     -1.40      0.17     -0.96      0.04     -1.10      0.23      8.98      0.69     15.09      7.30
4698-55623-0056      1.25      2.82      6184        58      4.25      0.23     -1.48      0.17     -1.43      0.05     -1.27      0.25      5.48      0.24     10.98      5.20
4700-55709-0008      1.33      2.75      6165        51      3.90      0.34     -2.18      0.26     -1.94      0.07     -2.04      0.45      7.41      0.50     12.05      7.19
4700-55709-0016      1.33      2.73      6299        38      3.87      0.25     -2.07      0.21     -1.41      0.04     -1.70      0.35      7.24      0.53     11.91      7.03
4700-55709-0196      1.31      2.73      6171        43      4.03      0.25     -1.84      0.19     -1.24      0.05     -1.62      0.32      5.33      0.24     10.62      5.15
4702-55618-0092      1.33      2.25      5921        29      3.76      0.19     -2.39      0.16     -1.83      0.03     -1.93      0.23     10.09      0.34     13.79      9.79
4703-55617-0669      1.30      2.16      6066        43      3.90      0.23     -1.90      0.19     -1.07      0.04     -1.28      0.25      7.59      0.62     11.81      7.32
4717-55742-0694      1.05      1.00      6125        40      3.83      0.23     -1.57      0.15     -1.18      0.05     -1.40      0.27      9.88      0.89     10.92      8.59
4718-55750-0141      1.11      1.02      6197        34      3.83      0.20     -1.36      0.13     -1.17      0.04     -1.35      0.24      8.32      0.65     10.13      7.47
4720-55691-0754      1.03      0.96      6003        33      3.88      0.18     -1.59      0.13     -1.23      0.04     -1.06      0.14      7.05      0.77      8.97      6.05
4720-55691-0980      1.01      0.94      6082        45      3.52      0.31     -1.81      0.20     -1.31      0.06     -1.82      0.44     18.14      0.45     17.39     15.36
4726-55712-0249      0.89      0.79      6120        30      3.79      0.18     -1.79      0.15     -1.01      0.03     -1.22      0.23     10.93      0.32     10.29      8.47
4736-55631-0380      0.66      4.08      6047        34      3.73      0.19     -1.48      0.13     -1.04      0.04     -1.27      0.23     10.84      0.30     16.22      6.60
4736-55631-0552      0.66      4.04      5834        43      3.61      0.24     -1.64      0.14     -1.23      0.06     -1.31      0.22     17.20      0.34     22.25     10.58
4738-55650-0318      0.77      4.15      6153        26      3.82      0.17     -2.08      0.14     -1.70      0.03     -2.05      0.27      7.32      0.21     12.75      5.07
4740-55651-0470      1.02      4.58      6136        42      3.72      0.27     -1.75      0.18     -1.09      0.04     -1.49      0.33     14.83      0.44     17.34     12.66
4741-55704-0354      0.95      4.42      5958        21      3.28      0.15     -2.27      0.10     -1.94      0.02     -2.23      0.21     19.12      1.24     21.91     15.58
4742-55660-0122      0.64      4.07      6079        45      3.71      0.28     -1.64      0.16     -1.32      0.06     -1.58      0.31     13.73      0.42     18.94      8.19
4743-55645-0786      0.71      4.08      6084        37      3.72      0.24     -1.95      0.16     -1.41      0.04     -1.61      0.27     12.98      0.31     18.05      8.51
4750-55630-0642      1.13      4.92      6183        40      4.02      0.23     -1.71      0.17     -1.07      0.04     -1.37      0.26      5.69      0.25      9.39      5.14
4750-55630-0808      1.13      4.95      6112        43      3.82      0.26     -1.71      0.18     -1.15      0.06     -1.25      0.29     12.74      0.99     14.35     11.54
4757-55653-0260      1.15      5.32      6033        29      3.89      0.14     -1.14      0.10     -0.86      0.03     -0.87      0.14      5.77      0.49      8.71      5.27
4760-55656-0752      1.18      5.52      6007        42      3.60      0.25     -1.66      0.16     -1.19      0.05     -1.45      0.29     16.31      0.43     16.07     15.08
4761-55633-0432      1.15      5.58      6113        32      3.88      0.19     -1.52      0.13     -1.11      0.04     -1.47      0.23      6.87      0.57      8.78      6.27
4766-55677-0266      1.07      4.62      5858        34      3.86      0.16     -1.50      0.13     -1.18      0.05     -1.35      0.19     10.23      1.06     13.26      8.99
4767-55946-0160      1.09      4.54      6142        28      3.90      0.15     -1.45      0.11     -1.00      0.03     -0.95      0.13      5.75      0.48     10.21      5.10
4767-55946-0818      1.09      4.54      5995        28      3.65      0.16     -1.45      0.10     -1.13      0.04     -1.49      0.20     11.54      0.43     14.56     10.21
4767-55946-0864      1.11      4.52      6011        43      3.62      0.25     -1.67      0.17     -1.08      0.04     -1.20      0.27     15.15      0.41     17.74     13.54
4768-55944-0225      1.04      4.53      6032        43      3.85      0.24     -1.81      0.19     -1.18      0.06     -1.54      0.30     12.18      0.97     15.16     10.54
4770-55928-0272      0.99      4.40      6094        36      3.68      0.21     -1.40      0.15     -0.99      0.03     -1.70      0.36     15.15      0.37     18.27     12.70
4773-55648-0786      0.91      4.23      5968        44      3.73      0.26     -2.02      0.19     -1.22      0.06     -1.30      0.24     15.97      0.34     19.80     12.64
4773-55648-0848      0.91      4.25      6051        28      2.81      0.21     -2.46      0.15     -1.86      0.03     -1.90      0.28     39.16      0.29     42.05     30.87
4774-55659-0322      0.93      4.29      5933        25      3.61      0.14     -1.46      0.10     -1.02      0.02     -1.20      0.18     10.72      0.39     14.85      8.60
4787-55863-0416      0.33      3.85      5913        31      3.62      0.20     -1.83      0.13     -1.45      0.03     -1.97      0.29     16.82      0.63     23.24      5.43
4790-55888-0920      0.37      3.88      5969        42      3.12      0.28     -1.55      0.15     -0.99      0.04     -1.69      0.39     47.71      1.32     53.54     17.12
4798-55672-0894      0.71      4.04      6169        42      3.86      0.25     -1.60      0.17     -1.06      0.04     -1.33      0.29      9.43      0.67     14.97      6.17
4799-55656-0358      0.73      4.06      6156        44      3.87      0.29     -1.94      0.21     -1.45      0.05     -1.42      0.30      9.31      0.74     14.78      6.18
4800-55674-0554      0.76      4.06      5915        45      3.47      0.30     -2.15      0.22     -1.35      0.05     -1.76      0.38     21.12      0.61     25.64     14.61
4801-55653-0306      0.79      4.13      5811        42      3.70      0.27     -1.97      0.16     -1.88      0.04     -2.45      0.38     19.60      0.44     23.84     13.98
4801-55653-0336      0.79      4.15      5931        30      3.41      0.20     -1.87      0.13     -1.36      0.03     -1.82      0.27     23.57      0.80     27.61     16.66
4802-55652-0492      0.81      4.16      6150        36      3.64      0.26     -1.85      0.16     -1.60      0.04     -1.71      0.33     10.10      0.60     14.99      7.33
4803-55734-0830      0.82      0.17      5860        29      3.43      0.18     -1.87      0.11     -1.46      0.03     -1.83      0.22     15.06      0.40     11.36     11.02
4806-55688-0636      0.72      0.23      5921        46      3.77      0.28     -1.95      0.18     -1.44      0.06     -1.45      0.24     15.30      0.34     10.87     10.05
4806-55688-0808      0.70      0.23      5904        46      3.64      0.26     -1.81      0.16     -1.39      0.07     -1.36      0.24     17.40      0.46     12.65     11.26
4807-55687-0442      0.66      0.25      6029        36      3.73      0.20     -1.47      0.13     -1.04      0.04     -1.46      0.25     10.79      0.31      6.95      6.61
4831-55679-0502      1.15      4.72      6104        29      3.88      0.18     -1.84      0.14     -1.41      0.03     -1.59      0.23      5.68      0.75      9.80      5.19
4833-55679-0316      1.18      5.00      6192        31      3.79      0.20     -1.64      0.14     -1.09      0.03     -1.62      0.29      9.34      0.87     11.62      8.65
4840-55690-0015      1.19      5.64      6120        22      3.76      0.13     -1.31      0.09     -0.99      0.02     -1.16      0.17      7.39      0.82      9.11      6.85
4848-55955-0448      1.09      4.59      5934        30      3.41      0.22     -3.10      0.27     -3.00      0.07     -2.55      0.31     13.54      0.80     16.11     12.03
4849-55945-0962      1.07      4.48      6056        32      3.57      0.18     -1.59      0.14     -0.88      0.04     -1.05      0.18     13.23      0.54     16.20     11.63
4850-55929-0254      1.03      4.40      5987        35      3.83      0.20     -1.36      0.13     -1.16      0.05     -1.18      0.21      8.88      0.93     12.86      7.60
4853-55928-0164      0.94      4.26      6031        38      3.80      0.25     -2.25      0.18     -2.18      0.05     -2.37      0.36      9.60      0.21     14.00      7.74
4853-55928-0910      0.96      4.22      6166        46      3.72      0.29     -1.64      0.19     -1.17      0.06     -1.12      0.32     13.58      0.45     17.52     11.14
4854-55685-0448      0.95      4.28      6074        20      3.22      0.15     -1.93      0.10     -1.52      0.02     -1.55      0.20     17.94      1.31     21.34     14.56
4855-55926-0086      1.00      4.37      6017        32      3.83      0.17     -1.42      0.12     -1.15      0.04     -1.60      0.24      8.87      0.94     12.99      7.44
4859-55684-0308      0.99      6.24      5896        29      3.82      0.17     -1.71      0.11     -1.36      0.03     -1.48      0.17      9.87      1.22      8.69      8.28
4863-55688-0950      1.11      6.08      6021        36      3.87      0.21     -1.73      0.15     -1.13      0.05     -1.33      0.23      7.50      0.87      8.22      6.70
4866-55895-0822      0.45      3.79      5822        27      2.52      0.23     -2.36      0.14     -1.83      0.03     -2.15      0.29     41.85      0.40     47.93     18.35
4871-55928-0260      0.66      3.97      6039        18      3.33      0.13     -2.36      0.12     -1.76      0.01     -2.08      0.21      8.29      1.16     14.26      5.11
4871-55928-0634      0.67      3.93      6076        42      3.81      0.25     -1.83      0.19     -1.30      0.05     -1.38      0.28     11.82      1.07     17.55      7.35
4874-55673-0246      0.76      4.06      5897        42      3.06      0.30     -1.66      0.15     -1.39      0.04     -1.75      0.38     41.29      0.96     45.35     28.56
4876-55679-0268      0.83      4.11      6152        28      3.83      0.17     -1.69      0.14     -1.00      0.03     -1.22      0.22      7.74      0.89     13.08      5.73
4879-55706-0441      0.75      0.33      6168        38      3.84      0.24     -1.63      0.15     -1.49      0.05     -1.92      0.37      7.66      0.75      6.13      5.21
4891-55736-0354      0.86      0.33      6002        28      3.79      0.16     -1.54      0.11     -1.12      0.03     -1.30      0.18      9.83      0.32      7.98      7.47
4891-55736-0448      0.87      0.31      6021        34      3.77      0.20     -1.70      0.15     -1.06      0.03     -1.52      0.25     12.82      0.44     10.12      9.79
4901-55711-0378      0.76      0.39      5856        15      3.51      0.09     -1.82      0.07     -1.35      0.01     -1.88      0.14      7.59      0.69      6.36      5.24
4961-55719-0702      0.84      0.95      6093        42      3.83      0.24     -1.60      0.15     -1.12      0.07     -1.38      0.26      9.88      0.95     10.00      7.37
4964-55749-0402      0.83      0.97      5999        43      3.90      0.21     -1.33      0.14     -0.93      0.05     -1.52      0.28      7.34      0.51      8.54      5.42
4965-55721-0180      0.84      0.95      6130        33      3.87      0.19     -1.64      0.14     -1.10      0.04     -1.58      0.26      7.56      0.69      8.60      5.63
4983-55836-0724      0.65      1.09      6077        38      3.72      0.22     -1.57      0.14     -1.14      0.06     -1.44      0.24     12.94      0.33     12.47      7.79
4984-55827-0019      0.60      1.12      6136        42      3.73      0.27     -1.50      0.17     -1.25      0.05     -1.34      0.33     10.88      0.36     10.93      6.11
4988-55825-0086      0.62      1.01      6047        43      3.46      0.27     -1.50      0.16     -1.08      0.04     -1.08      0.23     19.27      0.74     17.36     11.13
4994-55739-0136      0.57      1.00      6065        42      3.86      0.24     -1.82      0.18     -1.22      0.05     -1.07      0.18     11.11      0.93     10.36      6.04
4994-55739-0578      0.60      1.01      6041        49      3.83      0.32     -2.09      0.21     -1.62      0.06     -2.41      0.48     11.63      1.06     10.87      6.58
5003-55715-0914      0.53      0.90      5919        40      3.58      0.22     -1.70      0.15     -1.02      0.04     -1.52      0.28     16.10      0.34     13.60      8.17
5005-55751-0042      0.72      0.81      5933        31      3.75      0.17     -1.51      0.11     -0.99      0.04     -1.10      0.17     11.12      0.45      9.77      7.30
5014-55717-0065      0.56      0.85      6076        42      3.80      0.25     -1.90      0.18     -1.25      0.05     -1.40      0.27     13.39      0.22     11.10      7.12
5016-55709-0008      0.50      0.84      6015        45      3.80      0.25     -1.64      0.18     -0.92      0.05     -1.27      0.29     13.40      0.30     10.87      6.47
5017-55715-0016      1.03      1.65      6116        49      3.70      0.33     -1.66      0.19     -1.63      0.06     -1.95      0.47     12.46      0.36     15.07     10.72
5020-55852-0198     -0.49      1.31      5939        39      3.70      0.20     -1.37      0.14     -0.83      0.05     -0.78      0.16     14.21      1.06     14.62     -6.73
5020-55852-0672     -0.47      1.31      5956        47      3.66      0.30     -1.74      0.16     -1.70      0.05     -1.65      0.30     14.46      0.39     14.82     -6.59
5021-55863-0444     -0.49      1.33      5998        32      3.60      0.18     -1.15      0.10     -0.99      0.04     -1.06      0.16     13.65      0.59     14.30     -6.46
5022-55827-0404     -0.46      1.30      5824        23      3.29      0.14     -1.60      0.09     -1.16      0.02     -1.46      0.18     13.66      0.58     14.12     -6.12
5025-55836-0264     -0.59      1.46      6027        38      3.53      0.23     -1.48      0.15     -0.98      0.04     -1.29      0.30     16.02      0.65     17.24     -8.86
5026-55855-0794     -0.59      1.51      6156        29      3.76      0.18     -1.39      0.11     -1.10      0.04     -1.58      0.23     11.14      0.70     13.39     -6.17
5026-55855-0980     -0.61      1.52      6063        32      3.69      0.20     -1.53      0.14     -0.95      0.03     -1.59      0.29     12.67      0.37     14.72     -7.23
5028-55836-0972     -0.53      1.35      5996        42      3.79      0.26     -1.91      0.19     -1.50      0.05     -1.78      0.36     12.56      0.22     13.55     -6.32
5037-55823-0070     -0.62      1.38      5991        41      3.81      0.26     -2.14      0.20     -1.72      0.06     -2.10      0.36     11.74      0.22     13.16     -6.78
5037-55823-0210     -0.62      1.36      6013        36      3.75      0.20     -1.37      0.13     -1.10      0.04     -1.30      0.24     13.21      0.44     14.26     -7.67
5041-55749-0148     -0.60      1.30      6078        39      3.57      0.24     -1.65      0.16     -1.16      0.05     -1.32      0.28     11.89      0.54     12.81     -6.72
5055-55889-0466     -0.74      1.37      5880        38      2.71      0.32     -1.98      0.17     -1.49      0.04     -1.74      0.37     59.40      0.37     58.78    -40.18
5064-55864-0442     -0.60      1.23      6073        35      3.87      0.21     -1.59      0.14     -1.14      0.05     -1.42      0.23      8.86      0.76     10.19     -5.04
5064-55864-0706     -0.58      1.27      5932        22      3.70      0.12     -1.78      0.09     -1.06      0.02     -1.28      0.13     12.38      0.39     12.99     -6.83
5064-55864-0986     -0.61      1.29      5994        37      3.48      0.22     -1.42      0.13     -1.02      0.04     -1.27      0.26     16.81      0.50     16.89     -9.69
5065-55739-0896     -0.62      1.23      6019        44      3.85      0.25     -1.92      0.17     -1.40      0.06     -2.18      0.39     11.79      1.00     12.30     -6.83
5068-55749-0629     -0.64      1.22      5949        34      2.93      0.25     -1.96      0.15     -1.33      0.04     -1.09      0.18     46.05      0.37     44.50    -27.65
5068-55749-0952     -0.66      1.25      5984        39      3.44      0.27     -2.75      0.25     -2.26      0.08     -2.48      0.40     20.45      0.78     20.00    -12.58
5106-55833-0008     -0.73      2.56      6004        28      3.82      0.16     -1.42      0.12     -1.03      0.03     -1.13      0.19      8.13      0.88     14.54     -5.39
5107-55940-0556     -0.66      2.33      6023        37      3.88      0.20     -1.85      0.17     -0.98      0.04     -1.38      0.24      8.30      0.83     14.32     -5.10
5109-55892-0704     -0.64      2.38      5824        32      3.79      0.17     -1.64      0.11     -1.38      0.04     -1.57      0.18      9.89      0.34     15.94     -5.90
5112-55895-0396     -0.67      2.44      5972        26      3.65      0.15     -1.57      0.10     -1.16      0.03     -1.69      0.22      9.91      0.37     16.04     -6.12
5112-55895-0626     -0.64      2.43      6297        32      3.79      0.18     -1.01      0.12     -0.85      0.04     -1.00      0.20      8.60      0.68     14.89     -5.10
5113-55924-0468     -0.67      2.51      6046        30      3.79      0.18     -1.63      0.13     -1.18      0.04     -1.13      0.20      9.28      0.30     15.61     -5.77
5114-55883-0840     -0.62      2.50      5938        36      3.62      0.21     -1.80      0.14     -1.26      0.04     -1.38      0.22     19.73      0.48     25.68    -11.50
5115-55885-0446     -0.70      2.30      6014        29      3.65      0.18     -1.60      0.12     -1.13      0.05     -1.72      0.27     10.05      0.37     15.70     -6.48
5115-55885-0730     -0.68      2.31      5959        40      3.76      0.21     -1.35      0.14     -1.00      0.05     -1.50      0.28     13.10      0.46     18.59     -8.25
5115-55885-0794     -0.66      2.31      6046        35      3.80      0.18     -1.11      0.11     -0.88      0.04     -0.74      0.15      8.78      0.81     14.70     -5.39
5121-55856-0294     -0.74      2.43      5951        40      3.71      0.23     -1.69      0.17     -1.05      0.04     -1.71      0.34     13.70      0.37     19.34     -9.24
5127-55889-0343     -0.71      2.33      6012        44      3.85      0.25     -1.90      0.19     -1.16      0.07     -1.52      0.28     11.29      1.01     16.88     -7.40
5127-55889-0462     -0.72      2.31      6020        44      3.53      0.31     -1.93      0.18     -1.72      0.07     -2.66      0.49     17.34      0.53     22.50    -11.41
5129-55864-0716     -0.76      2.39      5988        41      3.57      0.25     -1.78      0.16     -1.17      0.06     -1.07      0.17     21.15      0.50     26.29    -14.50
5131-55835-0166     -0.85      2.26      6270        44      3.63      0.31     -2.03      0.22     -1.56      0.06     -1.45      0.36     15.98      1.07     20.66    -11.97
5133-55860-0022     -0.77      2.31      6067        27      3.76      0.17     -1.72      0.13     -1.29      0.04     -1.75      0.26      8.54      0.45     14.24     -5.92
5133-55860-0054     -0.77      2.31      6089        42      3.84      0.24     -1.28      0.15     -1.09      0.05     -0.92      0.19      8.24      0.74     13.99     -5.74
5133-55860-0212     -0.78      2.28      6284        45      3.85      0.30     -1.75      0.18     -1.66      0.06     -0.78      0.18      7.95      0.60     13.66     -5.57
5133-55860-0334     -0.77      2.27      6107        37      3.74      0.23     -1.44      0.14     -1.21      0.05     -1.48      0.28     11.24      0.38     16.54     -7.83
5133-55860-0368     -0.78      2.27      6096        44      3.81      0.25     -1.47      0.16     -1.07      0.05     -1.05      0.20     11.27      0.83     16.54     -7.89
5134-55868-0710     -0.70      2.28      6072        41      3.50      0.27     -1.72      0.16     -1.23      0.05     -1.38      0.28     17.32      0.33     22.40    -11.22
5135-55862-0750     -0.72      2.33      6007        42      3.67      0.22     -1.61      0.15     -0.94      0.05     -1.35      0.26     13.43      0.36     18.83     -8.91
5136-55836-0526     -0.78      2.32      6016        39      3.71      0.23     -1.52      0.15     -1.20      0.04     -1.48      0.29     12.03      0.31     17.38     -8.43
5136-55836-0744     -0.76      2.34      5908        42      3.31      0.27     -1.89      0.17     -1.17      0.05     -1.10      0.25     34.32      1.12     38.96    -23.64
5136-55836-0978     -0.76      2.36      6134        41      3.83      0.27     -1.95      0.19     -1.67      0.06     -1.97      0.39     10.88      0.98     16.49     -7.52
5138-55830-0144     -0.82      2.31      6148        30      3.63      0.21     -2.21      0.16     -1.65      0.03     -2.53      0.35     12.18      0.61     17.37     -8.94
5138-55830-0787     -0.80      2.30      6022        31      3.83      0.17     -1.65      0.11     -1.21      0.05     -1.64      0.21      8.37      0.98     14.01     -6.00
5139-55866-0442     -0.81      2.28      5812        23      3.68      0.13     -1.56      0.08     -1.32      0.04     -1.38      0.12      9.90      0.37     15.28     -7.17
5139-55866-0994     -0.78      2.33      5806        37      3.52      0.22     -1.59      0.13     -1.30      0.05     -1.25      0.21     16.45      0.41     21.53    -11.56
5141-55746-0780     -0.53      0.91      5803        33      3.19      0.24     -2.58      0.15     -2.01      0.04     -2.26      0.27     30.51      0.81     27.16    -15.43
5142-55825-0510     -0.54      0.92      5905        38      3.55      0.20     -1.34      0.14     -0.87      0.04     -1.30      0.26     14.99      0.35     12.81     -7.67
5145-55835-0410     -0.63      0.98      5971        26      3.65      0.14     -1.22      0.09     -0.89      0.03     -1.14      0.18     11.22      0.55     10.47     -6.63
5146-55831-0203     -0.67      1.02      6052        31      3.83      0.20     -1.92      0.14     -1.59      0.04     -2.10      0.29     10.24      1.06     10.06     -6.34
5146-55831-0427     -0.65      0.99      5914        31      3.73      0.19     -1.78      0.13     -1.31      0.04     -2.00      0.28     14.05      0.36     12.81     -8.54
5147-55854-0946     -0.68      1.07      5984        33      3.69      0.19     -1.24      0.11     -1.03      0.04     -1.01      0.15     10.98      0.44     10.94     -6.93
5154-55864-0670      0.67      2.84      6154        39      3.45      0.27     -1.74      0.15     -1.34      0.05     -1.06      0.18     17.13      0.39     23.73     10.59
5158-55913-0310      0.69      2.95      5885        35      3.85      0.16     -1.12      0.10     -0.91      0.05     -0.82      0.13      8.97      0.83     15.93      5.68
5158-55913-0911      0.70      2.92      6008        34      3.70      0.21     -1.77      0.13     -1.33      0.04     -1.64      0.24     13.78      0.33     20.46      8.89
5188-55803-0420      0.74      0.95      5961        36      3.76      0.21     -1.77      0.14     -1.48      0.05     -1.26      0.20      9.42      0.30      9.40      6.36
5188-55803-0850      0.73      0.98      6186        49      3.65      0.32     -2.07      0.23     -1.42      0.06     -1.20      0.31     16.39      0.61     14.95     10.93
5196-55831-0866      0.69      0.99      5996        27      3.80      0.16     -1.69      0.11     -1.24      0.03     -1.57      0.19      8.77      1.10      9.04      5.55
5197-55828-0042      0.69      0.99      5897        33      3.50      0.20     -1.66      0.13     -1.23      0.04     -1.71      0.28     13.10      0.43     12.13      8.29
5201-55832-0792      0.71      0.90      5932        38      2.53      0.31     -2.10      0.15     -1.83      0.05     -1.77      0.34     65.02      0.53     61.64     42.28
5284-55866-0438      0.48      3.77      6139        37      3.81      0.20     -1.01      0.13     -0.98      0.04     -1.27      0.29     10.90      0.70     17.56      5.04
5291-55947-0325      0.54      3.81      5999        45      3.47      0.30     -2.26      0.24     -1.54      0.05     -1.58      0.35     22.92      0.70     28.92     11.81
5293-55953-0566      0.57      3.74      5951        36      3.32      0.27     -2.49      0.21     -1.95      0.04     -2.36      0.39     24.15      1.19     30.24     13.13
5294-55922-0240      0.56      3.85      5966        46      3.52      0.30     -1.96      0.20     -1.44      0.05     -1.61      0.34     26.26      0.64     32.02     13.86
5296-55922-0300      0.58      3.82      6049        40      3.86      0.24     -1.76      0.16     -1.51      0.05     -1.60      0.27     10.49      0.91     16.82      5.79
5296-55922-0640      0.59      3.80      6058        31      3.81      0.17     -1.52      0.12     -1.04      0.03     -1.47      0.23     11.09      0.86     17.44      6.13
5300-55982-0170      0.65      3.76      5834        51      3.07      0.36     -2.02      0.20     -1.66      0.07     -2.12      0.47     38.74      1.21     44.37     23.35
5302-55896-0224      0.62      3.84      5989        40      3.84      0.23     -1.69      0.16     -1.22      0.05     -1.36      0.24     12.37      1.06     18.43      7.24
5304-55925-0512      0.62      3.86      6152        35      3.72      0.22     -1.61      0.15     -1.12      0.04     -1.11      0.26     11.19      0.38     17.28      6.51
5306-55926-0052      0.67      3.88      5964        39      3.69      0.21     -1.47      0.16     -0.92      0.04     -1.24      0.27     12.77      0.35     18.60      7.96
5309-55929-0546      0.66      3.88      6208        43      3.86      0.27     -2.05      0.24     -1.25      0.05     -1.25      0.31      8.50      0.75     14.69      5.22
5310-55983-0384      0.70      3.79      5932        43      3.76      0.28     -2.03      0.19     -1.66      0.06     -1.57      0.27     15.22      0.34     21.05      9.84
5311-55956-0977      0.72      3.86      6025        44      3.86      0.29     -2.13      0.22     -2.20      0.07     -2.40      0.44      9.95      0.98     15.89      6.58
5316-55955-0744      0.75      3.87      6065        42      3.16      0.30     -1.68      0.16     -1.35      0.04     -1.58      0.38     35.15      1.37     40.10     23.86
5318-55983-0884      0.78      3.85      5866        30      2.57      0.27     -2.27      0.16     -1.56      0.03     -1.29      0.25     42.75      0.40     47.52     30.15
5323-55957-0616      0.79      3.88      6048        38      3.76      0.22     -1.38      0.15     -1.16      0.05     -1.11      0.26     12.46      0.42     17.95      8.88
5332-55981-0424      0.88      3.84      6035        38      3.85      0.21     -1.46      0.14     -1.03      0.04     -1.25      0.24      8.40      0.83     14.14      6.49
5336-55957-0464      0.86      4.01      6042        29      3.60      0.19     -1.74      0.14     -1.29      0.03     -1.44      0.24     10.19      0.47     15.39      7.72
5336-55957-0818      0.89      4.00      6152        33      3.40      0.22     -1.74      0.15     -1.24      0.04     -2.00      0.39     13.92      0.36     18.70     10.81
5336-55957-0902      0.90      4.00      6245        44      3.87      0.27     -1.64      0.19     -1.13      0.06     -1.37      0.33      6.47      0.51     12.17      5.07
5339-55922-0356      0.87      4.07      6200        13      3.61      0.09     -1.77      0.06     -1.24      0.01     -1.91      0.15     10.10      0.64     15.12      7.70
5341-55931-0454      0.89      4.06      6050        42      3.90      0.24     -1.33      0.15     -1.13      0.06     -1.04      0.19      6.77      0.51     12.30      5.25
5348-55978-0222      0.97      4.06      6012        37      3.63      0.21     -1.58      0.16     -0.90      0.04     -0.97      0.19     15.59      0.39     19.81     12.88
5353-55980-0090      1.02      4.13      5919        50      2.51      0.41     -2.56      0.28     -1.66      0.06     -1.33      0.41     74.31      0.55     77.02     63.28
5353-55980-0486      0.99      4.08      6065        38      3.85      0.23     -1.87      0.20     -1.01      0.04     -1.08      0.20      9.43      1.00     14.19      7.91
5354-55927-0510      0.98      4.15      6083        27      3.76      0.17     -1.45      0.12     -1.04      0.02     -1.17      0.21      8.49      0.28     13.28      7.03
5357-55956-0622      1.04      4.11      6215        32      3.93      0.19     -1.75      0.16     -1.04      0.03     -1.44      0.26      6.21      0.39     11.45      5.36
5361-55973-0749      1.05      4.20      6057        35      3.79      0.18     -1.15      0.13     -0.78      0.04     -1.02      0.18     12.26      0.87     16.19     10.66
5366-55958-0344      1.06      4.30      6247        41      3.96      0.25     -1.66      0.18     -1.13      0.05     -1.45      0.32      5.83      0.34     10.79      5.08
5374-55947-0140      1.10      4.48      5841        28      3.91      0.15     -1.66      0.10     -1.53      0.04     -1.88      0.20      5.92      0.63     10.43      5.27
5374-55947-0348      1.09      4.45      5822        40      3.06      0.27     -1.66      0.15     -1.32      0.04     -1.35      0.29     49.53      0.95     51.10     43.84
5374-55947-0588      1.09      4.41      6036        28      3.62      0.17     -1.54      0.12     -1.11      0.03     -1.26      0.20     13.67      0.40     16.75     12.14
5375-55973-0516      1.13      4.37      6143        34      3.85      0.22     -1.61      0.16     -1.15      0.04     -1.21      0.26      6.36      0.75     10.91      5.75
5375-55973-0946      1.16      4.42      5820        46      3.35      0.28     -1.34      0.14     -1.29      0.06     -2.03      0.44     15.37      0.49     18.12     14.09
5377-55957-0383      1.11      4.52      5896        39      3.01      0.28     -1.66      0.15     -1.23      0.04     -1.52      0.35     47.68      0.85     49.03     42.62
5380-55980-0746      1.17      4.47      6120        35      3.84      0.22     -2.32      0.19     -1.92      0.05     -2.31      0.35      8.29      0.97     12.04      7.65
5382-55982-0538      1.15      4.55      6045        23      3.85      0.14     -1.81      0.12     -1.24      0.02     -1.40      0.18      6.00      0.98     10.31      5.47
5384-55984-0026      1.21      4.56      6156        37      3.89      0.22     -1.38      0.15     -0.96      0.04     -1.47      0.29      6.73      0.50     10.73      6.30
5384-55984-0446      1.18      4.50      6026        41      3.88      0.23     -1.29      0.15     -1.10      0.06     -1.39      0.27      5.42      0.58     10.02      5.02
5384-55984-0906      1.23      4.50      6122        23      3.79      0.14     -1.67      0.10     -1.12      0.03     -1.58      0.20      7.95      0.39     11.67      7.48
5393-55946-0814      1.21      4.81      6265        62      4.33      0.24     -2.30      0.27     -1.27      0.05     -1.55      0.28      5.69      0.23      9.66      5.31
5396-55947-0268      1.23      4.85      6030        29      3.75      0.15     -1.35      0.12     -0.88      0.03     -1.04      0.15     15.54      0.44     17.14     14.63
5396-55947-0746      1.25      4.83      5975        26      3.55      0.17     -1.93      0.13     -1.27      0.03     -1.33      0.18     20.40      0.55     21.64     19.37
5397-55944-0450      1.19      4.89      6102        42      3.86      0.24     -1.34      0.15     -1.10      0.06     -1.36      0.29      7.38      0.64     10.52      6.86
5399-55956-0198      1.27      4.87      6047        26      3.50      0.15     -1.35      0.11     -0.86      0.03     -1.04      0.15     20.25      0.48     21.43     19.37
5399-55956-0496      1.26      4.81      6253        38      3.92      0.25     -1.48      0.15     -1.44      0.05     -2.37      0.45      8.03      0.34     11.16      7.64
5401-55949-0016      1.26      5.05      6030        32      3.86      0.17     -1.04      0.11     -0.88      0.04     -0.98      0.16      8.10      0.57     10.80      7.71
5401-55949-0050      1.25      5.02      6135        27      3.82      0.17     -1.48      0.11     -1.11      0.03     -1.73      0.25      9.27      0.86     11.64      8.79
5401-55949-0704      1.28      4.93      6113        22      3.87      0.12     -1.48      0.09     -1.00      0.02     -1.34      0.15      5.34      0.62      9.33      5.12
5401-55949-0808      1.26      4.97      6089        31      3.75      0.16     -1.06      0.10     -0.86      0.04     -1.25      0.23     12.55      0.79     14.36     11.96
5403-55979-0454      1.28      4.93      6096        28      3.86      0.16     -1.38      0.11     -1.04      0.03     -1.48      0.22      5.42      0.62      9.38      5.19
5406-55955-0570      1.27      5.03      6168        37      3.97      0.20     -1.21      0.15     -0.87      0.04     -1.52      0.32      5.68      0.29      9.38      5.42
5411-55953-0050      1.26      5.28      6154        38      3.74      0.24     -1.65      0.16     -1.10      0.05     -1.32      0.28     14.72      0.51     15.54     14.01
5411-55953-0222      1.26      5.22      6179        32      3.91      0.18     -1.48      0.13     -1.05      0.03     -1.36      0.23      7.06      0.46      9.84      6.72
5411-55953-0992      1.27      5.30      6190        43      3.81      0.28     -1.88      0.19     -1.61      0.06     -1.64      0.33     12.85      0.82     14.00     12.29
5412-55981-0648      1.31      5.25      6079        28      3.74      0.17     -1.55      0.12     -1.17      0.03     -1.50      0.22      9.40      0.31     11.53      9.09
5415-55982-0739      1.28      5.36      6124        47      3.67      0.31     -1.55      0.17     -1.54      0.06     -1.41      0.32     16.18      0.46     16.75     15.49
5417-55978-0668      1.25      5.39      5968        38      3.60      0.26     -2.61      0.23     -2.16      0.05     -2.23      0.36     13.49      0.47     14.24     12.78
5419-55983-0358      1.30      5.42      6074        37      3.70      0.24     -1.86      0.17     -1.43      0.04     -1.12      0.24     12.45      0.31     13.56     11.98
5421-55980-0373      1.25      5.49      5970        38      3.66      0.18     -1.15      0.13     -0.71      0.05     -0.73      0.16     14.72      0.70     15.14     13.99
5423-55958-0184      1.22      5.57      6111        44      3.97      0.25     -1.77      0.19     -1.17      0.05     -0.96      0.19      5.32      0.28      8.38      5.00
5429-55979-0114      1.20      5.72      5998        41      3.74      0.24     -1.83      0.18     -1.19      0.05     -1.53      0.29     15.12      0.30     14.81     14.11
5429-55979-0944      1.23      5.75      5865        45      3.75      0.28     -1.99      0.18     -1.84      0.06     -2.06      0.34     16.15      0.35     15.80     15.19
5437-55973-0236      1.18      5.88      6041        35      3.52      0.23     -1.79      0.15     -1.21      0.04     -1.37      0.26     18.30      0.50     17.21     16.92
5442-55978-0260      1.15      5.95      5888        36      3.74      0.23     -2.12      0.17     -1.71      0.04     -1.83      0.26     13.88      0.36     13.11     12.70
5452-55957-0404      1.12      6.09      5910        37      3.93      0.17     -1.23      0.13     -0.90      0.04     -0.89      0.15      5.83      0.42      7.62      5.24
5452-55957-0746      1.14      6.16      6069        33      3.66      0.20     -1.51      0.13     -1.22      0.04     -1.35      0.24     13.03      0.38     12.10     11.81
5452-55957-0817      1.12      6.14      6138        26      3.88      0.16     -1.85      0.13     -1.22      0.03     -1.51      0.20      5.92      0.68      7.62      5.32
5462-55978-0392      1.06      6.24      5981        36      3.43      0.24     -2.17      0.19     -1.25      0.04     -1.17      0.24     26.78      0.81     23.95     23.43
5467-55973-0600      1.05      0.02      6104        42      3.76      0.24     -1.25      0.15     -0.94      0.04     -1.45      0.32     12.82      0.70     11.24     11.12
5467-55973-0702      1.05      0.04      6093        45      3.65      0.29     -1.51      0.16     -1.30      0.06     -1.51      0.34     16.11      0.45     13.97     13.97
5656-55940-0180     -0.91      2.06      5818        35      2.98      0.23     -1.72      0.13     -1.31      0.04     -1.03      0.16     36.73      0.57     39.76    -29.09
5656-55940-0448     -0.92      2.02      5917        22      3.66      0.13     -1.61      0.08     -1.28      0.03     -1.32      0.13      9.46      0.39     13.89     -7.51
5696-55946-0370     -0.64      2.41      5898        29      3.42      0.18     -1.75      0.12     -1.17      0.04     -1.59      0.23     14.13      0.61     19.98     -8.38
5697-55944-0250     -0.62      2.47      6028        31      3.85      0.20     -2.19      0.16     -1.74      0.04     -1.73      0.23      8.59      0.98     14.99     -5.03
5698-55947-0088     -0.61      2.52      6079        27      3.73      0.16     -1.46      0.11     -1.02      0.03     -1.13      0.19      9.50      0.29     16.00     -5.44
5741-55980-0558      0.84      2.98      5911        23      3.63      0.14     -1.64      0.10     -1.26      0.03     -1.48      0.17      7.41      0.42     14.05      5.51
5741-55980-0884      0.86      2.98      5956        38      3.72      0.22     -1.59      0.14     -1.23      0.05     -1.01      0.16     11.35      0.34     17.58      8.63
5745-55998-0150      0.96      3.35      6162        36      3.76      0.24     -2.11      0.19     -1.81      0.04     -2.27      0.40      9.36      0.31     15.35      7.67
5766-56248-0952      0.81      3.69      6157        30      3.83      0.17     -1.55      0.13     -0.92      0.03     -1.28      0.22      8.06      0.84     14.32      5.82
5767-56245-0049      0.76      3.71      6109        40      3.88      0.23     -1.53      0.16     -0.96      0.04     -1.23      0.27      9.56      0.64     15.78      6.56
5767-56245-0172      0.74      3.70      5993        32      3.50      0.20     -1.95      0.15     -1.28      0.03     -1.44      0.23     16.81      0.63     22.68     11.40
5768-56017-0992      0.73      3.67      5978        37      3.48      0.21     -1.36      0.15     -0.87      0.04     -0.94      0.20     16.12      0.59     22.14     10.73
5769-56246-0706      0.67      3.62      6082        34      3.64      0.21     -1.77      0.15     -1.26      0.04     -1.74      0.31     13.16      0.47     19.60      8.16
5772-56003-0860      0.70      3.61      6114        25      3.20      0.18     -2.37      0.15     -2.09      0.03     -2.34      0.29     16.75      1.24     22.96     10.76
5773-56009-0218      0.66      3.60      6127        37      3.37      0.25     -1.56      0.16     -1.01      0.03     -0.84      0.21     20.75      0.59     27.02     12.66
5775-56009-0360      0.71      3.57      6236        38      3.80      0.25     -2.19      0.23     -1.47      0.04     -1.86      0.40     10.29      0.37     16.85      6.70
5776-56010-0323      0.66      3.58      5970        27      3.74      0.16     -1.57      0.12     -1.15      0.03     -1.60      0.23      9.84      0.35     16.53      6.05
5779-56338-0351      0.72      3.47      6140        35      3.82      0.21     -1.63      0.14     -1.10      0.04     -1.18      0.23     10.32      0.89     16.97      6.80
5779-56338-0556      0.71      3.45      5863        44      3.38      0.26     -1.46      0.15     -1.12      0.06     -1.66      0.36     19.50      0.58     25.87     12.74
5781-56337-0636      0.70      3.40      6002        48      3.68      0.31     -1.63      0.17     -1.58      0.06     -1.27      0.28     13.99      0.35     20.61      9.07
5783-56017-0544      0.81      3.69      6122        26      3.78      0.15     -1.31      0.11     -0.93      0.03     -1.19      0.20      8.70      0.69     14.89      6.27
5784-56029-0452      0.86      3.71      6006        28      3.67      0.19     -1.75      0.11     -1.80      0.03     -1.71      0.23      8.35      0.37     14.37      6.35
5786-56251-0148      0.82      3.68      6082        43      3.66      0.25     -1.48      0.16     -0.97      0.05     -1.03      0.20     16.41      0.36     22.08     11.97
5786-56251-0242      0.81      3.69      6092        25      3.68      0.15     -1.43      0.10     -0.97      0.03     -1.28      0.19     10.96      0.36     16.96      7.91
5788-56255-0776      0.84      3.58      6036        54      3.91      0.36     -2.14      0.24     -2.12      0.07     -1.63      0.32      6.75      0.50     13.22      5.02
5792-56269-0294      0.77      3.55      6054        37      3.18      0.24     -1.44      0.15     -0.92      0.04     -0.77      0.20     30.84      0.78     36.60     21.44
5798-56326-0678      0.87      3.31      6133        43      3.79      0.28     -2.35      0.24     -1.80      0.05     -1.61      0.32     13.05      0.32     19.17      9.94
5800-56279-0802      0.91      3.45      6199        40      3.34      0.27     -1.55      0.17     -0.93      0.04     -1.68      0.43     23.49      0.55     28.89     18.59
5807-56329-0288      0.81      3.41      6141        40      3.79      0.23     -1.44      0.17     -0.91      0.05     -1.21      0.29     11.28      0.80     17.64      8.16
5808-56325-0844      0.78      3.38      6033        28      3.59      0.17     -1.72      0.13     -1.01      0.03     -1.72      0.27     14.22      0.48     20.56     10.04
5810-56358-0612      0.78      3.33      6174        31      3.83      0.19     -1.57      0.13     -1.17      0.04     -1.01      0.15      8.71      0.79     15.40      6.13
5846-56017-0544      1.33      4.20      6115        41      4.04      0.22     -1.35      0.16     -1.00      0.04     -1.47      0.29      5.60      0.26     10.29      5.44
5847-56037-0233      1.31      4.48      6040        31      3.77      0.18     -1.87      0.15     -1.24      0.03     -1.59      0.25      9.71      0.22     12.93      9.39
5847-56037-0684      1.32      4.41      5993        41      3.90      0.21     -1.73      0.17     -1.05      0.05     -1.16      0.24      5.62      0.60     10.11      5.45
5847-56037-0914      1.34      4.45      5841        27      3.60      0.15     -1.43      0.11     -1.04      0.02     -1.25      0.18      9.41      0.40     12.70      9.16
5849-56033-0080      1.36      4.66      6041        26      3.64      0.15     -1.40      0.12     -0.94      0.03     -1.14      0.21      9.96      0.44     12.85      9.74
5850-56042-0410      1.38      4.55      6207        36      3.96      0.21     -1.49      0.15     -1.05      0.04     -1.49      0.28      5.16      0.30      9.65      5.07
5851-56075-0884      1.34      0.22      6048        34      3.83      0.18     -1.30      0.12     -0.89      0.04     -0.89      0.14     10.16      0.84     11.42      9.88
5852-56034-0661      1.39      4.68      6184        34      3.83      0.20     -1.45      0.14     -1.03      0.03     -1.55      0.31      7.44      0.73     10.95      7.32
5853-56045-0062      1.42      4.92      6226        30      3.79      0.18     -1.62      0.14     -1.01      0.03     -1.51      0.27      7.66      0.69     10.91      7.57
5853-56045-0408      1.40      4.76      6054        29      3.75      0.17     -1.66      0.13     -1.07      0.03     -1.54      0.23     10.35      0.34     13.03     10.21
5853-56045-0556      1.42      4.63      6135        42      3.96      0.26     -1.75      0.19     -1.28      0.05     -1.45      0.31      5.59      0.36      9.81      5.53
5855-56088-0658      1.44      4.99      5934        44      3.87      0.23     -1.62      0.16     -1.18      0.07     -1.65      0.29      7.95      0.97     11.07      7.88
5856-56090-0388      1.40      5.15      6157        37      3.69      0.24     -1.84      0.18     -1.24      0.04     -1.62      0.35      9.96      0.47     12.32      9.82
5857-56092-0218      1.43      5.41      6108        37      3.47      0.24     -1.82      0.18     -1.02      0.03     -1.50      0.34     20.68      0.29     21.50     20.48
5857-56092-0826      1.47      5.43      6011        39      3.64      0.23     -1.55      0.14     -1.10      0.05     -1.57      0.29     13.95      0.38     15.61     13.88
5860-56046-0954      1.45      5.88      5924        21      3.63      0.14     -2.79      0.15     -2.56      0.03     -2.59      0.23      7.69      0.46     10.44      7.63
5861-56069-0741      1.38      0.15      6167        40      3.99      0.22     -1.56      0.15     -1.07      0.04     -1.53      0.28      5.32      0.27      8.75      5.22
5862-56045-0088      1.32      6.24      5903        36      3.91      0.18     -1.78      0.16     -1.04      0.03     -1.05      0.15      7.20      0.79      9.32      6.97
5863-56042-0911      1.41      5.82      5812        41      3.91      0.26     -2.43      0.20     -2.37      0.06     -3.02      0.45      6.50      0.87      9.56      6.42
5864-56047-0040      1.41      6.07      6110        43      3.75      0.30     -2.21      0.23     -1.96      0.04     -2.01      0.41      8.88      0.37     10.99      8.77
5869-56064-0158      1.30      0.25      6185        48      3.54      0.33     -2.08      0.25     -1.51      0.05     -1.65      0.44     19.28      0.46     18.87     18.59
5869-56064-0742      1.31      0.31      6176        40      3.87      0.22     -1.42      0.16     -0.87      0.05     -1.31      0.29      7.64      0.59      9.64      7.40
5870-56065-0962      1.26      0.36      6137        44      4.04      0.24     -1.22      0.16     -1.01      0.05     -1.95      0.44      5.36      0.26      8.26      5.10
5872-56027-0248      0.95      3.76      6140        32      3.84      0.19     -1.53      0.14     -1.01      0.03     -1.34      0.24      8.95      0.81     14.55      7.29
5872-56027-0536      0.94      3.73      6102        29      3.88      0.17     -1.71      0.14     -1.11      0.04     -1.41      0.23      6.21      0.67     12.32      5.01
5872-56027-0943      0.98      3.71      6107        48      3.59      0.33     -1.66      0.19     -1.47      0.05     -1.95      0.49     15.00      0.52     20.04     12.44
5873-56035-0458      0.98      3.79      5974        40      3.79      0.22     -1.59      0.16     -0.99      0.04     -1.13      0.26     12.39      0.35     17.47     10.29
5875-56038-0276      1.07      3.85      6165        30      3.79      0.18     -1.40      0.13     -1.03      0.03     -1.31      0.25      8.54      0.78     13.67      7.47
5876-56042-0922      1.12      3.88      6123        32      3.87      0.20     -1.79      0.14     -1.61      0.03     -1.90      0.29      6.26      0.82     11.64      5.64
5878-56033-0632      1.18      3.95      6058        43      3.93      0.26     -1.87      0.20     -1.41      0.04     -1.57      0.31      5.50      0.43     10.84      5.09
5879-56047-0510      1.21      4.00      5909        38      3.95      0.20     -1.25      0.13     -1.03      0.04     -1.54      0.25      5.42      0.31     10.66      5.07
5881-56038-0298      1.29      4.22      6178        40      3.87      0.24     -1.66      0.19     -1.01      0.04     -1.18      0.30      8.94      0.66     12.75      8.59
5882-56029-0252      0.88      3.78      5969        42      3.86      0.25     -1.84      0.18     -1.31      0.04     -1.44      0.26     10.25      1.00     15.89      7.92
5882-56029-0326      0.88      3.77      5975        34      3.51      0.21     -1.68      0.14     -1.22      0.04     -1.15      0.24     15.16      0.39     20.46     11.72
5883-56033-0176      0.93      3.83      6122        35      3.76      0.23     -1.92      0.17     -1.34      0.04     -1.36      0.24     10.35      0.35     15.75      8.28
5883-56033-0386      0.92      3.80      5940        44      3.64      0.29     -1.84      0.17     -1.76      0.04     -2.40      0.44     15.32      0.47     20.42     12.14
5890-56037-0860      1.20      4.10      6289        42      3.79      0.27     -1.54      0.17     -1.20      0.05     -1.45      0.35     10.58      0.73     14.54      9.86
5891-56034-0158      1.23      4.18      6037        33      3.72      0.21     -1.78      0.15     -1.31      0.03     -1.66      0.29     12.46      0.30     15.90     11.74
5894-56039-0054      1.22      0.21      6254        36      3.78      0.24     -2.18      0.21     -1.85      0.05     -1.98      0.38      8.99      0.39      9.81      8.44
5894-56039-0368      1.23      0.14      6097        37      3.68      0.22     -1.44      0.15     -1.04      0.04     -1.02      0.19     12.48      0.37     12.43     11.78
5896-56047-0646      1.25      0.37      6142        35      3.99      0.18     -1.24      0.13     -0.96      0.04     -1.04      0.17      6.33      0.29      8.60      6.00
5896-56047-0774      1.24      0.37      6262        38      3.89      0.21     -1.53      0.16     -1.05      0.04     -1.19      0.27      7.30      0.46      9.03      6.90
5900-56043-0074      1.14      0.43      5918        54      3.63      0.39     -2.88      0.37     -2.45      0.09     -2.01      0.44     17.05      0.47     15.88     15.52
5900-56043-0846      1.16      0.44      5935        40      3.54      0.23     -1.52      0.15     -1.15      0.05     -1.46      0.28     14.46      0.42     13.74     13.24
5901-56039-0186      1.03      0.48      6050        26      3.55      0.17     -2.32      0.15     -2.12      0.03     -2.64      0.32      8.21      0.43      8.47      7.05
5904-56046-0506      1.15      0.46      6065        25      3.70      0.15     -1.56      0.12     -1.07      0.02     -1.48      0.23      7.86      0.42      8.90      7.16
5905-56065-0308      1.09      0.48      6119        42      3.77      0.24     -1.48      0.17     -1.02      0.04     -1.05      0.22     12.78      0.85     11.96     11.31
5945-56213-0666      0.56      2.82      6028        41      3.84      0.25     -1.80      0.16     -1.38      0.05     -1.34      0.22     13.23      1.04     20.23      7.04
5947-56093-0324     -0.48      1.39      5900        28      3.72      0.18     -2.06      0.13     -1.60      0.03     -1.88      0.23     11.36      0.38     12.83     -5.30
5948-56107-0542     -0.43      1.37      5806        30      3.53      0.16     -1.69      0.11     -1.09      0.03     -1.26      0.17     14.80      0.63     15.48     -6.16
5948-56107-0668     -0.44      1.37      6128        33      3.72      0.18     -1.52      0.13     -1.03      0.03     -1.16      0.23     11.97      0.38     13.17     -5.07
5950-56211-0658     -0.47      1.44      5957        40      3.56      0.25     -1.81      0.17     -1.23      0.05     -2.22      0.43     19.64      0.54     20.32     -8.86
5951-56102-0660     -0.42      1.42      5919        39      3.52      0.23     -1.59      0.14     -1.19      0.05     -1.65      0.30     15.45      0.34     16.39     -6.36
5957-56210-0588     -0.43      1.48      5842        40      2.66      0.30     -1.60      0.15     -1.34      0.04     -1.36      0.34     54.56      1.30     54.48    -22.74
5964-56098-0420     -0.36      1.40      5949        36      3.68      0.19     -1.61      0.15     -1.00      0.04     -1.07      0.18     14.31      0.36     15.27     -5.02
5969-56069-0084      1.37      4.10      5813        44      3.15      0.30     -2.18      0.20     -1.54      0.04     -1.70      0.34     34.55      1.06     36.33     33.88
5970-56072-0678      1.38      3.84      6200        32      3.81      0.20     -2.36      0.20     -1.58      0.04     -1.69      0.28      8.09      0.79     12.16      7.95
5971-56064-0860      1.43      3.69      6119        33      3.82      0.20     -1.60      0.13     -1.30      0.04     -1.50      0.24      8.53      0.91     12.39      8.44
5972-56334-0528      1.56      6.26      6188        28      4.11      0.16     -1.54      0.13     -1.03      0.03     -1.12      0.20      5.18      0.24      9.47      5.18
5978-56073-0140      1.41      4.39      6155        33      3.56      0.21     -1.68      0.16     -1.02      0.03     -1.21      0.28     14.80      0.44     17.18     14.61
5979-56329-0622      1.45      4.01      6057        31      3.79      0.19     -1.67      0.13     -1.30      0.04     -1.53      0.24     10.73      0.42     13.89     10.64
5980-56338-0351      1.47      4.00      6221        43      4.10      0.25     -2.06      0.25     -1.12      0.06     -1.31      0.30      5.28      0.23      9.87      5.25
5981-56340-0588      1.48      3.35      5978        30      3.87      0.16     -1.30      0.12     -0.94      0.03     -0.95      0.14      6.88      0.68     10.99      6.86
5981-56340-0678      1.49      3.39      6080        43      3.85      0.25     -1.62      0.18     -1.16      0.05     -1.92      0.43     11.84      0.88     14.78     11.81
5982-56074-0372      1.42      4.51      6187        57      4.20      0.22     -1.22      0.15     -1.18      0.06     -1.65      0.34      5.71      0.25      9.96      5.64
5983-56310-0580      1.47      4.30      6082        41      3.81      0.22     -1.52      0.17     -0.89      0.04     -1.00      0.21     13.27      0.95     15.79     13.20
5983-56310-0948      1.50      4.35      6081        36      3.94      0.20     -1.70      0.16     -1.01      0.04     -2.10      0.37      5.10      0.38      9.59      5.09
5984-56337-0552      1.51      3.83      5994        40      3.67      0.24     -1.39      0.15     -1.19      0.05     -1.53      0.31     12.04      0.55     14.77     12.02
5987-56339-0762      1.56      2.87      5975        40      3.82      0.21     -1.65      0.16     -1.06      0.04     -1.06      0.17     10.79      0.37     13.48     10.79
5989-56312-0168      1.49      5.55      6006        38      3.60      0.24     -1.60      0.15     -1.17      0.04     -1.09      0.19     15.15      0.41     16.71     15.10
5989-56312-0798      1.51      5.54      5990        17      3.83      0.10     -1.55      0.08     -1.08      0.01     -1.51      0.14      5.04      1.04      9.27      5.03
5990-56066-0326      1.46      5.57      5927        28      3.77      0.16     -1.84      0.14     -1.26      0.03     -1.63      0.23      9.32      0.33     11.79      9.27
5999-56089-0228      1.40      0.39      6086        35      2.72      0.28     -2.26      0.20     -1.66      0.04     -1.83      0.40     54.58      0.41     53.90     53.78
5999-56089-0458      1.41      0.30      6163        32      3.70      0.22     -2.16      0.20     -1.22      0.03     -1.64      0.32      6.49      0.53      9.51      6.41
6001-56072-0593      1.35      0.42      6113        22      3.85      0.14     -1.84      0.11     -1.35      0.02     -1.66      0.20      5.55      0.96      8.79      5.42
6004-56066-0482      1.31      0.33      5879        35      3.62      0.22     -1.80      0.15     -1.30      0.04     -1.96      0.33     14.49      0.63     14.75     14.00
6008-56093-0948      1.27      0.62      6296        43      3.99      0.27     -2.43      0.29     -1.53      0.06     -1.68      0.36      5.61      0.32      8.60      5.36
6009-56313-0840      1.30      0.73      6071        45      3.76      0.28     -1.79      0.19     -1.36      0.05     -1.47      0.30     14.74      0.23     15.30     14.20
6016-56073-0270      1.14      0.51      6045        23      3.85      0.12     -1.40      0.10     -1.04      0.02     -0.98      0.12      5.88      0.81      8.01      5.34
6023-56069-0168      1.14      0.68      6056        27      3.87      0.15     -1.54      0.11     -1.09      0.03     -1.24      0.17      6.03      0.73      8.30      5.48
6025-56098-0540      0.67      1.24      5851        43      3.40      0.24     -1.31      0.15     -0.93      0.05     -0.87      0.20     20.43      0.41     19.98     12.73
6028-56102-0182      0.68      1.19      6146        38      3.84      0.21     -1.52      0.17     -0.85      0.04     -1.47      0.31      9.53      0.81     10.52      5.97
6029-56099-0052      0.77      1.22      6148        36      3.78      0.21     -1.59      0.15     -1.05      0.04     -1.82      0.37      8.86      0.96     10.38      6.18
6038-56090-0050      0.71      1.10      6009        34      3.86      0.18     -1.40      0.13     -1.01      0.04     -1.92      0.33      7.98      0.80      9.14      5.20
6039-56099-0756      1.00      1.36      6013        27      3.23      0.20     -2.39      0.14     -2.30      0.04     -2.85      0.33     20.65      1.34     21.27     17.37
6044-56090-0929      0.80      1.17      5981        46      3.35      0.34     -2.57      0.26     -2.40      0.07     -2.26      0.44     28.54      1.15     27.44     20.37
6048-56072-0052      0.98      1.22      6037        34      3.72      0.19     -1.30      0.13     -0.92      0.04     -1.76      0.34      9.39      0.45     11.10      7.80
6050-56089-0120      0.91      1.15      6163        44      4.00      0.26     -1.90      0.21     -1.22      0.05     -1.72      0.38      6.38      0.26      8.91      5.04
6050-56089-0212      0.92      1.15      6137        40      3.87      0.25     -1.92      0.20     -1.34      0.04     -2.38      0.47     11.17      0.85     12.02      8.87
6050-56089-0490      0.94      1.17      5974        41      3.86      0.23     -1.69      0.17     -1.10      0.04     -1.78      0.34     10.40      0.99     11.59      8.41
6059-56093-0583      1.17      1.43      6083        39      3.88      0.26     -2.56      0.24     -1.86      0.05     -2.44      0.40      6.41      0.79      9.98      5.91
6061-56076-0606      1.11      1.32      5948        32      3.47      0.21     -2.15      0.15     -1.73      0.04     -1.64      0.24     15.91      0.81     16.99     14.25
6112-56191-0172     -0.85      1.90      5997        33      3.79      0.17     -1.55      0.13     -1.02      0.04     -1.03      0.15     10.65      0.32     14.64     -7.99
6112-56191-0189     -0.84      1.91      6178        41      3.89      0.25     -1.81      0.17     -1.57      0.05     -1.65      0.32      7.12      0.56     11.82     -5.29
6113-56219-0422     -0.90      1.84      5980        27      3.24      0.20     -2.69      0.17     -2.28      0.04     -2.45      0.29     21.22      1.33     23.89    -16.65
6113-56219-0790     -0.87      1.88      6080        43      3.79      0.24     -1.82      0.18     -1.13      0.06     -1.04      0.19     14.76      0.26     18.12    -11.32
6114-56209-0116     -0.64      1.69      6153        30      3.70      0.19     -2.00      0.15     -1.37      0.03     -1.95      0.31     13.32      0.47     16.16     -7.96
6116-56245-0054     -0.69      1.77      5994        36      3.67      0.22     -1.72      0.15     -1.28      0.04     -1.19      0.24     11.83      0.37     15.28     -7.48
6116-56245-0616     -0.66      1.75      6133        20      3.09      0.16     -3.04      0.24     -2.62      0.04     -2.99      0.31     16.96      0.21     19.74    -10.41
6117-56272-0530     -0.67      1.79      6031        27      3.67      0.17     -1.76      0.12     -1.29      0.03     -1.55      0.23     11.34      0.38     14.94     -7.08
6120-56206-0278     -0.58      1.54      5841        28      3.72      0.14     -1.56      0.11     -0.94      0.03     -1.22      0.17     11.29      0.34     13.66     -6.22
6120-56206-0752     -0.57      1.55      6004        34      3.58      0.20     -1.78      0.14     -1.16      0.04     -1.48      0.24     16.21      0.47     17.97     -8.76
6121-56187-0157     -0.61      1.59      5983        29      3.78      0.17     -1.86      0.12     -1.34      0.04     -1.80      0.23      8.72      0.28     11.94     -5.03
6121-56187-0378     -0.61      1.56      6175        44      3.87      0.28     -1.63      0.17     -1.40      0.05     -1.42      0.30      8.74      0.61     11.81     -5.04
6121-56187-0898     -0.61      1.60      5928        34      3.66      0.20     -1.76      0.12     -1.29      0.05     -1.45      0.20      9.91      0.39     12.86     -5.69
6122-56246-0648     -0.62      1.62      6095        41      3.60      0.26     -2.17      0.21     -1.42      0.05     -1.86      0.38     14.27      0.34     16.61     -8.35
6122-56246-0766     -0.63      1.63      5948        35      3.74      0.19     -1.64      0.13     -1.10      0.05     -1.33      0.20     11.15      0.34     14.02     -6.59
6123-56217-0808     -0.66      1.66      5850        41      3.26      0.26     -1.96      0.17     -1.28      0.05     -1.34      0.25     29.81      1.02     31.43    -18.16
6124-56211-0504     -0.66      1.67      6151        37      3.75      0.24     -2.60      0.28     -2.15      0.07     -2.01      0.39      9.73      0.33     13.08     -5.97
6124-56211-0751     -0.67      1.70      5806        42      3.68      0.21     -1.61      0.15     -1.02      0.05     -1.45      0.24     14.72      0.38     17.46     -9.08
6127-56274-0098     -0.74      1.85      6048        41      3.54      0.24     -1.24      0.15     -0.95      0.04     -1.06      0.23     17.96      0.67     21.08    -12.15
6127-56274-0648     -0.72      1.82      6009        39      3.59      0.24     -1.83      0.17     -1.33      0.04     -2.11      0.42     17.72      0.44     20.78    -11.65
6128-56236-0044     -0.67      1.58      6044        32      3.75      0.21     -1.85      0.14     -1.65      0.04     -2.34      0.36      9.44      0.23     12.43     -5.86
6129-56301-0050     -0.69      1.62      5815        36      3.71      0.18     -1.41      0.12     -1.06      0.04     -0.99      0.14     14.96      0.37     17.21     -9.50
6129-56301-0244     -0.69      1.59      5801        30      3.69      0.15     -1.60      0.10     -1.20      0.04     -1.15      0.14     13.26      0.38     15.61     -8.41
6129-56301-0290     -0.68      1.59      5951        27      3.65      0.15     -1.69      0.10     -1.15      0.04     -1.41      0.17     11.52      0.39     14.13     -7.28
6129-56301-0460     -0.67      1.57      5894        39      3.58      0.25     -2.05      0.16     -1.60      0.05     -1.74      0.27     17.97      0.52     19.69    -11.20
6134-56244-0714     -0.67      1.57      5868        36      3.34      0.23     -1.96      0.15     -1.39      0.04     -1.51      0.25     26.07      0.63     27.29    -16.25
6135-56192-0614     -0.70      1.59      5951        34      3.81      0.18     -1.84      0.15     -1.19      0.04     -1.40      0.20      9.65      0.32     12.62     -6.19
6137-56270-0557     -0.73      1.68      6105        41      3.70      0.27     -1.58      0.17     -1.33      0.04     -1.76      0.39     11.92      0.41     14.87     -7.91
6140-56189-0146     -0.71      1.53      5861        42      3.83      0.24     -1.65      0.14     -1.41      0.05     -1.53      0.24     11.13      0.38     13.50     -7.26
6142-56219-0704     -0.72      1.60      5942        33      3.61      0.19     -1.49      0.13     -1.05      0.03     -1.52      0.25     12.03      0.39     14.61     -7.96
6144-56237-0508     -0.77      1.68      6076        41      3.85      0.24     -1.72      0.19     -1.16      0.05     -1.74      0.38      8.22      0.93     11.91     -5.71
6144-56237-0598     -0.77      1.69      6056        36      3.77      0.21     -1.74      0.16     -1.12      0.04     -1.36      0.25     10.79      0.43     13.98     -7.49
6146-56265-0051     -0.76      1.53      6224        38      2.90      0.29     -2.63      0.26     -2.11      0.06     -2.65      0.46     46.00      0.32     46.46    -31.76
6146-56265-0234     -0.75      1.51      5949        27      3.82      0.14     -1.43      0.10     -1.06      0.03     -1.33      0.17      8.67      1.05     11.54     -5.90
6146-56265-0546     -0.71      1.51      5800        31      3.52      0.18     -1.71      0.12     -1.31      0.04     -1.15      0.18     13.56      0.64     15.45     -8.89
6147-56239-0680     -0.75      1.57      6167        22      3.55      0.14     -1.56      0.10     -1.16      0.02     -1.32      0.18     11.13      0.44     13.69     -7.59
6147-56239-0838     -0.76      1.58      5989        41      3.20      0.28     -1.62      0.15     -1.15      0.05     -0.86      0.19     38.45      1.22     39.35    -26.35
6149-56194-0962     -0.79      1.70      6020        32      3.28      0.22     -2.62      0.21     -2.39      0.06     -2.64      0.36     21.91      1.26     23.98    -15.62
6150-56187-0074     -0.83      1.74      5961        35      3.77      0.20     -1.61      0.14     -1.17      0.04     -1.19      0.21     12.27      0.28     15.39     -9.05
6151-56265-0034     -0.85      1.82      6115        40      3.75      0.24     -1.35      0.16     -0.99      0.04     -1.16      0.30     10.99      0.85     14.59     -8.27
6151-56265-0151     -0.84      1.80      6132        36      3.85      0.23     -2.32      0.21     -1.67      0.04     -2.20      0.38      7.92      0.93     12.09     -5.92
6153-56164-0344     -0.93      1.69      6028        33      3.79      0.21     -1.95      0.15     -1.54      0.04     -2.10      0.32      9.05      0.21     12.48     -7.23
6156-56239-0630     -0.79      1.58      6023        34      3.84      0.19     -1.68      0.15     -1.14      0.04     -1.44      0.24     10.02      1.01     12.85     -7.10
6157-56238-0716     -0.81      1.63      5978        45      3.53      0.28     -1.80      0.18     -1.30      0.05     -1.19      0.28     23.20      0.59     24.86    -16.87
6157-56238-0932     -0.83      1.65      6104        42      3.79      0.27     -2.12      0.20     -1.87      0.06     -2.30      0.41     10.81      0.33     13.79     -7.96
6161-56238-0979     -0.90      1.66      5854        35      3.67      0.21     -1.68      0.13     -1.48      0.04     -1.25      0.18     11.34      0.33     14.25     -8.91
6165-56208-0363     -0.87      1.61      6029        40      3.58      0.24     -1.64      0.17     -1.00      0.04     -1.37      0.30     15.64      0.44     17.74    -11.92
6165-56208-0760     -0.85      1.63      6003        45      3.65      0.26     -1.74      0.18     -1.17      0.06     -1.31      0.29     14.79      0.39     17.09    -11.12
6167-56189-0154     -0.82      1.43      6146        31      3.82      0.18     -1.67      0.14     -1.17      0.04     -1.66      0.28      8.60      0.94     11.17     -6.27
6168-56187-0750     -0.82      1.49      6125        20      3.69      0.12     -1.54      0.09     -1.06      0.02     -1.28      0.16      8.31      0.30     11.21     -6.08
6169-56193-0383     -0.86      1.50      5969        34      3.45      0.21     -1.64      0.13     -1.20      0.04     -1.39      0.24     14.62      0.48     16.34    -11.08
6171-56311-0207     -0.72      1.92      6126        40      3.60      0.24     -1.64      0.16     -1.10      0.04     -1.68      0.37     15.51      0.42     19.19    -10.18
6174-56243-0770     -0.74      1.94      6234        27      2.96      0.20     -2.84      0.26     -2.61      0.06     -2.62      0.38     30.55      0.28     33.56    -20.51
6175-56265-0288     -0.73      1.96      6137        42      3.83      0.25     -1.30      0.16     -1.15      0.05     -1.69      0.38      8.62      0.73     13.33     -5.76
6176-56264-0642     -0.83      1.85      6043        36      3.85      0.21     -1.81      0.17     -1.22      0.04     -1.59      0.28      9.22      0.98     13.28     -6.81
6179-56221-0602     -0.77      1.95      5966        34      3.86      0.18     -1.46      0.13     -1.06      0.03     -1.07      0.15      8.26      0.86     12.95     -5.72
6180-56301-0524     -0.73      1.96      6021        36      3.73      0.21     -1.82      0.17     -1.10      0.04     -1.70      0.32     13.58      0.30     17.60     -9.06
6180-56301-0582     -0.74      1.97      5964        41      3.69      0.24     -1.62      0.17     -1.14      0.05     -1.45      0.29     15.87      0.36     19.73    -10.65
6180-56301-0960     -0.73      2.02      5979        24      3.73      0.13     -1.50      0.10     -1.06      0.02     -1.31      0.16      7.47      0.30     12.57     -5.00
6182-56190-0294     -0.89      1.80      6185        30      3.77      0.19     -1.77      0.14     -1.23      0.04     -1.64      0.28      9.78      0.43     13.48     -7.60
6182-56190-0798     -0.88      1.81      5970        41      3.49      0.26     -1.82      0.16     -1.39      0.05     -1.28      0.24     25.01      0.68     27.39    -19.20
6183-56210-0594     -0.85      1.90      6048        32      3.75      0.18     -1.46      0.13     -1.02      0.03     -1.16      0.22     10.76      0.29     14.73     -8.07
6186-56246-0604     -0.77      2.00      6005        31      3.87      0.18     -1.71      0.14     -1.21      0.04     -1.33      0.21      7.59      0.92     12.58     -5.26
6189-56237-0406     -0.92      1.91      5804        43      3.77      0.23     -1.81      0.16     -1.26      0.06     -1.54      0.24     13.02      0.38     16.61    -10.32
6189-56237-0766     -0.89      1.94      6093        44      3.51      0.29     -1.62      0.17     -1.30      0.05     -1.60      0.36     18.83      0.44     22.08    -14.58
6189-56237-0910     -0.88      1.97      6059        34      3.81      0.20     -1.87      0.15     -1.21      0.04     -1.62      0.26     10.69      0.22     14.84     -8.24
6191-56248-0414     -0.84      1.99      6036        41      3.17      0.29     -1.88      0.18     -1.34      0.04     -1.33      0.33     39.89      1.30     42.77    -29.75
6191-56248-0542     -0.82      1.99      6169        41      3.87      0.24     -1.25      0.15     -1.05      0.04     -0.97      0.21      6.96      0.52     11.97     -5.08
6195-56220-0150     -0.90      2.01      6046        33      3.79      0.19     -1.57      0.13     -1.20      0.04     -1.36      0.22     10.29      0.29     14.59     -8.09
6195-56220-0902     -0.88      2.02      5956        31      3.65      0.17     -1.35      0.11     -0.93      0.04     -1.13      0.20      9.91      0.45     14.34     -7.65
6197-56191-0026     -0.85      2.10      6016        48      3.60      0.31     -2.01      0.22     -1.49      0.06     -2.10      0.48     16.82      0.41     20.88    -12.67
6197-56191-0494     -0.84      2.03      6001        29      3.74      0.19     -1.60      0.12     -1.36      0.03     -1.71      0.26      8.16      0.31     13.01     -6.08
6199-56220-0054     -0.79      2.14      6101        29      3.75      0.19     -1.51      0.12     -1.31      0.03     -1.50      0.24     11.33      0.29     16.17     -8.04
6199-56220-0614     -0.77      2.10      6073        31      3.80      0.17     -1.64      0.13     -0.98      0.03     -1.34      0.22     12.10      1.01     16.77     -8.42
6201-56186-0448     -0.92      2.02      6010        29      3.58      0.18     -1.46      0.11     -1.17      0.04     -1.45      0.23      9.85      0.50     14.22     -7.83
6201-56186-0696     -0.90      2.04      6028        43      3.82      0.26     -1.97      0.19     -1.55      0.05     -1.91      0.36     12.43      0.22     16.56     -9.74
6202-56266-0264     -0.88      2.09      6024        38      3.56      0.23     -1.42      0.15     -1.08      0.04     -1.48      0.31     15.16      0.51     19.25    -11.68
6203-56266-0945     -0.82      2.15      5828        42      3.38      0.26     -1.42      0.15     -1.27      0.04     -1.37      0.29     19.00      0.58     23.18    -13.96
6204-56220-0688     -0.80      2.13      5998        24      3.75      0.14     -1.68      0.10     -1.15      0.03     -1.37      0.16      9.77      0.33     14.76     -6.99
6205-56187-0042     -0.92      2.14      5993        22      3.66      0.14     -1.74      0.10     -1.27      0.03     -1.21      0.15      7.68      0.37     12.77     -6.11
6207-56239-0036     -0.76      1.86      6225        35      3.08      0.27     -1.80      0.17     -1.44      0.03     -1.68      0.41     19.41      0.91     22.47    -13.41
6255-56240-0169     -0.64      2.22      6051        43      3.61      0.26     -1.35      0.15     -1.15      0.06     -0.89      0.20     14.62      0.53     19.76     -8.76
6261-56219-0710     -0.60      2.29      5875        30      3.81      0.15     -1.50      0.11     -1.14      0.04     -1.25      0.17      9.02      0.32     14.97     -5.08
6264-56223-0098     -0.62      2.36      5862        37      3.35      0.21     -1.34      0.12     -1.12      0.05     -0.91      0.17     14.52      0.35     20.24     -8.41
6268-56245-0638     -0.57      2.41      6085        43      3.81      0.29     -2.27      0.24     -1.63      0.05     -2.32      0.44     13.22      1.07     19.27     -7.15
6268-56245-0810     -0.57      2.42      5831        39      3.81      0.20     -1.76      0.15     -1.06      0.04     -1.34      0.21     16.06      0.26     22.02     -8.69
6268-56245-0932     -0.57      2.44      6217        44      3.49      0.30     -1.56      0.19     -1.08      0.04     -1.51      0.42     19.85      0.48     25.74    -10.73
6270-56273-0732     -0.57      2.46      6125        38      3.77      0.22     -1.52      0.14     -1.07      0.04     -1.45      0.28     12.99      0.85     19.21     -6.97
6271-56304-0256     -0.55      2.45      5944        36      3.69      0.18     -1.57      0.14     -0.98      0.04     -0.83      0.15     12.71      0.37     18.94     -6.69
6277-56273-0188     -0.61      1.99      6065        39      3.83      0.22     -1.71      0.17     -0.98      0.04     -1.31      0.26     10.26      1.02     14.98     -5.85
6278-56266-0664     -0.61      2.15      6105        53      3.57      0.36     -2.12      0.24     -2.09      0.09     -1.85      0.44     17.29      0.54     22.07     -9.96
6298-56208-0656     -0.50      1.54      6070        46      3.83      0.30     -1.70      0.17     -1.68      0.05     -2.12      0.43     11.58      1.01     13.88     -5.54
6307-56205-0770     -0.54      1.55      6215        41      3.82      0.25     -1.60      0.17     -1.08      0.04     -0.91      0.18     10.64      0.67     13.18     -5.44
6308-56215-0452     -0.57      1.55      5967        33      3.85      0.19     -1.79      0.15     -1.16      0.04     -1.72      0.26      9.40      1.01     12.26     -5.08
6315-56181-0684      0.69      1.34      6167        33      3.78      0.20     -1.80      0.15     -1.16      0.04     -1.87      0.34     11.27      0.29     12.61      7.16
6318-56186-0052      0.70      1.28      6038        47      3.88      0.29     -1.57      0.17     -1.47      0.06     -1.94      0.41      7.98      0.69     10.01      5.17
6323-56189-0755      0.81      1.31      5913        38      3.82      0.20     -1.63      0.13     -1.34      0.05     -1.28      0.19     11.65      0.31     12.91      8.48
6374-56326-0143      0.48      3.06      5939        47      3.74      0.32     -2.69      0.27     -2.18      0.08     -2.45      0.41     14.77      0.35     22.15      6.87
6376-56269-0054      0.53      3.08      5970        39      3.87      0.23     -1.68      0.16     -1.16      0.06     -1.74      0.30      9.97      0.97     17.34      5.03
6382-56365-0802      0.65      3.06      5955        35      3.85      0.19     -1.70      0.14     -1.16      0.04     -1.42      0.21     10.27      1.06     17.33      6.17
6389-56270-0615      0.51      3.02      6236        33      3.07      0.24     -2.45      0.21     -1.92      0.04     -1.45      0.29     35.31      0.47     42.44     17.11
6390-56244-0100      0.55      3.05      6052        42      3.79      0.25     -1.92      0.21     -1.13      0.05     -1.33      0.28     15.92      0.23     23.10      8.31
6396-56358-0832      0.67      3.02      6064        30      3.80      0.16     -1.44      0.13     -1.06      0.03     -1.17      0.21      9.09      0.88     16.13      5.61
6402-56334-0846      1.36      3.55      6112        33      4.00      0.18     -1.30      0.13     -1.04      0.03     -1.52      0.25      5.35      0.27     10.44      5.24
6404-56330-0832      1.36      3.78      6088        44      3.78      0.28     -2.53      0.28     -1.54      0.05     -2.05      0.42     12.92      0.27     16.31     12.62
6405-56342-0346      1.27      3.55      6128        25      3.79      0.15     -1.74      0.13     -1.04      0.02     -1.42      0.21      8.23      0.39     12.96      7.85
6407-56311-0052      1.33      4.24      6077        38      3.99      0.20     -1.36      0.15     -0.90      0.04     -1.30      0.26      5.18      0.28      9.99      5.03
6407-56311-0532      1.31      4.09      6032        35      3.63      0.21     -1.54      0.17     -0.86      0.04     -0.78      0.19     13.00      0.39     16.25     12.57
6408-56329-0418      1.20      3.65      6144        28      3.83      0.17     -1.52      0.12     -1.00      0.03     -1.20      0.21      9.34      0.83     14.09      8.71
6408-56329-0773      1.22      3.61      6145        20      3.80      0.12     -1.59      0.09     -1.20      0.02     -1.71      0.20      7.81      0.82     12.80      7.32
6408-56329-0792      1.22      3.58      6007        37      3.68      0.22     -1.94      0.18     -1.20      0.04     -1.48      0.26     19.33      0.33     23.11     18.14
6411-56331-0050      1.36      3.78      6150        48      3.86      0.31     -1.78      0.21     -1.49      0.06     -1.56      0.37      9.38      0.83     13.33      9.17
6411-56331-0742      1.34      3.64      6091        34      3.56      0.22     -1.57      0.14     -1.13      0.04     -1.45      0.29     12.42      0.55     16.06     12.09
6412-56358-0703      1.15      3.59      5870        40      3.80      0.19     -1.36      0.14     -1.02      0.04     -0.88      0.16     12.06      0.49     16.76     11.01
6417-56308-0647      1.08      3.68      5923        31      3.58      0.18     -1.52      0.12     -1.05      0.03     -1.25      0.20     12.53      0.40     17.37     11.07
6420-56304-0461      1.19      3.82      6054        38      3.21      0.27     -1.64      0.17     -0.99      0.04     -0.90      0.22     28.36      1.18     31.63     26.27
6421-56274-0324      1.23      3.92      5963        39      3.65      0.24     -1.92      0.18     -1.27      0.04     -1.70      0.32     21.61      0.42     24.75     20.38
6422-56328-0474      1.27      3.91      6027        26      3.78      0.16     -1.71      0.12     -1.34      0.03     -1.95      0.26      8.67      0.44     12.99      8.29
6422-56328-0774      1.29      3.91      6173        40      2.57      0.30     -2.09      0.20     -1.88      0.05     -2.14      0.47     79.96      0.52     81.93     76.83
6422-56328-0924      1.30      3.91      6100        41      4.01      0.24     -1.92      0.20     -1.27      0.05     -1.63      0.31      5.20      0.24     10.34      5.01
6423-56313-0871      1.33      3.92      6074        26      3.88      0.15     -1.77      0.12     -1.15      0.03     -1.13      0.17      5.45      0.67     10.40      5.30
6424-56272-0746      0.98      3.67      6100        34      3.66      0.20     -1.62      0.15     -1.03      0.03     -1.49      0.28     14.60      0.37     19.72     12.15
6425-56298-0442      1.00      3.73      6255        23      3.81      0.15     -2.36      0.14     -2.24      0.04     -2.75      0.29      7.59      0.84     13.27      6.39
6425-56298-0654      1.01      3.69      6037        28      3.58      0.16     -1.42      0.11     -0.92      0.03     -1.19      0.21     18.87      0.50     23.58     16.01
6428-56279-0286      1.13      3.87      6189        38      3.95      0.25     -2.33      0.22     -1.81      0.04     -2.47      0.42      6.07      0.36     11.48      5.49
6428-56279-0292      1.13      3.85      6146        38      4.10      0.22     -1.89      0.18     -1.27      0.04     -1.18      0.22      5.67      0.23     11.20      5.13
6428-56279-0600      1.12      3.78      6082        26      3.72      0.15     -1.44      0.11     -0.99      0.02     -1.10      0.14     12.58      0.31     17.08     11.35
6428-56279-0798      1.14      3.79      5986        29      3.57      0.16     -1.19      0.10     -0.92      0.03     -1.30      0.21     16.37      0.63     20.45     14.90
6429-56274-0372      1.16      3.90      6169        39      4.04      0.23     -1.51      0.15     -1.16      0.05     -1.10      0.24      5.79      0.26     11.14      5.31
6429-56274-0624      1.17      3.81      6154        30      3.58      0.21     -2.79      0.23     -2.24      0.05     -2.20      0.30     12.37      0.37     16.65     11.40
6429-56274-0968      1.20      3.87      5993        48      3.75      0.32     -2.05      0.21     -1.63      0.06     -1.72      0.34     15.37      0.30     19.17     14.31
6431-56311-0422      1.24      3.98      6096        37      3.95      0.20     -1.21      0.14     -0.96      0.04     -1.22      0.25      5.98      0.31     10.98      5.66
6431-56311-0665      1.26      3.91      6026        18      3.67      0.11     -1.75      0.09     -1.13      0.02     -1.37      0.14      6.74      0.37     11.55      6.42
6433-56339-0430      1.28      3.44      5978        37      3.54      0.24     -1.55      0.14     -1.28      0.04     -1.56      0.30     11.78      0.45     15.93     11.30
6436-56363-0736      1.25      3.38      6212        43      4.02      0.25     -1.46      0.17     -1.11      0.06     -1.33      0.30      5.57      0.27     11.06      5.29
6443-56367-0420      1.15      3.48      5990        19      3.60      0.12     -1.71      0.10     -1.14      0.02     -1.39      0.16      7.20      0.43     12.68      6.55
6445-56366-0112      1.12      3.45      6078        40      3.78      0.23     -1.55      0.17     -0.93      0.04     -1.11      0.28     13.15      0.29     17.98     11.86
6446-56363-0790      1.13      3.50      6009        26      3.71      0.14     -1.29      0.11     -0.95      0.03     -0.76      0.12      9.20      0.46     14.40      8.33
6448-56365-0436      1.06      3.46      6122        35      3.88      0.20     -1.70      0.16     -1.06      0.03     -1.15      0.24      6.19      0.67     12.18      5.40
6450-56331-0114      1.03      3.36      5987        24      3.82      0.15     -2.27      0.14     -1.63      0.03     -2.01      0.22      6.72      0.21     12.76      5.77
6450-56331-0438      1.01      3.36      5942        35      3.82      0.19     -1.46      0.13     -1.10      0.04     -1.48      0.24      9.38      1.06     15.16      7.94
6452-56366-0142      1.07      3.53      6017        32      2.56      0.26     -2.46      0.19     -1.96      0.03     -2.79      0.43     50.50      0.51     54.52     44.35
6462-56326-0090      1.00      3.52      6048        38      3.88      0.24     -2.10      0.18     -1.46      0.04     -1.90      0.31      7.15      0.82     13.14      6.01
6462-56326-0310      0.98      3.50      6182        39      3.67      0.24     -1.68      0.18     -0.99      0.04     -1.23      0.31     13.35      0.44     18.80     11.11
6462-56326-0371      0.98      3.52      6075        33      3.65      0.22     -2.11      0.17     -1.51      0.04     -1.73      0.28     10.89      0.43     16.53      9.03
6463-56340-0816      1.00      3.56      5911        36      3.73      0.23     -1.90      0.15     -1.63      0.04     -1.67      0.25     12.45      0.37     17.80     10.51
6465-56279-0246      0.97      3.65      6047        30      2.71      0.24     -2.31      0.17     -1.86      0.03     -1.31      0.26     43.26      0.46     47.71     35.71
6466-56310-0714      0.94      3.58      5838        43      2.57      0.35     -2.21      0.22     -1.46      0.04     -1.08      0.25     70.16      0.55     74.76     56.62
6467-56270-0300      0.90      3.60      6097        35      3.57      0.21     -1.45      0.15     -0.92      0.03     -1.40      0.30     15.62      0.58     21.15     12.26
6468-56311-0051      0.95      3.43      5934        31      3.64      0.16     -1.13      0.11     -0.89      0.04     -0.96      0.15     13.98      0.69     19.62     11.34
6477-56365-0914      1.44      2.96      6263        39      4.01      0.22     -1.43      0.17     -0.85      0.05     -1.33      0.31      5.33      0.26     10.18      5.28
6478-56341-0682      1.49      2.86      6139        37      3.97      0.20     -1.30      0.13     -1.03      0.04     -1.27      0.24      5.18      0.29      9.85      5.16
6480-56340-0260      1.56      1.33      5985        50      4.25      0.23     -1.62      0.16     -1.37      0.05     -1.66      0.25      5.18      0.23      9.52      5.18
6480-56340-0918      1.53      1.61      5832        42      3.63      0.30     -2.72      0.23     -2.65      0.06     -3.13      0.46     18.09      0.62     19.79     18.07
6482-56358-0093      1.49      2.40      6097        25      3.80      0.14     -1.46      0.12     -0.86      0.03     -1.10      0.19      8.11      0.84     11.72      8.08
6485-56342-0948      1.46      1.97      6124        37      3.97      0.22     -1.43      0.14     -1.13      0.05     -1.69      0.30      5.69      0.30     10.01      5.66
6486-56328-0074      1.46      0.91      6178        28      4.00      0.17     -1.93      0.13     -1.53      0.03     -2.23      0.28      5.46      0.25      9.37      5.42
6486-56328-0100      1.46      0.81      6141        26      4.05      0.14     -1.54      0.11     -1.11      0.03     -1.42      0.17      5.08      0.24      9.16      5.06
6486-56328-0796      1.46      1.09      5965        30      3.62      0.18     -1.97      0.14     -1.21      0.04     -1.34      0.20     22.02      0.45     23.05     21.89
6489-56329-0400      1.45      0.88      6064        36      3.82      0.21     -1.39      0.14     -1.10      0.03     -1.17      0.25     12.07      0.85     13.96     11.98
6494-56363-0044      1.31      0.76      6188        46      3.98      0.29     -1.82      0.19     -1.24      0.06     -2.01      0.42      5.36      0.26      8.75      5.17
6494-56363-0948      1.30      0.90      6131        32      3.85      0.21     -2.17      0.17     -1.95      0.04     -2.39      0.34      6.85      0.93      9.64      6.61
6497-56329-0418      1.26      0.74      6115        29      4.29      0.12     -1.24      0.11     -0.93      0.03     -1.45      0.18      5.68      0.24      8.71      5.41
6497-56329-0423      1.26      0.77      5989        36      4.06      0.19     -1.68      0.15     -1.11      0.05     -1.21      0.20      5.35      0.23      8.61      5.10
6497-56329-0884      1.24      0.82      6165        23      2.71      0.22     -2.26      0.09     -1.95      0.02     -1.95      0.18     31.67      0.52     30.89     29.93
6582-56274-0906     -0.52      1.65      5952        40      3.67      0.23     -1.65      0.16     -1.15      0.05     -1.62      0.32     14.88      0.37     17.40     -7.36
6590-56273-0241     -0.61      1.67      6118        47      3.79      0.29     -1.56      0.18     -1.25      0.06     -1.42      0.32     10.92      0.97     14.05     -6.29
6590-56273-0316     -0.59      1.67      5934        43      3.01      0.32     -1.92      0.18     -1.37      0.04     -1.52      0.36     49.00      0.29     50.30    -27.46
6590-56273-0888     -0.59      1.69      6182        34      3.80      0.21     -1.57      0.14     -1.29      0.04     -1.52      0.28      9.55      0.87     13.06     -5.34
6593-56270-0756     -0.52      2.19      6073        27      3.78      0.15     -1.52      0.11     -1.04      0.03     -1.21      0.19     11.30      0.36     16.83     -5.58
6597-56304-0418     -0.51      2.25      6091        41      3.76      0.24     -1.30      0.14     -1.13      0.05     -1.44      0.30     11.27      0.85     17.03     -5.53
6617-56365-0597      1.26      2.28      6022        35      3.41      0.22     -1.56      0.15     -0.97      0.03     -1.55      0.34     18.85      0.52     21.87     17.97
6617-56365-0630      1.26      2.27      6148        35      4.01      0.19     -1.40      0.14     -1.04      0.03     -1.08      0.17      5.28      0.27     10.41      5.03
6621-56366-0510      1.26      2.06      6120        41      3.69      0.27     -1.59      0.18     -1.16      0.05     -1.34      0.34     10.95      0.32     14.45     10.44
6623-56367-0659      1.25      1.89      5878        43      3.75      0.28     -2.60      0.23     -2.37      0.07     -2.90      0.49     13.52      0.34     16.37     12.84
6623-56367-0794      1.24      1.86      6099        34      3.78      0.20     -1.51      0.14     -1.14      0.04     -1.95      0.36     11.26      0.98     14.40     10.66
6629-56365-0580      1.18      1.63      6160        42      4.18      0.16     -1.44      0.16     -0.99      0.04     -1.18      0.24      5.46      0.24      9.78      5.06
6629-56365-0716      1.18      1.61      6180        33      3.98      0.18     -1.55      0.14     -1.09      0.03     -1.68      0.28      5.54      0.28      9.79      5.13
6629-56365-0910      1.16      1.59      6074        44      3.90      0.28     -1.75      0.17     -1.60      0.06     -2.04      0.38      7.28      0.53     10.87      6.67
6629-56365-0960      1.16      1.57      6240        78      4.26      0.31     -1.57      0.18     -1.96      0.07     -1.71      0.34      5.78      0.24      9.86      5.29
6630-56358-0556      1.24      1.48      6159        57      4.38      0.24     -1.92      0.22     -1.23      0.05     -1.95      0.38      5.41      0.24      9.52      5.11
6631-56364-0318      1.23      1.54      6064        32      3.73      0.19     -1.40      0.13     -1.04      0.03     -1.49      0.26     10.74      0.30     13.32     10.12
6632-56366-0008      1.32      2.55      6213        45      4.12      0.26     -1.23      0.17     -1.16      0.06     -1.75      0.41      5.38      0.25     10.51      5.21
6632-56366-0070      1.31      2.56      6135        35      3.86      0.21     -1.66      0.15     -1.20      0.04     -1.77      0.32      7.62      0.81     12.17      7.36
6635-56370-0842      1.24      2.18      6292        50      4.26      0.18     -1.64      0.18     -1.03      0.04     -1.26      0.25      5.53      0.24     10.55      5.22
6637-56370-0390      1.25      2.51      6258        46      4.02      0.28     -1.92      0.23     -1.56      0.06     -1.88      0.46      5.34      0.24     10.68      5.08
6638-56370-0124      1.26      2.59      6214        41      3.97      0.24     -1.52      0.17     -1.08      0.04     -1.60      0.35      6.44      0.29     11.48      6.14
6638-56370-0828      1.23      2.54      6133        26      3.80      0.15     -1.48      0.12     -1.06      0.02     -1.72      0.26      8.65      0.81     13.31      8.14
6638-56370-0936      1.25      2.54      5900        36      3.76      0.22     -2.06      0.17     -1.51      0.04     -2.43      0.38     14.95      0.35     18.72     14.17
6640-56385-0958      1.21      2.35      6164        37      3.93      0.21     -1.18      0.14     -0.90      0.04     -1.48      0.31      5.63      0.33     10.86      5.27
6641-56383-0220      1.23      2.55      5985        42      3.57      0.26     -1.63      0.17     -1.22      0.05     -1.72      0.37     18.32      0.43     21.94     17.26
6644-56384-0848      1.18      2.55      5986        34      2.71      0.28     -2.20      0.17     -1.54      0.03     -1.15      0.26     56.47      0.54     59.50     52.12
6645-56398-0542      1.15      2.69      5876        42      3.85      0.25     -2.12      0.21     -1.47      0.05     -1.40      0.23     12.79      0.34     17.41     11.67
6649-56364-0738      1.08      2.85      6153        35      3.83      0.20     -1.54      0.15     -0.97      0.03     -1.29      0.26      9.01      0.82     14.49      7.96
6660-56370-0442      0.87      2.89      6102        48      3.50      0.34     -2.00      0.21     -1.81      0.06     -1.79      0.42     14.78      0.26     20.75     11.28
6666-56371-0414      1.23      2.23      6018        35      3.73      0.21     -1.85      0.15     -1.24      0.05     -1.61      0.27      9.38      0.29     13.52      8.85
6667-56412-0443      1.23      2.38      6001        23      3.80      0.15     -2.11      0.12     -1.77      0.03     -1.56      0.16      6.15      0.20     11.22      5.79
6667-56412-0991      1.22      2.25      6277        41      4.07      0.25     -1.43      0.17     -1.19      0.05     -1.63      0.36      5.50      0.25     10.65      5.16
6674-56416-0264      1.15      2.24      5906        34      2.62      0.27     -1.78      0.15     -1.40      0.03     -2.22      0.46     59.72      0.53     62.23     54.46
6677-56385-0865      1.14      2.49      5869        33      3.72      0.17     -1.35      0.12     -0.96      0.04     -1.21      0.20     11.35      0.40     15.93     10.30
6678-56401-0739      1.14      2.64      6142        42      3.90      0.24     -1.62      0.17     -1.33      0.05     -1.31      0.26      7.11      0.48     12.49      6.47
6678-56401-0748      1.13      2.62      6046        25      3.73      0.14     -1.48      0.10     -1.10      0.02     -1.60      0.21     10.10      0.30     15.02      9.14
6682-56390-0620      1.11      2.42      6130        32      3.42      0.23     -1.62      0.13     -1.39      0.03     -2.12      0.38     15.73      0.51     19.91     14.06
6683-56388-0058      1.13      2.47      6018        30      3.73      0.18     -1.60      0.12     -1.19      0.04     -1.49      0.22      8.79      0.32     13.73      7.94
6684-56412-0678      1.09      2.59      6260        39      3.72      0.25     -1.84      0.18     -1.20      0.05     -1.56      0.35     13.68      0.87     18.34     12.16
6685-56412-0094      1.12      2.67      6161        40      3.88      0.24     -1.61      0.16     -1.20      0.05     -1.33      0.27      7.48      0.57     12.90      6.73
6691-56413-0216      1.07      2.64      6065        39      4.03      0.19     -1.12      0.14     -0.81      0.05     -1.27      0.25      5.93      0.27     11.78      5.22
6693-56384-0442      1.05      2.85      6071        29      3.76      0.17     -1.54      0.12     -1.04      0.03     -1.43      0.22      8.06      0.30     13.78      7.01
6700-56384-0982      1.04      2.71      6064        41      3.74      0.26     -1.66      0.18     -1.07      0.04     -2.10      0.46     12.68      0.44     17.85     10.91
6706-56385-0810      1.00      2.70      6123        26      3.87      0.15     -1.69      0.12     -1.06      0.02     -1.42      0.19      6.21      0.69     12.29      5.24
6709-56429-0444      0.84      1.46      6141        45      3.76      0.28     -1.80      0.20     -1.13      0.07     -2.15      0.49     14.02      0.34     15.60     10.43
6710-56416-0569      1.00      1.71      5802        37      3.83      0.18     -1.32      0.12     -0.98      0.05     -1.04      0.14      9.98      1.00     13.26      8.40
6713-56402-0050      0.90      1.51      6005        41      3.64      0.22     -1.29      0.15     -0.96      0.05     -0.84      0.19     12.98      0.44     14.98     10.19
6717-56397-0330      1.05      1.67      6198        36      3.52      0.24     -1.73      0.16     -1.27      0.04     -1.15      0.28     15.12      0.46     17.46     13.11
6719-56390-0055      0.97      1.54      6165        33      3.01      0.25     -2.81      0.25     -2.21      0.05     -2.82      0.42     33.61      0.34     34.40     27.76
6720-56390-0660      0.96      1.53      6063        20      3.69      0.12     -1.60      0.09     -1.15      0.02     -1.39      0.16      6.47      0.36     10.18      5.29
6725-56390-0044      1.01      1.50      6056        44      3.60      0.27     -1.91      0.20     -1.10      0.06     -1.26      0.30     15.66      0.34     17.32     13.29
6726-56394-0764      0.98      1.52      6108        45      3.94      0.25     -1.59      0.17     -1.10      0.07     -1.44      0.28      6.14      0.40      9.96      5.09
6726-56394-0810      0.97      1.52      5972        30      3.79      0.20     -2.58      0.18     -2.03      0.04     -2.60      0.30      8.34      0.34     11.40      6.90
6731-56385-0076      1.04      1.49      6263        25      3.14      0.19     -2.38      0.15     -2.15      0.04     -2.25      0.30     21.41      0.36     22.53     18.51
6731-56385-0586      1.05      1.56      6096        43      3.78      0.25     -1.67      0.17     -1.07      0.05     -1.61      0.34     13.13      0.43     15.33     11.39
6733-56369-0250      1.00      1.38      6207        38      3.89      0.22     -1.43      0.16     -1.11      0.04     -1.92      0.42      5.97      0.47      9.49      5.04
6735-56397-0321      0.94      1.29      6120        39      3.87      0.21     -1.46      0.15     -1.02      0.04     -1.46      0.29      7.06      0.64      9.77      5.71
6737-56365-0026      1.02      1.34      6166        37      3.93      0.22     -1.48      0.15     -1.18      0.04     -1.31      0.25      5.89      0.41      9.36      5.01
6744-56399-0580      1.15      1.83      5962        36      3.54      0.22     -1.62      0.14     -1.28      0.05     -1.37      0.26     10.81      0.36     14.10      9.87
6755-56413-0176      1.18      2.03      6060        39      3.68      0.22     -1.62      0.17     -0.97      0.04     -1.25      0.28     12.54      0.37     15.98     11.59
6756-56426-0364      1.09      1.80      5965        42      3.75      0.22     -1.22      0.14     -1.04      0.05     -1.12      0.25     11.21      0.42     14.43      9.96
6781-56274-0356     -0.94      2.97      6011        38      3.90      0.28     -3.03      0.31     -2.69      0.07     -2.77      0.37      6.92      0.70     13.26     -5.61
6781-56274-0420     -0.93      2.96      6134        34      3.75      0.19     -1.23      0.13     -0.79      0.04     -1.21      0.25     13.71      0.80     19.50    -11.00
6795-56425-0122      0.91      1.58      6067        44      3.72      0.25     -1.67      0.17     -1.03      0.05     -1.56      0.33     15.45      0.52     17.44     12.18
6795-56425-0746      0.89      1.64      6019        40      3.87      0.26     -2.37      0.20     -2.22      0.07     -2.29      0.35      7.61      0.94     11.28      5.92
6806-56419-0120      0.91      1.72      6118        36      3.83      0.20     -1.67      0.15     -1.04      0.04     -1.21      0.24      9.83      0.97     13.21      7.76
6828-56430-0386      1.08      2.01      5807        36      3.78      0.18     -1.69      0.12     -1.15      0.06     -1.46      0.18     12.03      0.29     15.73     10.59
6932-56397-0917      1.01      1.69      6272        59      4.28      0.22     -1.49      0.15     -1.32      0.05     -1.62      0.27      6.06      0.24     10.34      5.14
6933-56398-0895      1.02      1.68      6071        31      3.89      0.17     -1.69      0.13     -0.97      0.03     -1.33      0.20      8.79      0.65     12.22      7.51
3668-55478-0542      0.48      2.94      5950        55      2.62      0.47     -2.13      0.20     -2.12      0.07 -10000.00 -10000.00     76.66      0.53     83.69     35.74
3675-55183-0682      0.51      2.97      6043        45      3.31      0.35     -2.98      0.33     -2.56      0.08 -10000.00 -10000.00     34.29      1.19     41.37     16.74
3678-55208-0982      0.54      3.02      5977        54      3.84      0.36     -2.08      0.26     -1.80      0.07 -10000.00 -10000.00     10.79      1.07     18.09      5.59
3800-55486-0501      0.49      3.16      6236        52      3.65      0.37     -2.29      0.27     -2.00      0.07 -10000.00 -10000.00     17.88      1.04     25.22      8.43
3820-55542-0454      0.55      3.96      6178        41      2.78      0.33     -2.14      0.21     -1.91      0.05 -10000.00 -10000.00     48.74      0.41     53.80     25.43
3841-55572-0600      1.02      4.65      6115        54      3.67      0.36     -2.72      0.33     -2.14      0.09 -10000.00 -10000.00     14.47      0.49     16.76     12.32
3862-55276-0242      1.28      0.89      5937        44      3.89      0.28     -2.07      0.19     -1.96      0.05 -10000.00 -10000.00      9.08      0.90     10.96      8.70
3927-55333-0743      0.84      0.49      5996        48      3.42      0.36     -3.01      0.36     -2.38      0.07 -10000.00 -10000.00     24.96      0.82     21.25     18.59
3959-55679-0752      0.97      0.76      5978        54      3.71      0.38     -2.75      0.30     -2.33      0.08 -10000.00 -10000.00     17.17      0.34     15.69     14.13
4006-55328-0070      1.10      5.63      5944        43      3.85      0.29     -1.99      0.18     -2.04      0.06 -10000.00 -10000.00     10.40      1.08     10.61      9.28
4033-55332-0140      1.02      5.96      5993        51      3.08      0.38     -2.34      0.24     -1.89      0.07 -10000.00 -10000.00     48.49      0.25     45.06     41.32
4038-55363-0746      0.99      5.90      6071        53      3.50      0.38     -2.77      0.32     -2.18      0.09 -10000.00 -10000.00     20.03      0.50     17.37     16.73
4229-55501-0422     -1.08      2.46      6208        57      2.89      0.52     -2.85      0.37     -2.57      0.09 -10000.00 -10000.00     67.25      0.34     70.55    -59.47
4233-55449-0413     -1.04      2.69      6126        43      3.58      0.28     -1.35      0.15     -1.23      0.05 -10000.00 -10000.00     16.40      0.45     21.27    -14.16
4273-55506-0400     -1.01      2.61      5992        30      3.75      0.21     -2.90      0.22     -3.06      0.08 -10000.00 -10000.00      7.93      0.29     13.62     -6.70
4310-55508-0120     -1.00      2.47      6019        48      2.79      0.39     -2.00      0.17     -2.01      0.06 -10000.00 -10000.00     65.40      0.33     69.17    -55.07
4391-55866-0968     -1.03      3.02      6143        57      3.15      0.45     -2.36      0.29     -2.32      0.10 -10000.00 -10000.00     47.03      1.31     51.56    -40.39
4460-55533-0398      0.57      3.45      6113        44      3.13      0.35     -1.99      0.20     -1.69      0.04 -10000.00 -10000.00     37.55      1.22     44.23     20.17
4480-55591-0648      0.34      3.45      6173        45      2.53      0.37     -2.03      0.21     -1.84      0.06 -10000.00 -10000.00     80.71      0.55     87.97     26.99
4658-55592-0498     -0.83      2.46      6028        53      3.78      0.37     -2.46      0.30     -1.96      0.07 -10000.00 -10000.00     10.82      0.22     16.49     -7.97
4659-55587-0150     -0.84      2.54      5818        50      2.94      0.41     -2.63      0.24     -2.26      0.05 -10000.00 -10000.00     52.29      0.66     57.08    -39.00
4662-55590-0548     -0.85      2.44      6089        44      3.81      0.30     -2.66      0.26     -2.50      0.10 -10000.00 -10000.00      9.86      0.24     15.53     -7.42
4700-55709-0618      1.30      2.77      6103        48      3.56      0.33     -2.45      0.26     -1.70      0.06 -10000.00 -10000.00     19.51      0.40     22.87     18.78
4707-55653-0122      1.32      1.64      6046        45      3.32      0.32     -2.24      0.24     -1.41      0.05 -10000.00 -10000.00     33.69      1.15     34.76     32.63
4750-55630-0600      1.11      4.92      6099        39      3.24      0.29     -3.08      0.37     -2.39      0.08 -10000.00 -10000.00     30.88      1.23     31.17     27.60
4779-55656-0690      0.98      6.26      6229        41      3.68      0.28     -2.73      0.29     -1.93      0.06 -10000.00 -10000.00     12.49      1.04     10.43     10.38
4783-55652-0106      1.05      6.02      6134        45      3.41      0.31     -1.98      0.20     -1.43      0.06 -10000.00 -10000.00     22.52      0.42     19.96     19.54
4786-55651-0528      1.14      5.77      5999        49      3.39      0.38     -2.79      0.29     -2.39      0.07 -10000.00 -10000.00     28.29      1.08     26.46     25.70
4843-55860-0170      0.32      3.77      5915        48      2.74      0.40     -1.80      0.17     -1.62      0.06 -10000.00 -10000.00     68.58      0.37     74.89     21.77
4857-55711-0556      0.97      0.07      6071        52      3.41      0.39     -2.50      0.27     -2.12      0.07 -10000.00 -10000.00     23.45      0.70     20.05     19.33
5014-55717-0590      0.60      0.86      5802        55      3.29      0.40     -2.42      0.23     -2.04      0.07 -10000.00 -10000.00     27.16      0.63     23.80     15.27
5022-55827-0978     -0.47      1.34      5912        53      3.23      0.36     -1.70      0.20     -1.26      0.07 -10000.00 -10000.00     30.89      1.14     30.31    -14.04
5068-55749-0950     -0.66      1.24      6027        42      2.71      0.32     -2.13      0.20     -1.44      0.05 -10000.00 -10000.00     59.30      0.46     57.76    -36.54
5107-55940-0788     -0.65      2.35      6095        43      3.47      0.29     -2.22      0.20     -2.09      0.07 -10000.00 -10000.00     19.00      0.54     24.39    -11.54
5120-55895-0146     -0.71      2.23      6195        51      2.89      0.41     -2.33      0.24     -1.95      0.06 -10000.00 -10000.00     55.86      0.34     60.00    -36.24
5144-55829-0510     -0.59      0.96      5954        53      3.42      0.39     -2.94      0.39     -2.25      0.10 -10000.00 -10000.00     25.27      0.81     22.57    -14.02
5768-56017-0967      0.72      3.65      6041        53      3.28      0.37     -2.17      0.25     -2.35      0.08 -10000.00 -10000.00     41.30      1.25     46.94     27.30
5792-56269-0548      0.77      3.50      5884        54      3.74      0.36     -2.72      0.33     -1.89      0.07 -10000.00 -10000.00     16.50      0.37     22.68     11.43
5872-56027-0275      0.96      3.74      6171        41      3.18      0.31     -2.19      0.23     -1.32      0.04 -10000.00 -10000.00     35.49      1.26     39.91     29.03
5879-56047-0942      1.25      4.01      5810        61      3.58      0.40     -2.72      0.33     -2.12      0.07 -10000.00 -10000.00     20.24      0.52     23.24     19.20
5991-56076-0130      1.49      6.17      6170        48      3.96      0.30     -2.75      0.37     -2.00      0.06 -10000.00 -10000.00      5.66      0.34      9.43      5.64
5997-56309-0530      1.49      0.60      6148        44      4.01      0.26     -1.52      0.18     -1.09      0.04 -10000.00 -10000.00      6.28      0.27      9.82      6.26
6008-56093-0672      1.29      0.60      6222        49      3.90      0.31     -2.08      0.23     -1.80      0.07 -10000.00 -10000.00      7.58      0.48      9.70      7.29
6027-56103-0596      0.72      1.26      6009        54      3.16      0.41     -2.78      0.32     -2.22      0.08 -10000.00 -10000.00     40.39      1.44     39.36     26.78
6133-56246-0050     -0.77      1.82      6073        45      3.69      0.31     -2.47      0.27     -2.41      0.08 -10000.00 -10000.00     12.71      0.39     16.16     -8.80
6159-56214-0622     -0.84      1.74      6125        48      3.48      0.35     -2.72      0.31     -2.42      0.09 -10000.00 -10000.00     19.96      0.27     22.33    -14.84
6178-56213-0302     -0.81      1.90      6049        50      3.88      0.31     -1.87      0.20     -1.64      0.08 -10000.00 -10000.00      8.37      0.80     12.80     -6.04
6189-56237-0542     -0.88      1.92      5951        41      3.84      0.28     -2.30      0.21     -2.68      0.09 -10000.00 -10000.00      9.21      1.09     13.44     -7.07
6189-56237-0878     -0.88      1.96      6078        49      3.49      0.33     -2.73      0.31     -2.16      0.08 -10000.00 -10000.00     20.65      0.52     23.86    -15.95
6196-56189-0642     -0.86      2.02      5978        52      2.71      0.41     -2.59      0.29     -1.84      0.06 -10000.00 -10000.00     73.04      0.55     75.70    -55.50
6204-56220-0248     -0.82      2.14      6108        41      3.09      0.30     -2.41      0.22     -2.20      0.06 -10000.00 -10000.00     42.40      0.24     45.94    -31.08
6432-56309-0514      1.26      4.05      6088        44      3.53      0.29     -1.88      0.23     -1.11      0.05 -10000.00 -10000.00     18.55      0.44     21.52     17.69
6450-56331-0760      1.02      3.33      6183        49      2.68      0.38     -2.32      0.27     -1.90      0.06 -10000.00 -10000.00     64.91      0.46     69.35     55.34
6590-56273-0064     -0.61      1.70      6134        53      3.57      0.37     -1.95      0.23     -1.69      0.07 -10000.00 -10000.00     18.05      0.22     20.48    -10.33
6667-56412-0286      1.24      2.33      6195        43      2.82      0.33     -2.90      0.37     -1.96      0.05 -10000.00 -10000.00     58.34      0.38     60.64     55.08
6697-56419-0066      1.06      2.49      6014        50      3.63      0.34     -2.00      0.21     -1.82      0.06 -10000.00 -10000.00     16.81      0.37     21.25     14.64
6710-56416-0078      0.98      1.67      6139        44      3.10      0.33     -2.79      0.32     -2.65      0.10 -10000.00 -10000.00     41.48      1.23     42.67     34.49
6734-56386-0664      0.96      1.40      6147        48      3.78      0.30     -1.73      0.19     -1.43      0.06 -10000.00 -10000.00     14.01      0.38     15.46     11.51
6783-56284-0292      0.66      3.08      6216        41      3.83      0.28     -2.13      0.20     -2.05      0.06 -10000.00 -10000.00      9.09      0.85     16.16      5.59
6932-56397-0500      1.05      1.73      6086        49      3.58      0.33     -2.68      0.34     -1.92      0.08 -10000.00 -10000.00     16.82      0.37     19.17     14.59

